Ecology, Spatial Structure, and Selection Pressure Induce Strong Signatures in Phylogenetic Structure

Evolutionary dynamics are shaped by a variety of fundamental, generic drivers, including spatial structure, ecology, and selection pressure. These drivers impact the trajectory of evolution, and have been hypothesized to influence phylogenetic structure. Here, we set out to assess (1) if spatial structure, ecology, and selection pressure leave detectable signatures in phylogenetic structure, (2) the extent, in particular, to which ecology can be detected and discerned in the presence of spatial structure, and (3) the extent to which these phylogenetic signatures generalize across evolutionary systems. To this end, we analyze phylogenies generated by manipulating spatial structure, ecology, and selection pressure within three computational models of varied scope and sophistication. We find that selection pressure, spatial structure, and ecology have characteristic effects on phylogenetic metrics, although these effects are complex and not always intuitive. Signatures have some consistency across systems when using equivalent taxonomic unit definitions (e.g., individual, genotype, species). Further, we find that sufficiently strong ecology can be detected in the presence of spatial structure. We also find that, while low-resolution phylogenetic reconstructions can bias some phylogenetic metrics, high-resolution reconstructions recapitulate them faithfully. Although our results suggest potential for evolutionary inference of spatial structure, ecology, and selection pressure through phylogenetic analysis, further methods development is needed to distinguish these drivers' phylometric signatures from each other and to appropriately normalize phylogenetic metrics. With such work, phylogenetic analysis could provide a versatile toolkit to study large-scale evolving populations.

==> binder/binder/avida-individual-splayed/outdata/a=phylostatistics-comparison-between-regimes-kwallis+ext=.csv <==
n,N,phylometric,statistic,p,epoch,mut_distn
30,10,colless-like index,92.47034071734636,5.193672429474999e-16,0,default
30,10,mean pairwise distance,151.42139534883722,4.476517576141707e-28,0,default
30,10,sum pairwise distance,163.1856478405316,1.6166741592153525e-30,0,default
30,10,mean evolutionary distinctiveness,170.929754152824,3.9502748503797844e-32,0,default


==> binder/binder/avida-individual-splayed/outdata/a=phylostatistics-comparison-between-resolutions-allpairs-wilcox+ext=.csv <==
quality,n,phylometric,statistic,p,regime,epoch,mut_distn
10% resolution,30,colless_like_index,127.0,0.03000989131308078,ecology,0,default
33% resolution,30,colless_like_index,35.0,4.8602606066772885e-05,ecology,0,default
3% resolution,30,colless_like_index,139.0,0.05446250397189108,ecology,0,default
1% resolution,30,colless_like_index,141.0,0.05983560139134924,ecology,0,default
10% resolution,30,mean_evolutionary_distinctiveness,67.0,0.0006639212842644785,ecology,0,default
33% resolution,30,mean_evolutionary_distinctiveness,39.0,6.892290296834955e-05,ecology,0,default
3% resolution,30,mean_evolutionary_distinctiveness,50.0,0.0001742281335965429,ecology,0,default
1% resolution,30,mean_evolutionary_distinctiveness,63.0,0.000489690070533264,ecology,0,default
10% resolution,30,mean_pairwise_distance,102.0,0.007271049691046206,ecology,0,default
33% resolution,30,mean_pairwise_distance,0.0,1.7343976283205784e-06,ecology,0,default
3% resolution,30,mean_pairwise_distance,127.0,0.03000989131308078,ecology,0,default
1% resolution,30,mean_pairwise_distance,149.0,0.0858958258699641,ecology,0,default
10% resolution,30,sum_distance,222.0,0.8290130316946699,ecology,0,default
33% resolution,30,sum_distance,217.0,0.7498711559507313,ecology,0,default
3% resolution,30,sum_distance,230.0,0.958990172136891,ecology,0,default
1% resolution,30,sum_distance,232.0,0.9917945644340904,ecology,0,default
3% resolution,30,colless_like_index,125.0,0.02702915661831454,"ecology, spatial",0,default
1% resolution,30,colless_like_index,139.5,0.05576006941628535,"ecology, spatial",0,default
33% resolution,30,colless_like_index,46.0,0.00012505680433316804,"ecology, spatial",0,default
10% resolution,30,colless_like_index,121.0,0.02182672159602272,"ecology, spatial",0,default
3% resolution,30,mean_evolutionary_distinctiveness,97.0,0.005319684023981225,"ecology, spatial",0,default
1% resolution,30,mean_evolutionary_distinctiveness,85.0,0.0024147041360347552,"ecology, spatial",0,default
33% resolution,30,mean_evolutionary_distinctiveness,80.0,0.0017087731951465322,"ecology, spatial",0,default
10% resolution,30,mean_evolutionary_distinctiveness,79.0,0.0015927015020870082,"ecology, spatial",0,default
3% resolution,30,mean_pairwise_distance,181.0,0.2894770717054542,"ecology, spatial",0,default
1% resolution,30,mean_pairwise_distance,205.0,0.5716457836721114,"ecology, spatial",0,default
33% resolution,30,mean_pairwise_distance,40.0,7.513662254944795e-05,"ecology, spatial",0,default
10% resolution,30,mean_pairwise_distance,157.0,0.12044472790832522,"ecology, spatial",0,default
3% resolution,30,sum_distance,222.0,0.8290130316946699,"ecology, spatial",0,default
1% resolution,30,sum_distance,231.0,0.9753871641763363,"ecology, spatial",0,default
33% resolution,30,sum_distance,218.0,0.7655192919016102,"ecology, spatial",0,default
10% resolution,30,sum_distance,216.0,0.7343252914391281,"ecology, spatial",0,default
1% resolution,30,colless_like_index,147.0,0.07864666027410346,plain,0,default
33% resolution,30,colless_like_index,62.0,0.00045335631776461847,plain,0,default
10% resolution,30,colless_like_index,119.0,0.019569215233846395,plain,0,default
3% resolution,30,colless_like_index,172.0,0.21335807338945145,plain,0,default
1% resolution,30,mean_evolutionary_distinctiveness,138.0,0.051930665029697155,plain,0,default
33% resolution,30,mean_evolutionary_distinctiveness,151.0,0.09367559653193051,plain,0,default
10% resolution,30,mean_evolutionary_distinctiveness,119.0,0.019569215233846395,plain,0,default
3% resolution,30,mean_evolutionary_distinctiveness,142.0,0.06268281249957977,plain,0,default
1% resolution,30,mean_pairwise_distance,141.0,0.05983560139134924,plain,0,default
33% resolution,30,mean_pairwise_distance,11.0,5.216493447033368e-06,plain,0,default
10% resolution,30,mean_pairwise_distance,73.0,0.0010356813035458734,plain,0,default
3% resolution,30,mean_pairwise_distance,165.0,0.1650265656246961,plain,0,default
1% resolution,30,sum_distance,223.0,0.8450804241615161,plain,0,default
33% resolution,30,sum_distance,223.0,0.8450804241615161,plain,0,default
10% resolution,30,sum_distance,224.0,0.8612125197358381,plain,0,default
3% resolution,30,sum_distance,225.0,0.8774027283940786,plain,0,default
10% resolution,30,colless_like_index,96.0,0.004991554012370142,rich ecology,0,default
33% resolution,30,colless_like_index,68.0,0.000715703384624892,rich ecology,0,default
3% resolution,30,colless_like_index,131.0,0.0368261284160903,rich ecology,0,default
1% resolution,30,colless_like_index,125.0,0.02702915661831454,rich ecology,0,default
10% resolution,30,mean_evolutionary_distinctiveness,60.0,0.0003881114287747714,rich ecology,0,default
33% resolution,30,mean_evolutionary_distinctiveness,81.0,0.001832579947170524,rich ecology,0,default
3% resolution,30,mean_evolutionary_distinctiveness,31.0,3.4052567232805375e-05,rich ecology,0,default
1% resolution,30,mean_evolutionary_distinctiveness,74.0,0.0011138009078172067,rich ecology,0,default
10% resolution,30,mean_pairwise_distance,68.0,0.000715703384624892,rich ecology,0,default
33% resolution,30,mean_pairwise_distance,63.0,0.000489690070533264,rich ecology,0,default
3% resolution,30,mean_pairwise_distance,137.0,0.049498046027749744,rich ecology,0,default
1% resolution,30,mean_pairwise_distance,97.0,0.005319684023981225,rich ecology,0,default
10% resolution,30,sum_distance,226.0,0.8936443871266052,rich ecology,0,default
33% resolution,30,sum_distance,223.0,0.8450804241615161,rich ecology,0,default
3% resolution,30,sum_distance,216.0,0.7343252914391281,rich ecology,0,default
1% resolution,30,sum_distance,225.0,0.8774027283940786,rich ecology,0,default
1% resolution,30,colless_like_index,135.0,0.04491890376548032,"rich ecology, spatial",0,default
10% resolution,30,colless_like_index,104.0,0.008216736457590426,"rich ecology, spatial",0,default
3% resolution,30,colless_like_index,153.0,0.1020106952499886,"rich ecology, spatial",0,default
33% resolution,30,colless_like_index,49.0,0.00016046383716795338,"rich ecology, spatial",0,default
1% resolution,30,mean_evolutionary_distinctiveness,21.0,1.360110796799097e-05,"rich ecology, spatial",0,default
10% resolution,30,mean_evolutionary_distinctiveness,11.0,5.216493447033368e-06,"rich ecology, spatial",0,default
3% resolution,30,mean_evolutionary_distinctiveness,23.0,1.639446301677989e-05,"rich ecology, spatial",0,default
33% resolution,30,mean_evolutionary_distinctiveness,20.0,1.2380795614564472e-05,"rich ecology, spatial",0,default
1% resolution,30,mean_pairwise_distance,178.0,0.2622987191194901,"rich ecology, spatial",0,default
10% resolution,30,mean_pairwise_distance,137.0,0.049498046027749744,"rich ecology, spatial",0,default
3% resolution,30,mean_pairwise_distance,174.0,0.2288804222849652,"rich ecology, spatial",0,default
33% resolution,30,mean_pairwise_distance,62.0,0.00045335631776461847,"rich ecology, spatial",0,default
1% resolution,30,sum_distance,227.0,0.9099307681587345,"rich ecology, spatial",0,default
10% resolution,30,sum_distance,219.0,0.7812637101499429,"rich ecology, spatial",0,default
3% resolution,30,sum_distance,230.0,0.958990172136891,"rich ecology, spatial",0,default
33% resolution,30,sum_distance,221.0,0.8130168513045055,"rich ecology, spatial",0,default
10% resolution,30,colless_like_index,120.0,0.02067111356691231,spatial structure,0,default
1% resolution,30,colless_like_index,168.0,0.18462187723062606,spatial structure,0,default
33% resolution,30,colless_like_index,56.0,0.0002830789435165413,spatial structure,0,default
3% resolution,30,colless_like_index,130.0,0.03500895681985013,spatial structure,0,default
10% resolution,30,mean_evolutionary_distinctiveness,117.0,0.017518393579685057,spatial structure,0,default
1% resolution,30,mean_evolutionary_distinctiveness,135.0,0.04491890376548032,spatial structure,0,default
33% resolution,30,mean_evolutionary_distinctiveness,139.0,0.05446250397189108,spatial structure,0,default
3% resolution,30,mean_evolutionary_distinctiveness,143.0,0.06564114341025874,spatial structure,0,default
10% resolution,30,mean_pairwise_distance,166.0,0.17137638877502248,spatial structure,0,default
1% resolution,30,mean_pairwise_distance,201.0,0.517047890994101,spatial structure,0,default
33% resolution,30,mean_pairwise_distance,59.0,0.00035888445044696013,spatial structure,0,default
3% resolution,30,mean_pairwise_distance,190.0,0.38203416302245696,spatial structure,0,default
10% resolution,30,sum_distance,231.0,0.9753871641763363,spatial structure,0,default
1% resolution,30,sum_distance,217.0,0.7498711559507313,spatial structure,0,default
33% resolution,30,sum_distance,216.0,0.7343252914391281,spatial structure,0,default
3% resolution,30,sum_distance,228.0,0.9262550873076122,spatial structure,0,default
1% resolution,30,colless_like_index,146.0,0.0752133122154768,strong selection,0,default
3% resolution,30,colless_like_index,153.0,0.1020106952499886,strong selection,0,default
10% resolution,30,colless_like_index,118.0,0.018518974697467713,strong selection,0,default
33% resolution,30,colless_like_index,25.0,1.9729484515803686e-05,strong selection,0,default
1% resolution,30,mean_evolutionary_distinctiveness,102.0,0.007271049691046206,strong selection,0,default
3% resolution,30,mean_evolutionary_distinctiveness,115.0,0.01565848334220057,strong selection,0,default
10% resolution,30,mean_evolutionary_distinctiveness,100.0,0.006424211872163101,strong selection,0,default
33% resolution,30,mean_evolutionary_distinctiveness,98.0,0.0056671726914977955,strong selection,0,default
1% resolution,30,mean_pairwise_distance,126.0,0.028485956184747342,strong selection,0,default
3% resolution,30,mean_pairwise_distance,120.0,0.02067111356691231,strong selection,0,default
10% resolution,30,mean_pairwise_distance,88.0,0.002957462130717483,strong selection,0,default
33% resolution,30,mean_pairwise_distance,15.0,7.690859302848515e-06,strong selection,0,default
1% resolution,30,sum_distance,225.0,0.8774027283940786,strong selection,0,default
3% resolution,30,sum_distance,230.0,0.958990172136891,strong selection,0,default
10% resolution,30,sum_distance,214.0,0.7035636998700077,strong selection,0,default
33% resolution,30,sum_distance,217.0,0.7498711559507313,strong selection,0,default
1% resolution,30,colless_like_index,167.0,0.17790738330384115,weak ecology,0,default
33% resolution,30,colless_like_index,76.0,0.0012866311206026155,weak ecology,0,default
3% resolution,30,colless_like_index,180.0,0.2802144081140372,weak ecology,0,default
10% resolution,30,colless_like_index,142.0,0.06268281249957977,weak ecology,0,default
1% resolution,30,mean_evolutionary_distinctiveness,159.0,0.1305916349444668,weak ecology,0,default
33% resolution,30,mean_evolutionary_distinctiveness,148.0,0.08220646595099283,weak ecology,0,default
3% resolution,30,mean_evolutionary_distinctiveness,140.0,0.05709649524315731,weak ecology,0,default
10% resolution,30,mean_evolutionary_distinctiveness,170.0,0.198610209945546,weak ecology,0,default
1% resolution,30,mean_pairwise_distance,116.0,0.016565526979430395,weak ecology,0,default
33% resolution,30,mean_pairwise_distance,5.0,2.878599219394298e-06,weak ecology,0,default
3% resolution,30,mean_pairwise_distance,131.0,0.0368261284160903,weak ecology,0,default
10% resolution,30,mean_pairwise_distance,69.0,0.0007712173652095513,weak ecology,0,default
1% resolution,30,sum_distance,222.0,0.8290130316946699,weak ecology,0,default
33% resolution,30,sum_distance,225.0,0.8774027283940786,weak ecology,0,default
3% resolution,30,sum_distance,222.0,0.8290130316946699,weak ecology,0,default
10% resolution,30,sum_distance,225.0,0.8774027283940786,weak ecology,0,default
10% resolution,30,colless_like_index,157.0,0.12044472790832522,"weak ecology, spatial",0,default
33% resolution,30,colless_like_index,98.0,0.0056671726914977955,"weak ecology, spatial",0,default
3% resolution,30,colless_like_index,170.0,0.198610209945546,"weak ecology, spatial",0,default
1% resolution,30,colless_like_index,176.0,0.369525330084544,"weak ecology, spatial",0,default
10% resolution,30,mean_evolutionary_distinctiveness,147.0,0.07864666027410346,"weak ecology, spatial",0,default
33% resolution,30,mean_evolutionary_distinctiveness,157.0,0.12044472790832522,"weak ecology, spatial",0,default
3% resolution,30,mean_evolutionary_distinctiveness,139.0,0.05446250397189108,"weak ecology, spatial",0,default
1% resolution,30,mean_evolutionary_distinctiveness,148.0,0.08220646595099283,"weak ecology, spatial",0,default
10% resolution,30,mean_pairwise_distance,173.0,0.22102157481330342,"weak ecology, spatial",0,default
33% resolution,30,mean_pairwise_distance,97.0,0.005319684023981225,"weak ecology, spatial",0,default
3% resolution,30,mean_pairwise_distance,178.0,0.2622987191194901,"weak ecology, spatial",0,default
1% resolution,30,mean_pairwise_distance,205.0,0.5716457836721114,"weak ecology, spatial",0,default
10% resolution,30,sum_distance,232.0,0.9917945644340904,"weak ecology, spatial",0,default
33% resolution,30,sum_distance,231.0,0.9753871641763363,"weak ecology, spatial",0,default
3% resolution,30,sum_distance,226.0,0.8936443871266052,"weak ecology, spatial",0,default
1% resolution,30,sum_distance,226.0,0.8936443871266052,"weak ecology, spatial",0,default
3% resolution,30,colless_like_index,158.0,0.12543823902980825,weak selection,0,default
33% resolution,30,colless_like_index,50.0,0.0001742281335965429,weak selection,0,default
10% resolution,30,colless_like_index,89.0,0.00316176493665549,weak selection,0,default
1% resolution,30,colless_like_index,161.0,0.14138951131633032,weak selection,0,default
3% resolution,30,mean_evolutionary_distinctiveness,147.0,0.07864666027410346,weak selection,0,default
33% resolution,30,mean_evolutionary_distinctiveness,116.0,0.016565526979430395,weak selection,0,default
10% resolution,30,mean_evolutionary_distinctiveness,131.0,0.0368261284160903,weak selection,0,default
1% resolution,30,mean_evolutionary_distinctiveness,137.0,0.049498046027749744,weak selection,0,default
3% resolution,30,mean_pairwise_distance,117.0,0.017518393579685057,weak selection,0,default
33% resolution,30,mean_pairwise_distance,5.0,2.878599219394298e-06,weak selection,0,default
10% resolution,30,mean_pairwise_distance,52.0,0.0002051529226187778,weak selection,0,default
1% resolution,30,mean_pairwise_distance,132.0,0.038723026479358956,weak selection,0,default
3% resolution,30,sum_distance,213.0,0.6883592982254604,weak selection,0,default
33% resolution,30,sum_distance,225.0,0.8774027283940786,weak selection,0,default
10% resolution,30,sum_distance,207.0,0.5999359281677457,weak selection,0,default
1% resolution,30,sum_distance,227.0,0.9099307681587345,weak selection,0,default


==> binder/binder/avida-individual/outdata/a=phylostatistics-comparison-between-regimes-allpairs-spatial-nuisance-wilcox+ext=.csv <==
regime1,regime2,n,phylometric,statistic,p,epoch,mut_distn
plain,ecology,30,colless_like_index,154.0,0.10639417319061394,0,default
plain,ecology,30,mean_pairwise_distance,214.0,0.7035636998700077,0,default
plain,ecology,30,sum_distance,194.0,0.4284300285458069,0,default
plain,ecology,30,mean_evolutionary_distinctiveness,162.0,0.1470395786434527,0,default
plain,weak ecology,30,colless_like_index,226.0,0.8936443871266052,0,default
plain,weak ecology,30,mean_pairwise_distance,133.0,0.040702311426277726,0,default
plain,weak ecology,30,sum_distance,181.0,0.2894770717054542,0,default
plain,weak ecology,30,mean_evolutionary_distinctiveness,184.0,0.3184906025782175,0,default
rich ecology,ecology,30,colless_like_index,119.0,0.019569215233846395,0,default
rich ecology,ecology,30,mean_pairwise_distance,57.0,0.00030649986921763576,0,default
rich ecology,ecology,30,sum_distance,13.0,6.339135573122464e-06,0,default
rich ecology,ecology,30,mean_evolutionary_distinctiveness,17.0,9.315658591105142e-06,0,default
rich ecology,plain,30,colless_like_index,88.0,0.002957462130717483,0,default
rich ecology,plain,30,mean_pairwise_distance,63.0,0.000489690070533264,0,default
rich ecology,plain,30,sum_distance,5.0,2.878599219394298e-06,0,default
rich ecology,plain,30,mean_evolutionary_distinctiveness,3.0,2.3534209951215346e-06,0,default
rich ecology,weak ecology,30,colless_like_index,106.0,0.0092710251720259,0,default
rich ecology,weak ecology,30,mean_pairwise_distance,140.0,0.05709649524315731,0,default
rich ecology,weak ecology,30,sum_distance,12.0,5.751653269401829e-06,0,default
rich ecology,weak ecology,30,mean_evolutionary_distinctiveness,8.0,3.882182386060857e-06,0,default
weak ecology,ecology,30,colless_like_index,167.0,0.17790738330384115,0,default
weak ecology,ecology,30,mean_pairwise_distance,101.0,0.006835856425301226,0,default
weak ecology,ecology,30,sum_distance,141.0,0.05983560139134924,0,default
weak ecology,ecology,30,mean_evolutionary_distinctiveness,120.0,0.02067111356691231,0,default


==> binder/binder/avida-individual/outdata/a=phylostatistics-comparison-between-resolutions-allpairs-wilcox+ext=.csv <==
quality,n,phylometric,statistic,p,regime,epoch,mut_distn
10% resolution,30,colless_like_index,186.0,0.33885615524718515,ecology,0,default
33% resolution,30,colless_like_index,15.0,7.690859302848515e-06,ecology,0,default
3% resolution,30,colless_like_index,221.0,0.8130168513045055,ecology,0,default
1% resolution,30,colless_like_index,224.0,0.8612125197358381,ecology,0,default
10% resolution,30,mean_evolutionary_distinctiveness,99.0,0.006035006473812041,ecology,0,default
33% resolution,30,mean_evolutionary_distinctiveness,67.0,0.0006639212842644785,ecology,0,default
3% resolution,30,mean_evolutionary_distinctiveness,90.0,0.003378854437718857,ecology,0,default
1% resolution,30,mean_evolutionary_distinctiveness,90.0,0.003378854437718857,ecology,0,default
10% resolution,30,mean_pairwise_distance,134.0,0.0427666880169531,ecology,0,default
33% resolution,30,mean_pairwise_distance,0.0,1.7343976283205784e-06,ecology,0,default
3% resolution,30,mean_pairwise_distance,217.0,0.7498711559507313,ecology,0,default
1% resolution,30,mean_pairwise_distance,197.0,0.46528258187908456,ecology,0,default
10% resolution,30,sum_distance,222.0,0.8290130316946699,ecology,0,default
33% resolution,30,sum_distance,217.0,0.7498711559507313,ecology,0,default
3% resolution,30,sum_distance,230.0,0.958990172136891,ecology,0,default
1% resolution,30,sum_distance,232.0,0.9917945644340904,ecology,0,default
3% resolution,30,colless_like_index,228.0,0.9262550873076122,"ecology, spatial",0,default
1% resolution,30,colless_like_index,228.0,0.9262550873076122,"ecology, spatial",0,default
33% resolution,30,colless_like_index,5.0,2.878599219394298e-06,"ecology, spatial",0,default
10% resolution,30,colless_like_index,175.0,0.2369361866168309,"ecology, spatial",0,default
3% resolution,30,mean_evolutionary_distinctiveness,130.0,0.03500895681985013,"ecology, spatial",0,default
1% resolution,30,mean_evolutionary_distinctiveness,108.0,0.010444400581851145,"ecology, spatial",0,default
33% resolution,30,mean_evolutionary_distinctiveness,122.0,0.023038144695472357,"ecology, spatial",0,default
10% resolution,30,mean_evolutionary_distinctiveness,113.0,0.013974564120258317,"ecology, spatial",0,default
3% resolution,30,mean_pairwise_distance,187.0,0.34934556237492975,"ecology, spatial",0,default
1% resolution,30,mean_pairwise_distance,176.0,0.24519030932096386,"ecology, spatial",0,default
33% resolution,30,mean_pairwise_distance,0.0,1.7343976283205784e-06,"ecology, spatial",0,default
10% resolution,30,mean_pairwise_distance,147.0,0.07864666027410346,"ecology, spatial",0,default
3% resolution,30,sum_distance,222.0,0.8290130316946699,"ecology, spatial",0,default
1% resolution,30,sum_distance,231.0,0.9753871641763363,"ecology, spatial",0,default
33% resolution,30,sum_distance,218.0,0.7655192919016102,"ecology, spatial",0,default
10% resolution,30,sum_distance,216.0,0.7343252914391281,"ecology, spatial",0,default
1% resolution,30,colless_like_index,230.0,0.958990172136891,plain,0,default
33% resolution,30,colless_like_index,19.0,1.126539849982107e-05,plain,0,default
10% resolution,30,colless_like_index,132.0,0.038723026479358956,plain,0,default
3% resolution,30,colless_like_index,217.0,0.7498711559507313,plain,0,default
1% resolution,30,mean_evolutionary_distinctiveness,164.0,0.1588554992851956,plain,0,default
33% resolution,30,mean_evolutionary_distinctiveness,171.0,0.20588822305607402,plain,0,default
10% resolution,30,mean_evolutionary_distinctiveness,149.0,0.0858958258699641,plain,0,default
3% resolution,30,mean_evolutionary_distinctiveness,166.0,0.17137638877502248,plain,0,default
1% resolution,30,mean_pairwise_distance,204.0,0.5577426862039239,plain,0,default
33% resolution,30,mean_pairwise_distance,0.0,1.7343976283205784e-06,plain,0,default
10% resolution,30,mean_pairwise_distance,88.0,0.002957462130717483,plain,0,default
3% resolution,30,mean_pairwise_distance,209.0,0.6288430020541073,plain,0,default
1% resolution,30,sum_distance,223.0,0.8450804241615161,plain,0,default
33% resolution,30,sum_distance,223.0,0.8450804241615161,plain,0,default
10% resolution,30,sum_distance,224.0,0.8612125197358381,plain,0,default
3% resolution,30,sum_distance,225.0,0.8774027283940786,plain,0,default
10% resolution,30,colless_like_index,197.0,0.46528258187908456,rich ecology,0,default
33% resolution,30,colless_like_index,59.0,0.00035888445044696013,rich ecology,0,default
3% resolution,30,colless_like_index,204.0,0.5577426862039239,rich ecology,0,default
1% resolution,30,colless_like_index,222.0,0.8290130316946699,rich ecology,0,default
10% resolution,30,mean_evolutionary_distinctiveness,106.0,0.0092710251720259,rich ecology,0,default
33% resolution,30,mean_evolutionary_distinctiveness,116.0,0.016565526979430395,rich ecology,0,default
3% resolution,30,mean_evolutionary_distinctiveness,88.0,0.002957462130717483,rich ecology,0,default
1% resolution,30,mean_evolutionary_distinctiveness,118.0,0.018518974697467713,rich ecology,0,default
10% resolution,30,mean_pairwise_distance,153.0,0.1020106952499886,rich ecology,0,default
33% resolution,30,mean_pairwise_distance,1.0,1.9209211049031396e-06,rich ecology,0,default
3% resolution,30,mean_pairwise_distance,178.0,0.2622987191194901,rich ecology,0,default
1% resolution,30,mean_pairwise_distance,166.0,0.17137638877502248,rich ecology,0,default
10% resolution,30,sum_distance,226.0,0.8936443871266052,rich ecology,0,default
33% resolution,30,sum_distance,223.0,0.8450804241615161,rich ecology,0,default
3% resolution,30,sum_distance,216.0,0.7343252914391281,rich ecology,0,default
1% resolution,30,sum_distance,225.0,0.8774027283940786,rich ecology,0,default
1% resolution,30,colless_like_index,232.0,0.9917945644340904,"rich ecology, spatial",0,default
10% resolution,30,colless_like_index,189.0,0.37093530784512463,"rich ecology, spatial",0,default
3% resolution,30,colless_like_index,218.0,0.7655192919016102,"rich ecology, spatial",0,default
33% resolution,30,colless_like_index,38.0,6.319756764397932e-05,"rich ecology, spatial",0,default
1% resolution,30,mean_evolutionary_distinctiveness,61.0,0.00041955098606127764,"rich ecology, spatial",0,default
10% resolution,30,mean_evolutionary_distinctiveness,33.0,4.0715116266282543e-05,"rich ecology, spatial",0,default
3% resolution,30,mean_evolutionary_distinctiveness,48.0,0.0001477276174888222,"rich ecology, spatial",0,default
33% resolution,30,mean_evolutionary_distinctiveness,46.0,0.00012505680433316804,"rich ecology, spatial",0,default
1% resolution,30,mean_pairwise_distance,164.0,0.1588554992851956,"rich ecology, spatial",0,default
10% resolution,30,mean_pairwise_distance,171.0,0.20588822305607402,"rich ecology, spatial",0,default
3% resolution,30,mean_pairwise_distance,163.0,0.15286069407970188,"rich ecology, spatial",0,default
33% resolution,30,mean_pairwise_distance,0.0,1.7343976283205784e-06,"rich ecology, spatial",0,default
1% resolution,30,sum_distance,227.0,0.9099307681587345,"rich ecology, spatial",0,default
10% resolution,30,sum_distance,219.0,0.7812637101499429,"rich ecology, spatial",0,default
3% resolution,30,sum_distance,230.0,0.958990172136891,"rich ecology, spatial",0,default
33% resolution,30,sum_distance,221.0,0.8130168513045055,"rich ecology, spatial",0,default
10% resolution,30,colless_like_index,153.0,0.1020106952499886,spatial structure,0,default
1% resolution,30,colless_like_index,231.0,0.9753871641763363,spatial structure,0,default
33% resolution,30,colless_like_index,11.0,5.216493447033368e-06,spatial structure,0,default
3% resolution,30,colless_like_index,184.0,0.3184906025782175,spatial structure,0,default
10% resolution,30,mean_evolutionary_distinctiveness,141.0,0.05983560139134924,spatial structure,0,default
1% resolution,30,mean_evolutionary_distinctiveness,154.0,0.10639417319061394,spatial structure,0,default
33% resolution,30,mean_evolutionary_distinctiveness,158.0,0.12543823902980825,spatial structure,0,default
3% resolution,30,mean_evolutionary_distinctiveness,168.0,0.18462187723062606,spatial structure,0,default
10% resolution,30,mean_pairwise_distance,73.0,0.0010356813035458734,spatial structure,0,default
1% resolution,30,mean_pairwise_distance,172.0,0.21335807338945145,spatial structure,0,default
33% resolution,30,mean_pairwise_distance,0.0,1.7343976283205784e-06,spatial structure,0,default
3% resolution,30,mean_pairwise_distance,225.0,0.8774027283940786,spatial structure,0,default
10% resolution,30,sum_distance,231.0,0.9753871641763363,spatial structure,0,default
1% resolution,30,sum_distance,217.0,0.7498711559507313,spatial structure,0,default
33% resolution,30,sum_distance,216.0,0.7343252914391281,spatial structure,0,default
3% resolution,30,sum_distance,228.0,0.9262550873076122,spatial structure,0,default
1% resolution,30,colless_like_index,225.0,0.8774027283940786,strong selection,0,default
3% resolution,30,colless_like_index,224.0,0.8612125197358381,strong selection,0,default
10% resolution,30,colless_like_index,133.0,0.040702311426277726,strong selection,0,default
33% resolution,30,colless_like_index,1.0,1.9209211049031396e-06,strong selection,0,default
1% resolution,30,mean_evolutionary_distinctiveness,122.0,0.023038144695472357,strong selection,0,default
3% resolution,30,mean_evolutionary_distinctiveness,134.0,0.0427666880169531,strong selection,0,default
10% resolution,30,mean_evolutionary_distinctiveness,127.0,0.03000989131308078,strong selection,0,default
33% resolution,30,mean_evolutionary_distinctiveness,116.0,0.016565526979430395,strong selection,0,default
1% resolution,30,mean_pairwise_distance,176.0,0.24519030932096386,strong selection,0,default
3% resolution,30,mean_pairwise_distance,191.0,0.3933343721992797,strong selection,0,default
10% resolution,30,mean_pairwise_distance,96.0,0.004991554012370142,strong selection,0,default
33% resolution,30,mean_pairwise_distance,0.0,1.7343976283205784e-06,strong selection,0,default
1% resolution,30,sum_distance,225.0,0.8774027283940786,strong selection,0,default
3% resolution,30,sum_distance,230.0,0.958990172136891,strong selection,0,default
10% resolution,30,sum_distance,214.0,0.7035636998700077,strong selection,0,default
33% resolution,30,sum_distance,217.0,0.7498711559507313,strong selection,0,default
1% resolution,30,colless_like_index,232.0,0.9917945644340904,weak ecology,0,default
33% resolution,30,colless_like_index,17.0,9.315658591105142e-06,weak ecology,0,default
3% resolution,30,colless_like_index,219.0,0.7812637101499429,weak ecology,0,default
10% resolution,30,colless_like_index,159.0,0.1305916349444668,weak ecology,0,default
1% resolution,30,mean_evolutionary_distinctiveness,179.0,0.27115519770883223,weak ecology,0,default
33% resolution,30,mean_evolutionary_distinctiveness,164.0,0.1588554992851956,weak ecology,0,default
3% resolution,30,mean_evolutionary_distinctiveness,160.0,0.13590778549641166,weak ecology,0,default
10% resolution,30,mean_evolutionary_distinctiveness,185.0,0.3285710735610371,weak ecology,0,default
1% resolution,30,mean_pairwise_distance,179.0,0.27115519770883223,weak ecology,0,default
33% resolution,30,mean_pairwise_distance,0.0,1.7343976283205784e-06,weak ecology,0,default
3% resolution,30,mean_pairwise_distance,211.0,0.6583305240881341,weak ecology,0,default
10% resolution,30,mean_pairwise_distance,44.0,0.00010569503498431287,weak ecology,0,default
1% resolution,30,sum_distance,222.0,0.8290130316946699,weak ecology,0,default
33% resolution,30,sum_distance,225.0,0.8774027283940786,weak ecology,0,default
3% resolution,30,sum_distance,222.0,0.8290130316946699,weak ecology,0,default
10% resolution,30,sum_distance,225.0,0.8774027283940786,weak ecology,0,default
10% resolution,30,colless_like_index,185.0,0.3285710735610371,"weak ecology, spatial",0,default
33% resolution,30,colless_like_index,52.0,0.0002051529226187778,"weak ecology, spatial",0,default
3% resolution,30,colless_like_index,208.0,0.6143145637885868,"weak ecology, spatial",0,default
1% resolution,30,colless_like_index,220.0,0.7970983030067952,"weak ecology, spatial",0,default
10% resolution,30,mean_evolutionary_distinctiveness,166.0,0.17137638877502248,"weak ecology, spatial",0,default
33% resolution,30,mean_evolutionary_distinctiveness,174.0,0.2288804222849652,"weak ecology, spatial",0,default
3% resolution,30,mean_evolutionary_distinctiveness,158.0,0.12543823902980825,"weak ecology, spatial",0,default
1% resolution,30,mean_evolutionary_distinctiveness,165.0,0.1650265656246961,"weak ecology, spatial",0,default
10% resolution,30,mean_pairwise_distance,160.0,0.13590778549641166,"weak ecology, spatial",0,default
33% resolution,30,mean_pairwise_distance,2.0,2.1266360107314253e-06,"weak ecology, spatial",0,default
3% resolution,30,mean_pairwise_distance,179.0,0.27115519770883223,"weak ecology, spatial",0,default
1% resolution,30,mean_pairwise_distance,168.0,0.18462187723062606,"weak ecology, spatial",0,default
10% resolution,30,sum_distance,232.0,0.9917945644340904,"weak ecology, spatial",0,default
33% resolution,30,sum_distance,231.0,0.9753871641763363,"weak ecology, spatial",0,default
3% resolution,30,sum_distance,226.0,0.8936443871266052,"weak ecology, spatial",0,default
1% resolution,30,sum_distance,226.0,0.8936443871266052,"weak ecology, spatial",0,default
3% resolution,30,colless_like_index,213.0,0.6883592982254604,weak selection,0,default
33% resolution,30,colless_like_index,11.0,5.216493447033368e-06,weak selection,0,default
10% resolution,30,colless_like_index,109.0,0.011079229099818106,weak selection,0,default
1% resolution,30,colless_like_index,228.0,0.9262550873076122,weak selection,0,default
3% resolution,30,mean_evolutionary_distinctiveness,174.0,0.2288804222849652,weak selection,0,default
33% resolution,30,mean_evolutionary_distinctiveness,153.0,0.1020106952499886,weak selection,0,default
10% resolution,30,mean_evolutionary_distinctiveness,153.0,0.1020106952499886,weak selection,0,default
1% resolution,30,mean_evolutionary_distinctiveness,159.0,0.1305916349444668,weak selection,0,default
3% resolution,30,mean_pairwise_distance,211.0,0.6583305240881341,weak selection,0,default
33% resolution,30,mean_pairwise_distance,0.0,1.7343976283205784e-06,weak selection,0,default
10% resolution,30,mean_pairwise_distance,59.0,0.00035888445044696013,weak selection,0,default
1% resolution,30,mean_pairwise_distance,169.0,0.1915221065809437,weak selection,0,default
3% resolution,30,sum_distance,213.0,0.6883592982254604,weak selection,0,default
33% resolution,30,sum_distance,225.0,0.8774027283940786,weak selection,0,default
10% resolution,30,sum_distance,207.0,0.5999359281677457,weak selection,0,default
1% resolution,30,sum_distance,227.0,0.9099307681587345,weak selection,0,default


==> binder/binder/avida-splayed/outdata/a=phylostatistics-comparison-between-regimes-allpairs-wilcox+ext=.csv <==
regime1,regime2,n,phylometric,statistic,p,epoch,mut_distn
ecology,weak selection,30,colless-like index,102.0,0.007271049691046206,0,default
ecology,weak selection,30,mean pairwise distance,205.0,0.5716457836721114,0,default
ecology,weak selection,30,sum pairwise distance,145.0,0.07190333008390941,0,default
ecology,weak selection,30,mean evolutionary distinctiveness,114.0,0.014795424247745142,0,default
"ecology, spatial",ecology,30,colless-like index,33.0,4.0715116266282543e-05,0,default
"ecology, spatial",ecology,30,mean pairwise distance,12.0,5.751653269401829e-06,0,default
"ecology, spatial",ecology,30,sum pairwise distance,14.0,6.983783147477089e-06,0,default
"ecology, spatial",ecology,30,mean evolutionary distinctiveness,6.0,3.181679410969855e-06,0,default
"ecology, spatial",weak ecology,30,colless-like index,16.0,8.466081690383873e-06,0,default
"ecology, spatial",weak ecology,30,mean pairwise distance,35.0,4.8602606066772885e-05,0,default
"ecology, spatial",weak ecology,30,sum pairwise distance,28.0,2.5967125848447383e-05,0,default
"ecology, spatial",weak ecology,30,mean evolutionary distinctiveness,20.0,1.2380795614564472e-05,0,default
"ecology, spatial","weak ecology, spatial",30,colless-like index,223.0,0.8450804241615161,0,default
"ecology, spatial","weak ecology, spatial",30,mean pairwise distance,204.0,0.5577426862039239,0,default
"ecology, spatial","weak ecology, spatial",30,sum pairwise distance,117.0,0.017518393579685057,0,default
"ecology, spatial","weak ecology, spatial",30,mean evolutionary distinctiveness,99.0,0.006035006473812041,0,default
"ecology, spatial",weak selection,30,colless-like index,20.0,1.2380795614564472e-05,0,default
"ecology, spatial",weak selection,30,mean pairwise distance,5.0,2.878599219394298e-06,0,default
"ecology, spatial",weak selection,30,sum pairwise distance,6.0,3.181679410969855e-06,0,default
"ecology, spatial",weak selection,30,mean evolutionary distinctiveness,3.0,2.3534209951215346e-06,0,default
plain,ecology,30,colless-like index,188.0,0.3600388294588497,0,default
plain,ecology,30,mean pairwise distance,175.0,0.2369361866168309,0,default
plain,ecology,30,sum pairwise distance,73.0,0.0010356813035458734,0,default
plain,ecology,30,mean evolutionary distinctiveness,63.0,0.000489690070533264,0,default
plain,"ecology, spatial",30,colless-like index,14.0,6.983783147477089e-06,0,default
plain,"ecology, spatial",30,mean pairwise distance,3.0,2.3534209951215346e-06,0,default
plain,"ecology, spatial",30,sum pairwise distance,8.0,3.882182386060857e-06,0,default
plain,"ecology, spatial",30,mean evolutionary distinctiveness,4.0,2.603328389538926e-06,0,default
plain,weak ecology,30,colless-like index,199.0,0.49079849348995086,0,default
plain,weak ecology,30,mean pairwise distance,187.0,0.34934556237492975,0,default
plain,weak ecology,30,sum pairwise distance,174.0,0.2288804222849652,0,default
plain,weak ecology,30,mean evolutionary distinctiveness,156.0,0.11560818762398352,0,default
plain,"weak ecology, spatial",30,colless-like index,64.0,0.0005287248371505039,0,default
plain,"weak ecology, spatial",30,mean pairwise distance,133.0,0.040702311426277726,0,default
plain,"weak ecology, spatial",30,sum pairwise distance,95.0,0.004681835234144671,0,default
plain,"weak ecology, spatial",30,mean evolutionary distinctiveness,75.0,0.0011973381999984532,0,default
plain,weak selection,30,colless-like index,209.0,0.6288430020541073,0,default
plain,weak selection,30,mean pairwise distance,214.0,0.7035636998700077,0,default
plain,weak selection,30,sum pairwise distance,171.0,0.20588822305607402,0,default
plain,weak selection,30,mean evolutionary distinctiveness,169.0,0.1915221065809437,0,default
rich ecology,ecology,30,colless-like index,203.0,0.5440062075841892,0,default
rich ecology,ecology,30,mean pairwise distance,211.0,0.6583305240881341,0,default
rich ecology,ecology,30,sum pairwise distance,1.0,1.9209211049031396e-06,0,default
rich ecology,ecology,30,mean evolutionary distinctiveness,1.0,1.9209211049031396e-06,0,default
rich ecology,"ecology, spatial",30,colless-like index,26.0,2.1630223983536902e-05,0,default
rich ecology,"ecology, spatial",30,mean pairwise distance,0.0,1.7343976283205784e-06,0,default
rich ecology,"ecology, spatial",30,sum pairwise distance,224.0,0.8612125197358381,0,default
rich ecology,"ecology, spatial",30,mean evolutionary distinctiveness,154.0,0.10639417319061394,0,default
rich ecology,plain,30,colless-like index,153.0,0.1020106952499886,0,default
rich ecology,plain,30,mean pairwise distance,142.0,0.06268281249957977,0,default
rich ecology,plain,30,sum pairwise distance,1.0,1.9209211049031396e-06,0,default
rich ecology,plain,30,mean evolutionary distinctiveness,1.0,1.9209211049031396e-06,0,default
rich ecology,"rich ecology, spatial",30,colless-like index,37.0,5.7924461897570095e-05,0,default
rich ecology,"rich ecology, spatial",30,mean pairwise distance,0.0,1.7343976283205784e-06,0,default
rich ecology,"rich ecology, spatial",30,sum pairwise distance,7.0,3.5152372790448263e-06,0,default
rich ecology,"rich ecology, spatial",30,mean evolutionary distinctiveness,6.0,3.181679410969855e-06,0,default
rich ecology,strong selection,30,colless-like index,149.0,0.0858958258699641,0,default
rich ecology,strong selection,30,mean pairwise distance,188.0,0.3600388294588497,0,default
rich ecology,strong selection,30,sum pairwise distance,0.0,1.7343976283205784e-06,0,default
rich ecology,strong selection,30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default
rich ecology,weak ecology,30,colless-like index,71.0,0.0008944300647461546,0,default
rich ecology,weak ecology,30,mean pairwise distance,209.0,0.6288430020541073,0,default
rich ecology,weak ecology,30,sum pairwise distance,9.0,4.285685869189864e-06,0,default
rich ecology,weak ecology,30,mean evolutionary distinctiveness,8.0,3.882182386060857e-06,0,default
rich ecology,"weak ecology, spatial",30,colless-like index,79.0,0.0015927015020870082,0,default
rich ecology,"weak ecology, spatial",30,mean pairwise distance,141.0,0.05983560139134924,0,default
rich ecology,"weak ecology, spatial",30,sum pairwise distance,104.0,0.008216736457590426,0,default
rich ecology,"weak ecology, spatial",30,mean evolutionary distinctiveness,129.0,0.03326889706740501,0,default
rich ecology,weak selection,30,colless-like index,92.0,0.003854236286879128,0,default
rich ecology,weak selection,30,mean pairwise distance,220.0,0.7970983030067952,0,default
rich ecology,weak selection,30,sum pairwise distance,0.0,1.7343976283205784e-06,0,default
rich ecology,weak selection,30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default
"rich ecology, spatial",ecology,30,colless-like index,37.0,5.7924461897570095e-05,0,default
"rich ecology, spatial",ecology,30,mean pairwise distance,2.0,2.1266360107314253e-06,0,default
"rich ecology, spatial",ecology,30,sum pairwise distance,0.0,1.7343976283205784e-06,0,default
"rich ecology, spatial",ecology,30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default
"rich ecology, spatial","ecology, spatial",30,colless-like index,211.0,0.6583305240881341,0,default
"rich ecology, spatial","ecology, spatial",30,mean pairwise distance,112.0,0.01319416986541395,0,default
"rich ecology, spatial","ecology, spatial",30,sum pairwise distance,1.0,1.9209211049031396e-06,0,default
"rich ecology, spatial","ecology, spatial",30,mean evolutionary distinctiveness,3.0,2.3534209951215346e-06,0,default
"rich ecology, spatial",plain,30,colless-like index,17.0,9.315658591105142e-06,0,default
"rich ecology, spatial",plain,30,mean pairwise distance,1.0,1.9209211049031396e-06,0,default
"rich ecology, spatial",plain,30,sum pairwise distance,0.0,1.7343976283205784e-06,0,default
"rich ecology, spatial",plain,30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default
"rich ecology, spatial",weak ecology,30,colless-like index,12.0,5.751653269401829e-06,0,default
"rich ecology, spatial",weak ecology,30,mean pairwise distance,15.0,7.690859302848515e-06,0,default
"rich ecology, spatial",weak ecology,30,sum pairwise distance,0.0,1.7343976283205784e-06,0,default
"rich ecology, spatial",weak ecology,30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default
"rich ecology, spatial","weak ecology, spatial",30,colless-like index,225.0,0.8774027283940786,0,default
"rich ecology, spatial","weak ecology, spatial",30,mean pairwise distance,125.0,0.02702915661831454,0,default
"rich ecology, spatial","weak ecology, spatial",30,sum pairwise distance,10.0,4.729202337447058e-06,0,default
"rich ecology, spatial","weak ecology, spatial",30,mean evolutionary distinctiveness,8.0,3.882182386060857e-06,0,default
"rich ecology, spatial",weak selection,30,colless-like index,4.0,2.603328389538926e-06,0,default
"rich ecology, spatial",weak selection,30,mean pairwise distance,0.0,1.7343976283205784e-06,0,default
"rich ecology, spatial",weak selection,30,sum pairwise distance,0.0,1.7343976283205784e-06,0,default
"rich ecology, spatial",weak selection,30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default
spatial structure,ecology,30,colless-like index,61.0,0.00041955098606127764,0,default
spatial structure,ecology,30,mean pairwise distance,117.0,0.017518393579685057,0,default
spatial structure,ecology,30,sum pairwise distance,206.0,0.5857115693468691,0,default
spatial structure,ecology,30,mean evolutionary distinctiveness,225.0,0.8774027283940786,0,default
spatial structure,"ecology, spatial",30,colless-like index,192.0,0.4048347221574208,0,default
spatial structure,"ecology, spatial",30,mean pairwise distance,197.0,0.46528258187908456,0,default
spatial structure,"ecology, spatial",30,sum pairwise distance,46.0,0.00012505680433316804,0,default
spatial structure,"ecology, spatial",30,mean evolutionary distinctiveness,36.0,5.306991938091102e-05,0,default
spatial structure,plain,30,colless-like index,24.0,1.798848069179905e-05,0,default
spatial structure,plain,30,mean pairwise distance,92.0,0.003854236286879128,0,default
spatial structure,plain,30,sum pairwise distance,130.0,0.03500895681985013,0,default
spatial structure,plain,30,mean evolutionary distinctiveness,86.0,0.002584559206552009,0,default
spatial structure,rich ecology,30,colless-like index,42.0,8.918727424459682e-05,0,default
spatial structure,rich ecology,30,mean pairwise distance,137.0,0.049498046027749744,0,default
spatial structure,rich ecology,30,sum pairwise distance,69.0,0.0007712173652095513,0,default
spatial structure,rich ecology,30,mean evolutionary distinctiveness,73.0,0.0010356813035458734,0,default
spatial structure,"rich ecology, spatial",30,colless-like index,191.0,0.3933343721992797,0,default
spatial structure,"rich ecology, spatial",30,mean pairwise distance,122.0,0.023038144695472357,0,default
spatial structure,"rich ecology, spatial",30,sum pairwise distance,0.0,1.7343976283205784e-06,0,default
spatial structure,"rich ecology, spatial",30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default
spatial structure,strong selection,30,colless-like index,37.0,5.7924461897570095e-05,0,default
spatial structure,strong selection,30,mean pairwise distance,116.0,0.016565526979430395,0,default
spatial structure,strong selection,30,sum pairwise distance,173.0,0.22102157481330342,0,default
spatial structure,strong selection,30,mean evolutionary distinctiveness,104.0,0.008216736457590426,0,default
spatial structure,weak ecology,30,colless-like index,12.0,5.751653269401829e-06,0,default
spatial structure,weak ecology,30,mean pairwise distance,107.0,0.009842142401693147,0,default
spatial structure,weak ecology,30,sum pairwise distance,163.0,0.15286069407970188,0,default
spatial structure,weak ecology,30,mean evolutionary distinctiveness,136.0,0.04716174720825457,0,default
spatial structure,"weak ecology, spatial",30,colless-like index,196.0,0.4528065046691958,0,default
spatial structure,"weak ecology, spatial",30,mean pairwise distance,217.0,0.7498711559507313,0,default
spatial structure,"weak ecology, spatial",30,sum pairwise distance,181.0,0.2894770717054542,0,default
spatial structure,"weak ecology, spatial",30,mean evolutionary distinctiveness,162.0,0.1470395786434527,0,default
spatial structure,weak selection,30,colless-like index,3.0,2.3534209951215346e-06,0,default
spatial structure,weak selection,30,mean pairwise distance,78.0,0.0014839276312951777,0,default
spatial structure,weak selection,30,sum pairwise distance,202.0,0.5304400912497492,0,default
spatial structure,weak selection,30,mean evolutionary distinctiveness,151.0,0.09367559653193051,0,default
strong selection,ecology,30,colless-like index,177.0,0.25364409754600126,0,default
strong selection,ecology,30,mean pairwise distance,182.0,0.29894375201959067,0,default
strong selection,ecology,30,sum pairwise distance,90.0,0.003378854437718857,0,default
strong selection,ecology,30,mean evolutionary distinctiveness,61.0,0.00041955098606127764,0,default
strong selection,"ecology, spatial",30,colless-like index,20.0,1.2380795614564472e-05,0,default
strong selection,"ecology, spatial",30,mean pairwise distance,17.0,9.315658591105142e-06,0,default
strong selection,"ecology, spatial",30,sum pairwise distance,0.0,1.7343976283205784e-06,0,default
strong selection,"ecology, spatial",30,mean evolutionary distinctiveness,1.0,1.9209211049031396e-06,0,default
strong selection,plain,30,colless-like index,225.0,0.8774027283940786,0,default
strong selection,plain,30,mean pairwise distance,138.0,0.051930665029697155,0,default
strong selection,plain,30,sum pairwise distance,181.0,0.2894770717054542,0,default
strong selection,plain,30,mean evolutionary distinctiveness,189.0,0.37093530784512463,0,default
strong selection,"rich ecology, spatial",30,colless-like index,21.0,1.360110796799097e-05,0,default
strong selection,"rich ecology, spatial",30,mean pairwise distance,3.0,2.3534209951215346e-06,0,default
strong selection,"rich ecology, spatial",30,sum pairwise distance,0.0,1.7343976283205784e-06,0,default
strong selection,"rich ecology, spatial",30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default
strong selection,weak ecology,30,colless-like index,162.5,0.14991781458851802,0,default
strong selection,weak ecology,30,mean pairwise distance,208.0,0.6143145637885868,0,default
strong selection,weak ecology,30,sum pairwise distance,223.0,0.8450804241615161,0,default
strong selection,weak ecology,30,mean evolutionary distinctiveness,177.0,0.25364409754600126,0,default
strong selection,"weak ecology, spatial",30,colless-like index,74.0,0.0011138009078172067,0,default
strong selection,"weak ecology, spatial",30,mean pairwise distance,176.0,0.24519030932096386,0,default
strong selection,"weak ecology, spatial",30,sum pairwise distance,79.0,0.0015927015020870082,0,default
strong selection,"weak ecology, spatial",30,mean evolutionary distinctiveness,43.0,9.711048976071607e-05,0,default
strong selection,weak selection,30,colless-like index,172.0,0.21335807338945145,0,default
strong selection,weak selection,30,mean pairwise distance,183.0,0.30861485052601767,0,default
strong selection,weak selection,30,sum pairwise distance,192.0,0.4048347221574208,0,default
strong selection,weak selection,30,mean evolutionary distinctiveness,177.0,0.25364409754600126,0,default
weak ecology,ecology,30,colless-like index,111.0,0.012452560438554458,0,default
weak ecology,ecology,30,mean pairwise distance,232.0,0.9917945644340904,0,default
weak ecology,ecology,30,sum pairwise distance,157.0,0.12044472790832522,0,default
weak ecology,ecology,30,mean evolutionary distinctiveness,157.0,0.12044472790832522,0,default
weak ecology,"weak ecology, spatial",30,colless-like index,57.0,0.00030649986921763576,0,default
weak ecology,"weak ecology, spatial",30,mean pairwise distance,132.0,0.038723026479358956,0,default
weak ecology,"weak ecology, spatial",30,sum pairwise distance,106.0,0.0092710251720259,0,default
weak ecology,"weak ecology, spatial",30,mean evolutionary distinctiveness,84.0,0.0022551238907870907,0,default
weak ecology,weak selection,30,colless-like index,190.0,0.38203416302245696,0,default
weak ecology,weak selection,30,mean pairwise distance,230.0,0.958990172136891,0,default
weak ecology,weak selection,30,sum pairwise distance,219.0,0.7812637101499429,0,default
weak ecology,weak selection,30,mean evolutionary distinctiveness,222.0,0.8290130316946699,0,default
"weak ecology, spatial",ecology,30,colless-like index,88.0,0.002957462130717483,0,default
"weak ecology, spatial",ecology,30,mean pairwise distance,121.0,0.02182672159602272,0,default
"weak ecology, spatial",ecology,30,sum pairwise distance,155.0,0.11092566512553104,0,default
"weak ecology, spatial",ecology,30,mean evolutionary distinctiveness,128.0,0.03160338164205514,0,default
"weak ecology, spatial",weak selection,30,colless-like index,56.0,0.0002830789435165413,0,default
"weak ecology, spatial",weak selection,30,mean pairwise distance,113.0,0.013974564120258317,0,default
"weak ecology, spatial",weak selection,30,sum pairwise distance,105.0,0.008729667753602288,0,default
"weak ecology, spatial",weak selection,30,mean evolutionary distinctiveness,61.0,0.00041955098606127764,0,default


==> binder/binder/avida-splayed/outdata/a=phylostatistics-comparison-between-regimes-kwallis+ext=.csv <==
n,N,phylometric,statistic,p,epoch,mut_distn
30,10,colless-like index,129.70964790407936,1.3607074151055215e-23,0,default
30,10,mean pairwise distance,117.89361683277968,3.6041317017124664e-21,0,default
30,10,sum pairwise distance,154.2372624584716,1.167121832293932e-28,0,default
30,10,mean evolutionary distinctiveness,169.78365448504996,6.845348324636763e-32,0,default


==> binder/binder/avida-splayed/outdata/a=phylostatistics-comparison-between-resolutions-allpairs-wilcox+ext=.csv <==
quality,n,phylometric,statistic,p,regime,epoch,mut_distn
1% resolution,30,colless_like_index,33.0,4.0715116266282543e-05,ecology,0,default
10% resolution,30,colless_like_index,40.0,7.513662254944795e-05,ecology,0,default
3% resolution,30,colless_like_index,26.0,2.1630223983536902e-05,ecology,0,default
33% resolution,30,colless_like_index,7.0,3.5152372790448263e-06,ecology,0,default
1% resolution,30,mean_evolutionary_distinctiveness,7.0,3.5152372790448263e-06,ecology,0,default
10% resolution,30,mean_evolutionary_distinctiveness,7.0,3.5152372790448263e-06,ecology,0,default
3% resolution,30,mean_evolutionary_distinctiveness,0.0,1.7343976283205784e-06,ecology,0,default
33% resolution,30,mean_evolutionary_distinctiveness,0.0,1.7343976283205784e-06,ecology,0,default
1% resolution,30,mean_pairwise_distance,1.0,1.9209211049031396e-06,ecology,0,default
10% resolution,30,mean_pairwise_distance,1.0,1.9209211049031396e-06,ecology,0,default
3% resolution,30,mean_pairwise_distance,2.0,2.1266360107314253e-06,ecology,0,default
33% resolution,30,mean_pairwise_distance,3.0,2.3534209951215346e-06,ecology,0,default
1% resolution,30,sum_distance,226.0,0.8936443871266052,ecology,0,default
10% resolution,30,sum_distance,227.0,0.9099307681587345,ecology,0,default
3% resolution,30,sum_distance,231.0,0.9753871641763363,ecology,0,default
33% resolution,30,sum_distance,202.0,0.5304400912497492,ecology,0,default
10% resolution,30,colless_like_index,71.0,0.0008944300647461546,"ecology, spatial",0,default
33% resolution,30,colless_like_index,42.0,8.918727424459682e-05,"ecology, spatial",0,default
3% resolution,30,colless_like_index,90.0,0.003378854437718857,"ecology, spatial",0,default
1% resolution,30,colless_like_index,92.0,0.003854236286879128,"ecology, spatial",0,default
10% resolution,30,mean_evolutionary_distinctiveness,24.0,1.798848069179905e-05,"ecology, spatial",0,default
33% resolution,30,mean_evolutionary_distinctiveness,32.0,3.7242647279456434e-05,"ecology, spatial",0,default
3% resolution,30,mean_evolutionary_distinctiveness,23.0,1.639446301677989e-05,"ecology, spatial",0,default
1% resolution,30,mean_evolutionary_distinctiveness,31.0,3.4052567232805375e-05,"ecology, spatial",0,default
10% resolution,30,mean_pairwise_distance,38.0,6.319756764397932e-05,"ecology, spatial",0,default
33% resolution,30,mean_pairwise_distance,2.0,2.1266360107314253e-06,"ecology, spatial",0,default
3% resolution,30,mean_pairwise_distance,22.0,1.493563929839868e-05,"ecology, spatial",0,default
1% resolution,30,mean_pairwise_distance,48.0,0.0001477276174888222,"ecology, spatial",0,default
10% resolution,30,sum_distance,221.0,0.8130168513045055,"ecology, spatial",0,default
33% resolution,30,sum_distance,221.0,0.8130168513045055,"ecology, spatial",0,default
3% resolution,30,sum_distance,219.0,0.7812637101499429,"ecology, spatial",0,default
1% resolution,30,sum_distance,232.0,0.9917945644340904,"ecology, spatial",0,default
3% resolution,30,colless_like_index,24.0,1.798848069179905e-05,plain,0,default
1% resolution,30,colless_like_index,29.0,2.8434237746031825e-05,plain,0,default
33% resolution,30,colless_like_index,13.0,6.339135573122464e-06,plain,0,default
10% resolution,30,colless_like_index,26.0,2.1630223983536902e-05,plain,0,default
3% resolution,30,mean_evolutionary_distinctiveness,13.0,6.339135573122464e-06,plain,0,default
1% resolution,30,mean_evolutionary_distinctiveness,35.0,4.8602606066772885e-05,plain,0,default
33% resolution,30,mean_evolutionary_distinctiveness,25.0,1.9729484515803686e-05,plain,0,default
10% resolution,30,mean_evolutionary_distinctiveness,26.0,2.1630223983536902e-05,plain,0,default
3% resolution,30,mean_pairwise_distance,30.0,3.1123151153729114e-05,plain,0,default
1% resolution,30,mean_pairwise_distance,19.0,1.126539849982107e-05,plain,0,default
33% resolution,30,mean_pairwise_distance,26.0,2.1630223983536902e-05,plain,0,default
10% resolution,30,mean_pairwise_distance,12.0,5.751653269401829e-06,plain,0,default
3% resolution,30,sum_distance,225.0,0.8774027283940786,plain,0,default
1% resolution,30,sum_distance,229.0,0.9426105124576512,plain,0,default
33% resolution,30,sum_distance,225.0,0.8774027283940786,plain,0,default
10% resolution,30,sum_distance,224.0,0.8612125197358381,plain,0,default
1% resolution,30,colless_like_index,17.0,9.315658591105142e-06,rich ecology,0,default
3% resolution,30,colless_like_index,19.0,1.126539849982107e-05,rich ecology,0,default
33% resolution,30,colless_like_index,0.0,1.7343976283205784e-06,rich ecology,0,default
10% resolution,30,colless_like_index,16.0,8.466081690383873e-06,rich ecology,0,default
1% resolution,30,mean_evolutionary_distinctiveness,2.0,2.1266360107314253e-06,rich ecology,0,default
3% resolution,30,mean_evolutionary_distinctiveness,0.0,1.7343976283205784e-06,rich ecology,0,default
33% resolution,30,mean_evolutionary_distinctiveness,1.0,1.9209211049031396e-06,rich ecology,0,default
10% resolution,30,mean_evolutionary_distinctiveness,1.0,1.9209211049031396e-06,rich ecology,0,default
1% resolution,30,mean_pairwise_distance,1.0,1.9209211049031396e-06,rich ecology,0,default
3% resolution,30,mean_pairwise_distance,2.0,2.1266360107314253e-06,rich ecology,0,default
33% resolution,30,mean_pairwise_distance,0.0,1.7343976283205784e-06,rich ecology,0,default
10% resolution,30,mean_pairwise_distance,6.0,3.181679410969855e-06,rich ecology,0,default
1% resolution,30,sum_distance,227.0,0.9099307681587345,rich ecology,0,default
3% resolution,30,sum_distance,232.0,0.9917945644340904,rich ecology,0,default
33% resolution,30,sum_distance,220.0,0.7970983030067952,rich ecology,0,default
10% resolution,30,sum_distance,227.0,0.9099307681587345,rich ecology,0,default
33% resolution,30,colless_like_index,7.0,3.5152372790448263e-06,"rich ecology, spatial",0,default
1% resolution,30,colless_like_index,68.0,0.000715703384624892,"rich ecology, spatial",0,default
3% resolution,30,colless_like_index,43.0,9.711048976071607e-05,"rich ecology, spatial",0,default
10% resolution,30,colless_like_index,42.0,8.918727424459682e-05,"rich ecology, spatial",0,default
33% resolution,30,mean_evolutionary_distinctiveness,0.0,1.7343976283205784e-06,"rich ecology, spatial",0,default
1% resolution,30,mean_evolutionary_distinctiveness,2.0,2.1266360107314253e-06,"rich ecology, spatial",0,default
3% resolution,30,mean_evolutionary_distinctiveness,2.0,2.1266360107314253e-06,"rich ecology, spatial",0,default
10% resolution,30,mean_evolutionary_distinctiveness,0.0,1.7343976283205784e-06,"rich ecology, spatial",0,default
33% resolution,30,mean_pairwise_distance,0.0,1.7343976283205784e-06,"rich ecology, spatial",0,default
1% resolution,30,mean_pairwise_distance,4.0,2.603328389538926e-06,"rich ecology, spatial",0,default
3% resolution,30,mean_pairwise_distance,7.0,3.5152372790448263e-06,"rich ecology, spatial",0,default
10% resolution,30,mean_pairwise_distance,5.0,2.878599219394298e-06,"rich ecology, spatial",0,default
33% resolution,30,sum_distance,232.0,0.9917945644340904,"rich ecology, spatial",0,default
1% resolution,30,sum_distance,220.0,0.7970983030067952,"rich ecology, spatial",0,default
3% resolution,30,sum_distance,221.0,0.8130168513045055,"rich ecology, spatial",0,default
10% resolution,30,sum_distance,228.0,0.9262550873076122,"rich ecology, spatial",0,default
10% resolution,30,colless_like_index,9.0,4.283187254624714e-06,spatial structure,0,default
1% resolution,30,colless_like_index,43.0,9.711048976071607e-05,spatial structure,0,default
33% resolution,30,colless_like_index,12.0,5.751653269401829e-06,spatial structure,0,default
3% resolution,30,colless_like_index,36.0,5.306991938091102e-05,spatial structure,0,default
10% resolution,30,mean_evolutionary_distinctiveness,41.0,8.187753439649276e-05,spatial structure,0,default
1% resolution,30,mean_evolutionary_distinctiveness,35.0,4.8602606066772885e-05,spatial structure,0,default
33% resolution,30,mean_evolutionary_distinctiveness,32.0,3.7242647279456434e-05,spatial structure,0,default
3% resolution,30,mean_evolutionary_distinctiveness,32.0,3.7242647279456434e-05,spatial structure,0,default
10% resolution,30,mean_pairwise_distance,21.0,1.360110796799097e-05,spatial structure,0,default
1% resolution,30,mean_pairwise_distance,20.0,1.2380795614564472e-05,spatial structure,0,default
33% resolution,30,mean_pairwise_distance,10.0,4.729202337447058e-06,spatial structure,0,default
3% resolution,30,mean_pairwise_distance,14.0,6.983783147477089e-06,spatial structure,0,default
10% resolution,30,sum_distance,228.0,0.9262550873076122,spatial structure,0,default
1% resolution,30,sum_distance,228.0,0.9262550873076122,spatial structure,0,default
33% resolution,30,sum_distance,222.0,0.8290130316946699,spatial structure,0,default
3% resolution,30,sum_distance,226.0,0.8936443871266052,spatial structure,0,default
1% resolution,30,colless_like_index,44.0,0.00010569503498431287,strong selection,0,default
10% resolution,30,colless_like_index,36.0,5.306991938091102e-05,strong selection,0,default
33% resolution,30,colless_like_index,21.0,1.360110796799097e-05,strong selection,0,default
3% resolution,30,colless_like_index,73.0,0.0010356813035458734,strong selection,0,default
1% resolution,30,mean_evolutionary_distinctiveness,7.0,3.5152372790448263e-06,strong selection,0,default
10% resolution,30,mean_evolutionary_distinctiveness,2.0,2.1266360107314253e-06,strong selection,0,default
33% resolution,30,mean_evolutionary_distinctiveness,11.0,5.216493447033368e-06,strong selection,0,default
3% resolution,30,mean_evolutionary_distinctiveness,4.0,2.603328389538926e-06,strong selection,0,default
1% resolution,30,mean_pairwise_distance,39.0,6.892290296834955e-05,strong selection,0,default
10% resolution,30,mean_pairwise_distance,34.0,4.449337283453103e-05,strong selection,0,default
33% resolution,30,mean_pairwise_distance,30.0,3.1123151153729114e-05,strong selection,0,default
3% resolution,30,mean_pairwise_distance,33.0,4.0715116266282543e-05,strong selection,0,default
1% resolution,30,sum_distance,221.0,0.8130168513045055,strong selection,0,default
10% resolution,30,sum_distance,215.0,0.7188875621362669,strong selection,0,default
33% resolution,30,sum_distance,205.0,0.5716457836721114,strong selection,0,default
3% resolution,30,sum_distance,230.0,0.958990172136891,strong selection,0,default
3% resolution,30,colless_like_index,36.0,5.306991938091102e-05,weak ecology,0,default
1% resolution,30,colless_like_index,68.0,0.000715703384624892,weak ecology,0,default
33% resolution,30,colless_like_index,9.0,4.285685869189864e-06,weak ecology,0,default
10% resolution,30,colless_like_index,14.0,6.983783147477089e-06,weak ecology,0,default
3% resolution,30,mean_evolutionary_distinctiveness,43.0,9.711048976071607e-05,weak ecology,0,default
1% resolution,30,mean_evolutionary_distinctiveness,26.0,2.1630223983536902e-05,weak ecology,0,default
33% resolution,30,mean_evolutionary_distinctiveness,15.0,7.690859302848515e-06,weak ecology,0,default
10% resolution,30,mean_evolutionary_distinctiveness,13.0,6.339135573122464e-06,weak ecology,0,default
3% resolution,30,mean_pairwise_distance,35.0,4.8602606066772885e-05,weak ecology,0,default
1% resolution,30,mean_pairwise_distance,49.0,0.00016046383716795338,weak ecology,0,default
33% resolution,30,mean_pairwise_distance,36.0,5.306991938091102e-05,weak ecology,0,default
10% resolution,30,mean_pairwise_distance,49.0,0.00016046383716795338,weak ecology,0,default
3% resolution,30,sum_distance,232.0,0.9917945644340904,weak ecology,0,default
1% resolution,30,sum_distance,209.0,0.6288430020541073,weak ecology,0,default
33% resolution,30,sum_distance,224.0,0.8612125197358381,weak ecology,0,default
10% resolution,30,sum_distance,231.0,0.9753871641763363,weak ecology,0,default
1% resolution,30,colless_like_index,87.0,0.0027652741969916386,"weak ecology, spatial",0,default
33% resolution,30,colless_like_index,42.0,8.918727424459682e-05,"weak ecology, spatial",0,default
3% resolution,30,colless_like_index,67.0,0.0006639212842644785,"weak ecology, spatial",0,default
10% resolution,30,colless_like_index,74.0,0.0011138009078172067,"weak ecology, spatial",0,default
1% resolution,30,mean_evolutionary_distinctiveness,56.0,0.0002830789435165413,"weak ecology, spatial",0,default
33% resolution,30,mean_evolutionary_distinctiveness,72.0,0.0009626589290659114,"weak ecology, spatial",0,default
3% resolution,30,mean_evolutionary_distinctiveness,83.0,0.002105260340900366,"weak ecology, spatial",0,default
10% resolution,30,mean_evolutionary_distinctiveness,52.0,0.0002051529226187778,"weak ecology, spatial",0,default
1% resolution,30,mean_pairwise_distance,65.0,0.0005706436710454648,"weak ecology, spatial",0,default
33% resolution,30,mean_pairwise_distance,51.0,0.00018909720229770685,"weak ecology, spatial",0,default
3% resolution,30,mean_pairwise_distance,78.0,0.0014839276312951777,"weak ecology, spatial",0,default
10% resolution,30,mean_pairwise_distance,55.0,0.00026134309226671514,"weak ecology, spatial",0,default
1% resolution,30,sum_distance,232.0,0.9917945644340904,"weak ecology, spatial",0,default
33% resolution,30,sum_distance,228.0,0.9262550873076122,"weak ecology, spatial",0,default
3% resolution,30,sum_distance,228.0,0.9262550873076122,"weak ecology, spatial",0,default
10% resolution,30,sum_distance,229.0,0.9426105124576512,"weak ecology, spatial",0,default
10% resolution,30,colless_like_index,26.0,2.1630223983536902e-05,weak selection,0,default
33% resolution,30,colless_like_index,4.0,2.603328389538926e-06,weak selection,0,default
1% resolution,30,colless_like_index,0.0,1.7343976283205784e-06,weak selection,0,default
3% resolution,30,colless_like_index,18.0,1.0246327832617613e-05,weak selection,0,default
10% resolution,30,mean_evolutionary_distinctiveness,8.0,3.882182386060857e-06,weak selection,0,default
33% resolution,30,mean_evolutionary_distinctiveness,7.0,3.5152372790448263e-06,weak selection,0,default
1% resolution,30,mean_evolutionary_distinctiveness,17.0,9.315658591105142e-06,weak selection,0,default
3% resolution,30,mean_evolutionary_distinctiveness,11.0,5.216493447033368e-06,weak selection,0,default
10% resolution,30,mean_pairwise_distance,51.0,0.00018909720229770685,weak selection,0,default
33% resolution,30,mean_pairwise_distance,56.0,0.0002830789435165413,weak selection,0,default
1% resolution,30,mean_pairwise_distance,53.0,0.00022248266458074938,weak selection,0,default
3% resolution,30,mean_pairwise_distance,47.0,0.00013594767036744938,weak selection,0,default
10% resolution,30,sum_distance,221.0,0.8130168513045055,weak selection,0,default
33% resolution,30,sum_distance,226.0,0.8936443871266052,weak selection,0,default
1% resolution,30,sum_distance,231.0,0.9753871641763363,weak selection,0,default
3% resolution,30,sum_distance,215.0,0.7188875621362669,weak selection,0,default


==> binder/binder/avida/outdata/a=phylostatistics-comparison-between-regimes-allpairs-wilcox+ext=.csv <==
regime1,regime2,n,phylometric,statistic,p,epoch,mut_distn
ecology,weak selection,30,colless-like index,228.0,0.9262550873076122,0,default
ecology,weak selection,30,mean pairwise distance,110.0,0.011748106348302898,0,default
ecology,weak selection,30,sum pairwise distance,145.0,0.07190333008390941,0,default
ecology,weak selection,30,mean evolutionary distinctiveness,128.0,0.03160338164205514,0,default
"ecology, spatial",ecology,30,colless-like index,227.0,0.9099307681587345,0,default
"ecology, spatial",ecology,30,mean pairwise distance,113.0,0.013974564120258317,0,default
"ecology, spatial",ecology,30,sum pairwise distance,14.0,6.983783147477089e-06,0,default
"ecology, spatial",ecology,30,mean evolutionary distinctiveness,7.0,3.5152372790448263e-06,0,default
"ecology, spatial",weak ecology,30,colless-like index,231.0,0.9753871641763363,0,default
"ecology, spatial",weak ecology,30,mean pairwise distance,61.0,0.00041955098606127764,0,default
"ecology, spatial",weak ecology,30,sum pairwise distance,28.0,2.5967125848447383e-05,0,default
"ecology, spatial",weak ecology,30,mean evolutionary distinctiveness,20.0,1.2380795614564472e-05,0,default
"ecology, spatial","weak ecology, spatial",30,colless-like index,151.0,0.09367559653193051,0,default
"ecology, spatial","weak ecology, spatial",30,mean pairwise distance,107.0,0.009842142401693147,0,default
"ecology, spatial","weak ecology, spatial",30,sum pairwise distance,117.0,0.017518393579685057,0,default
"ecology, spatial","weak ecology, spatial",30,mean evolutionary distinctiveness,113.0,0.013974564120258317,0,default
"ecology, spatial",weak selection,30,colless-like index,216.0,0.7343252914391281,0,default
"ecology, spatial",weak selection,30,mean pairwise distance,39.0,6.892290296834955e-05,0,default
"ecology, spatial",weak selection,30,sum pairwise distance,6.0,3.181679410969855e-06,0,default
"ecology, spatial",weak selection,30,mean evolutionary distinctiveness,1.0,1.9209211049031396e-06,0,default
plain,ecology,30,colless-like index,145.0,0.07190333008390941,0,default
plain,ecology,30,mean pairwise distance,94.0,0.004389618289039615,0,default
plain,ecology,30,sum pairwise distance,73.0,0.0010356813035458734,0,default
plain,ecology,30,mean evolutionary distinctiveness,74.0,0.0011138009078172067,0,default
plain,"ecology, spatial",30,colless-like index,152.0,0.0977721901049929,0,default
plain,"ecology, spatial",30,mean pairwise distance,43.0,9.711048976071607e-05,0,default
plain,"ecology, spatial",30,sum pairwise distance,8.0,3.882182386060857e-06,0,default
plain,"ecology, spatial",30,mean evolutionary distinctiveness,3.0,2.3534209951215346e-06,0,default
plain,weak ecology,30,colless-like index,177.0,0.25364409754600126,0,default
plain,weak ecology,30,mean pairwise distance,220.0,0.7970983030067952,0,default
plain,weak ecology,30,sum pairwise distance,174.0,0.2288804222849652,0,default
plain,weak ecology,30,mean evolutionary distinctiveness,165.0,0.1650265656246961,0,default
plain,"weak ecology, spatial",30,colless-like index,209.0,0.6288430020541073,0,default
plain,"weak ecology, spatial",30,mean pairwise distance,189.0,0.37093530784512463,0,default
plain,"weak ecology, spatial",30,sum pairwise distance,95.0,0.004681835234144671,0,default
plain,"weak ecology, spatial",30,mean evolutionary distinctiveness,52.0,0.0002051529226187778,0,default
plain,weak selection,30,colless-like index,214.0,0.7035636998700077,0,default
plain,weak selection,30,mean pairwise distance,223.0,0.8450804241615161,0,default
plain,weak selection,30,sum pairwise distance,171.0,0.20588822305607402,0,default
plain,weak selection,30,mean evolutionary distinctiveness,152.0,0.0977721901049929,0,default
rich ecology,ecology,30,colless-like index,165.0,0.1650265656246961,0,default
rich ecology,ecology,30,mean pairwise distance,197.0,0.46528258187908456,0,default
rich ecology,ecology,30,sum pairwise distance,1.0,1.9209211049031396e-06,0,default
rich ecology,ecology,30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default
rich ecology,"ecology, spatial",30,colless-like index,177.0,0.25364409754600126,0,default
rich ecology,"ecology, spatial",30,mean pairwise distance,96.0,0.004991554012370142,0,default
rich ecology,"ecology, spatial",30,sum pairwise distance,224.0,0.8612125197358381,0,default
rich ecology,"ecology, spatial",30,mean evolutionary distinctiveness,206.0,0.5857115693468691,0,default
rich ecology,plain,30,colless-like index,203.0,0.5440062075841892,0,default
rich ecology,plain,30,mean pairwise distance,74.0,0.0011138009078172067,0,default
rich ecology,plain,30,sum pairwise distance,1.0,1.9209211049031396e-06,0,default
rich ecology,plain,30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default
rich ecology,"rich ecology, spatial",30,colless-like index,227.0,0.9099307681587345,0,default
rich ecology,"rich ecology, spatial",30,mean pairwise distance,96.0,0.004991554012370142,0,default
rich ecology,"rich ecology, spatial",30,sum pairwise distance,7.0,3.5152372790448263e-06,0,default
rich ecology,"rich ecology, spatial",30,mean evolutionary distinctiveness,9.0,4.285685869189864e-06,0,default
rich ecology,strong selection,30,colless-like index,144.0,0.06871363079688197,0,default
rich ecology,strong selection,30,mean pairwise distance,211.0,0.6583305240881341,0,default
rich ecology,strong selection,30,sum pairwise distance,0.0,1.7343976283205784e-06,0,default
rich ecology,strong selection,30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default
rich ecology,weak ecology,30,colless-like index,191.0,0.3933343721992797,0,default
rich ecology,weak ecology,30,mean pairwise distance,93.0,0.0041140307793227126,0,default
rich ecology,weak ecology,30,sum pairwise distance,9.0,4.285685869189864e-06,0,default
rich ecology,weak ecology,30,mean evolutionary distinctiveness,2.0,2.1266360107314253e-06,0,default
rich ecology,"weak ecology, spatial",30,colless-like index,176.0,0.24519030932096386,0,default
rich ecology,"weak ecology, spatial",30,mean pairwise distance,182.0,0.29894375201959067,0,default
rich ecology,"weak ecology, spatial",30,sum pairwise distance,104.0,0.008216736457590426,0,default
rich ecology,"weak ecology, spatial",30,mean evolutionary distinctiveness,106.0,0.0092710251720259,0,default
rich ecology,weak selection,30,colless-like index,213.0,0.6883592982254604,0,default
rich ecology,weak selection,30,mean pairwise distance,144.0,0.06871363079688197,0,default
rich ecology,weak selection,30,sum pairwise distance,0.0,1.7343976283205784e-06,0,default
rich ecology,weak selection,30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default
"rich ecology, spatial",ecology,30,colless-like index,182.0,0.29894375201959067,0,default
"rich ecology, spatial",ecology,30,mean pairwise distance,157.0,0.12044472790832522,0,default
"rich ecology, spatial",ecology,30,sum pairwise distance,0.0,1.7343976283205784e-06,0,default
"rich ecology, spatial",ecology,30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default
"rich ecology, spatial","ecology, spatial",30,colless-like index,212.0,0.6732798065233047,0,default
"rich ecology, spatial","ecology, spatial",30,mean pairwise distance,146.0,0.0752133122154768,0,default
"rich ecology, spatial","ecology, spatial",30,sum pairwise distance,1.0,1.9209211049031396e-06,0,default
"rich ecology, spatial","ecology, spatial",30,mean evolutionary distinctiveness,2.0,2.1266360107314253e-06,0,default
"rich ecology, spatial",plain,30,colless-like index,191.0,0.3933343721992797,0,default
"rich ecology, spatial",plain,30,mean pairwise distance,50.0,0.0001742281335965429,0,default
"rich ecology, spatial",plain,30,sum pairwise distance,0.0,1.7343976283205784e-06,0,default
"rich ecology, spatial",plain,30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default
"rich ecology, spatial",weak ecology,30,colless-like index,195.0,0.4405215911492053,0,default
"rich ecology, spatial",weak ecology,30,mean pairwise distance,56.0,0.0002830789435165413,0,default
"rich ecology, spatial",weak ecology,30,sum pairwise distance,0.0,1.7343976283205784e-06,0,default
"rich ecology, spatial",weak ecology,30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default
"rich ecology, spatial","weak ecology, spatial",30,colless-like index,177.0,0.25364409754600126,0,default
"rich ecology, spatial","weak ecology, spatial",30,mean pairwise distance,149.0,0.0858958258699641,0,default
"rich ecology, spatial","weak ecology, spatial",30,sum pairwise distance,10.0,4.729202337447058e-06,0,default
"rich ecology, spatial","weak ecology, spatial",30,mean evolutionary distinctiveness,16.0,8.466081690383873e-06,0,default
"rich ecology, spatial",weak selection,30,colless-like index,213.0,0.6883592982254604,0,default
"rich ecology, spatial",weak selection,30,mean pairwise distance,100.0,0.006424211872163101,0,default
"rich ecology, spatial",weak selection,30,sum pairwise distance,0.0,1.7343976283205784e-06,0,default
"rich ecology, spatial",weak selection,30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default
spatial structure,ecology,30,colless-like index,88.0,0.002957462130717483,0,default
spatial structure,ecology,30,mean pairwise distance,114.0,0.014795424247745142,0,default
spatial structure,ecology,30,sum pairwise distance,206.0,0.5857115693468691,0,default
spatial structure,ecology,30,mean evolutionary distinctiveness,190.0,0.38203416302245696,0,default
spatial structure,"ecology, spatial",30,colless-like index,115.0,0.01565848334220057,0,default
spatial structure,"ecology, spatial",30,mean pairwise distance,54.0,0.00024117961055875132,0,default
spatial structure,"ecology, spatial",30,sum pairwise distance,46.0,0.00012505680433316804,0,default
spatial structure,"ecology, spatial",30,mean evolutionary distinctiveness,37.0,5.7924461897570095e-05,0,default
spatial structure,plain,30,colless-like index,192.0,0.4048347221574208,0,default
spatial structure,plain,30,mean pairwise distance,191.0,0.3933343721992797,0,default
spatial structure,plain,30,sum pairwise distance,130.0,0.03500895681985013,0,default
spatial structure,plain,30,mean evolutionary distinctiveness,61.0,0.00041955098606127764,0,default
spatial structure,rich ecology,30,colless-like index,148.0,0.08220646595099283,0,default
spatial structure,rich ecology,30,mean pairwise distance,152.0,0.0977721901049929,0,default
spatial structure,rich ecology,30,sum pairwise distance,69.0,0.0007712173652095513,0,default
spatial structure,rich ecology,30,mean evolutionary distinctiveness,46.0,0.00012505680433316804,0,default
spatial structure,"rich ecology, spatial",30,colless-like index,155.0,0.11092566512553104,0,default
spatial structure,"rich ecology, spatial",30,mean pairwise distance,92.0,0.003854236286879128,0,default
spatial structure,"rich ecology, spatial",30,sum pairwise distance,0.0,1.7343976283205784e-06,0,default
spatial structure,"rich ecology, spatial",30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default
spatial structure,strong selection,30,colless-like index,90.0,0.003378854437718857,0,default
spatial structure,strong selection,30,mean pairwise distance,182.0,0.29894375201959067,0,default
spatial structure,strong selection,30,sum pairwise distance,173.0,0.22102157481330342,0,default
spatial structure,strong selection,30,mean evolutionary distinctiveness,48.0,0.0001477276174888222,0,default
spatial structure,weak ecology,30,colless-like index,139.0,0.05446250397189108,0,default
spatial structure,weak ecology,30,mean pairwise distance,184.0,0.3184906025782175,0,default
spatial structure,weak ecology,30,sum pairwise distance,163.0,0.15286069407970188,0,default
spatial structure,weak ecology,30,mean evolutionary distinctiveness,125.0,0.02702915661831454,0,default
spatial structure,"weak ecology, spatial",30,colless-like index,227.0,0.9099307681587345,0,default
spatial structure,"weak ecology, spatial",30,mean pairwise distance,207.0,0.5999359281677457,0,default
spatial structure,"weak ecology, spatial",30,sum pairwise distance,181.0,0.2894770717054542,0,default
spatial structure,"weak ecology, spatial",30,mean evolutionary distinctiveness,169.0,0.1915221065809437,0,default
spatial structure,weak selection,30,colless-like index,153.0,0.1020106952499886,0,default
spatial structure,weak selection,30,mean pairwise distance,210.0,0.6435165948165775,0,default
spatial structure,weak selection,30,sum pairwise distance,202.0,0.5304400912497492,0,default
spatial structure,weak selection,30,mean evolutionary distinctiveness,116.0,0.016565526979430395,0,default
strong selection,ecology,30,colless-like index,198.0,0.47794743855272326,0,default
strong selection,ecology,30,mean pairwise distance,152.0,0.0977721901049929,0,default
strong selection,ecology,30,sum pairwise distance,90.0,0.003378854437718857,0,default
strong selection,ecology,30,mean evolutionary distinctiveness,59.0,0.00035888445044696013,0,default
strong selection,"ecology, spatial",30,colless-like index,177.0,0.25364409754600126,0,default
strong selection,"ecology, spatial",30,mean pairwise distance,63.0,0.000489690070533264,0,default
strong selection,"ecology, spatial",30,sum pairwise distance,0.0,1.7343976283205784e-06,0,default
strong selection,"ecology, spatial",30,mean evolutionary distinctiveness,3.0,2.3534209951215346e-06,0,default
strong selection,plain,30,colless-like index,112.0,0.01319416986541395,0,default
strong selection,plain,30,mean pairwise distance,135.0,0.04491890376548032,0,default
strong selection,plain,30,sum pairwise distance,181.0,0.2894770717054542,0,default
strong selection,plain,30,mean evolutionary distinctiveness,223.0,0.8450804241615161,0,default
strong selection,"rich ecology, spatial",30,colless-like index,119.0,0.019569215233846395,0,default
strong selection,"rich ecology, spatial",30,mean pairwise distance,143.0,0.06564114341025874,0,default
strong selection,"rich ecology, spatial",30,sum pairwise distance,0.0,1.7343976283205784e-06,0,default
strong selection,"rich ecology, spatial",30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default
strong selection,weak ecology,30,colless-like index,215.0,0.7188875621362669,0,default
strong selection,weak ecology,30,mean pairwise distance,144.0,0.06871363079688197,0,default
strong selection,weak ecology,30,sum pairwise distance,223.0,0.8450804241615161,0,default
strong selection,weak ecology,30,mean evolutionary distinctiveness,140.0,0.05709649524315731,0,default
strong selection,"weak ecology, spatial",30,colless-like index,122.0,0.023038144695472357,0,default
strong selection,"weak ecology, spatial",30,mean pairwise distance,213.0,0.6883592982254604,0,default
strong selection,"weak ecology, spatial",30,sum pairwise distance,79.0,0.0015927015020870082,0,default
strong selection,"weak ecology, spatial",30,mean evolutionary distinctiveness,23.0,1.639446301677989e-05,0,default
strong selection,weak selection,30,colless-like index,177.0,0.25364409754600126,0,default
strong selection,weak selection,30,mean pairwise distance,126.0,0.028485956184747342,0,default
strong selection,weak selection,30,sum pairwise distance,192.0,0.4048347221574208,0,default
strong selection,weak selection,30,mean evolutionary distinctiveness,124.0,0.025637124030657623,0,default
weak ecology,ecology,30,colless-like index,232.0,0.9917945644340904,0,default
weak ecology,ecology,30,mean pairwise distance,72.0,0.0009626589290659114,0,default
weak ecology,ecology,30,sum pairwise distance,157.0,0.12044472790832522,0,default
weak ecology,ecology,30,mean evolutionary distinctiveness,166.0,0.17137638877502248,0,default
weak ecology,"weak ecology, spatial",30,colless-like index,155.0,0.11092566512553104,0,default
weak ecology,"weak ecology, spatial",30,mean pairwise distance,165.0,0.1650265656246961,0,default
weak ecology,"weak ecology, spatial",30,sum pairwise distance,106.0,0.0092710251720259,0,default
weak ecology,"weak ecology, spatial",30,mean evolutionary distinctiveness,63.0,0.000489690070533264,0,default
weak ecology,weak selection,30,colless-like index,208.0,0.6143145637885868,0,default
weak ecology,weak selection,30,mean pairwise distance,226.0,0.8936443871266052,0,default
weak ecology,weak selection,30,sum pairwise distance,219.0,0.7812637101499429,0,default
weak ecology,weak selection,30,mean evolutionary distinctiveness,221.0,0.8130168513045055,0,default
"weak ecology, spatial",ecology,30,colless-like index,123.0,0.024307541573260996,0,default
"weak ecology, spatial",ecology,30,mean pairwise distance,180.0,0.2802144081140372,0,default
"weak ecology, spatial",ecology,30,sum pairwise distance,155.0,0.11092566512553104,0,default
"weak ecology, spatial",ecology,30,mean evolutionary distinctiveness,111.0,0.012452560438554458,0,default
"weak ecology, spatial",weak selection,30,colless-like index,155.0,0.11092566512553104,0,default
"weak ecology, spatial",weak selection,30,mean pairwise distance,190.0,0.38203416302245696,0,default
"weak ecology, spatial",weak selection,30,sum pairwise distance,105.0,0.008729667753602288,0,default
"weak ecology, spatial",weak selection,30,mean evolutionary distinctiveness,47.0,0.00013594767036744938,0,default


==> binder/binder/avida/outdata/a=phylostatistics-comparison-between-regimes-kwallis+ext=.csv <==
n,N,phylometric,statistic,p,epoch,mut_distn
30,10,colless-like index,16.074462901439688,0.06534279673485491,0,default
30,10,mean pairwise distance,46.387410852713174,5.102535240371154e-07,0,default
30,10,sum pairwise distance,154.2372624584716,1.167121832293932e-28,0,default
30,10,mean evolutionary distinctiveness,182.42702104097475,1.5770237127267911e-34,0,default


==> binder/binder/avida/outdata/a=phylostatistics-comparison-between-resolutions-allpairs-wilcox+ext=.csv <==
quality,n,phylometric,statistic,p,regime,epoch,mut_distn
1% resolution,30,colless_like_index,232.0,0.9917945644340904,ecology,0,default
10% resolution,30,colless_like_index,202.0,0.5304400912497492,ecology,0,default
3% resolution,30,colless_like_index,197.0,0.46528258187908456,ecology,0,default
33% resolution,30,colless_like_index,75.0,0.0011973381999984532,ecology,0,default
1% resolution,30,mean_evolutionary_distinctiveness,56.0,0.0002830789435165413,ecology,0,default
10% resolution,30,mean_evolutionary_distinctiveness,86.0,0.002584559206552009,ecology,0,default
3% resolution,30,mean_evolutionary_distinctiveness,38.0,6.319756764397932e-05,ecology,0,default
33% resolution,30,mean_evolutionary_distinctiveness,57.0,0.00030649986921763576,ecology,0,default
1% resolution,30,mean_pairwise_distance,191.0,0.3933343721992797,ecology,0,default
10% resolution,30,mean_pairwise_distance,210.0,0.6435165948165775,ecology,0,default
3% resolution,30,mean_pairwise_distance,150.0,0.08971783776750893,ecology,0,default
33% resolution,30,mean_pairwise_distance,61.0,0.00041955098606127764,ecology,0,default
1% resolution,30,sum_distance,226.0,0.8936443871266052,ecology,0,default
10% resolution,30,sum_distance,227.0,0.9099307681587345,ecology,0,default
3% resolution,30,sum_distance,231.0,0.9753871641763363,ecology,0,default
33% resolution,30,sum_distance,202.0,0.5304400912497492,ecology,0,default
10% resolution,30,colless_like_index,232.0,0.9917945644340904,"ecology, spatial",0,default
33% resolution,30,colless_like_index,155.0,0.11092566512553104,"ecology, spatial",0,default
3% resolution,30,colless_like_index,197.0,0.46528258187908456,"ecology, spatial",0,default
1% resolution,30,colless_like_index,220.0,0.7970983030067952,"ecology, spatial",0,default
10% resolution,30,mean_evolutionary_distinctiveness,97.0,0.005319684023981225,"ecology, spatial",0,default
33% resolution,30,mean_evolutionary_distinctiveness,91.0,0.003609433349384215,"ecology, spatial",0,default
3% resolution,30,mean_evolutionary_distinctiveness,91.0,0.003609433349384215,"ecology, spatial",0,default
1% resolution,30,mean_evolutionary_distinctiveness,93.0,0.0041140307793227126,"ecology, spatial",0,default
10% resolution,30,mean_pairwise_distance,227.0,0.9099307681587345,"ecology, spatial",0,default
33% resolution,30,mean_pairwise_distance,106.0,0.0092710251720259,"ecology, spatial",0,default
3% resolution,30,mean_pairwise_distance,191.0,0.3933343721992797,"ecology, spatial",0,default
1% resolution,30,mean_pairwise_distance,178.0,0.2622987191194901,"ecology, spatial",0,default
10% resolution,30,sum_distance,221.0,0.8130168513045055,"ecology, spatial",0,default
33% resolution,30,sum_distance,221.0,0.8130168513045055,"ecology, spatial",0,default
3% resolution,30,sum_distance,219.0,0.7812637101499429,"ecology, spatial",0,default
1% resolution,30,sum_distance,232.0,0.9917945644340904,"ecology, spatial",0,default
3% resolution,30,colless_like_index,221.0,0.8130168513045055,plain,0,default
1% resolution,30,colless_like_index,218.0,0.7655192919016102,plain,0,default
33% resolution,30,colless_like_index,121.0,0.02182672159602272,plain,0,default
10% resolution,30,colless_like_index,202.0,0.5304400912497492,plain,0,default
3% resolution,30,mean_evolutionary_distinctiveness,112.0,0.01319416986541395,plain,0,default
1% resolution,30,mean_evolutionary_distinctiveness,111.0,0.012452560438554458,plain,0,default
33% resolution,30,mean_evolutionary_distinctiveness,78.0,0.0014839276312951777,plain,0,default
10% resolution,30,mean_evolutionary_distinctiveness,70.0,0.0008307070066870031,plain,0,default
3% resolution,30,mean_pairwise_distance,187.0,0.34934556237492975,plain,0,default
1% resolution,30,mean_pairwise_distance,194.0,0.4284300285458069,plain,0,default
33% resolution,30,mean_pairwise_distance,138.0,0.051930665029697155,plain,0,default
10% resolution,30,mean_pairwise_distance,212.0,0.6732798065233047,plain,0,default
3% resolution,30,sum_distance,225.0,0.8774027283940786,plain,0,default
1% resolution,30,sum_distance,229.0,0.9426105124576512,plain,0,default
33% resolution,30,sum_distance,225.0,0.8774027283940786,plain,0,default
10% resolution,30,sum_distance,224.0,0.8612125197358381,plain,0,default
1% resolution,30,colless_like_index,216.0,0.7343252914391281,rich ecology,0,default
3% resolution,30,colless_like_index,212.0,0.6732798065233047,rich ecology,0,default
33% resolution,30,colless_like_index,121.0,0.02182672159602272,rich ecology,0,default
10% resolution,30,colless_like_index,218.0,0.7655192919016102,rich ecology,0,default
1% resolution,30,mean_evolutionary_distinctiveness,42.0,8.918727424459682e-05,rich ecology,0,default
3% resolution,30,mean_evolutionary_distinctiveness,55.0,0.00026134309226671514,rich ecology,0,default
33% resolution,30,mean_evolutionary_distinctiveness,31.0,3.4052567232805375e-05,rich ecology,0,default
10% resolution,30,mean_evolutionary_distinctiveness,52.0,0.0002051529226187778,rich ecology,0,default
1% resolution,30,mean_pairwise_distance,164.0,0.1588554992851956,rich ecology,0,default
3% resolution,30,mean_pairwise_distance,136.0,0.04716174720825457,rich ecology,0,default
33% resolution,30,mean_pairwise_distance,71.0,0.0008944300647461546,rich ecology,0,default
10% resolution,30,mean_pairwise_distance,179.0,0.27115519770883223,rich ecology,0,default
1% resolution,30,sum_distance,227.0,0.9099307681587345,rich ecology,0,default
3% resolution,30,sum_distance,232.0,0.9917945644340904,rich ecology,0,default
33% resolution,30,sum_distance,220.0,0.7970983030067952,rich ecology,0,default
10% resolution,30,sum_distance,227.0,0.9099307681587345,rich ecology,0,default
33% resolution,30,colless_like_index,116.0,0.016565526979430395,"rich ecology, spatial",0,default
1% resolution,30,colless_like_index,231.0,0.9753871641763363,"rich ecology, spatial",0,default
3% resolution,30,colless_like_index,207.0,0.5999359281677457,"rich ecology, spatial",0,default
10% resolution,30,colless_like_index,223.0,0.8450804241615161,"rich ecology, spatial",0,default
33% resolution,30,mean_evolutionary_distinctiveness,27.0,2.370447702550485e-05,"rich ecology, spatial",0,default
1% resolution,30,mean_evolutionary_distinctiveness,42.0,8.918727424459682e-05,"rich ecology, spatial",0,default
3% resolution,30,mean_evolutionary_distinctiveness,36.0,5.306991938091102e-05,"rich ecology, spatial",0,default
10% resolution,30,mean_evolutionary_distinctiveness,23.0,1.639446301677989e-05,"rich ecology, spatial",0,default
33% resolution,30,mean_pairwise_distance,57.0,0.00030649986921763576,"rich ecology, spatial",0,default
1% resolution,30,mean_pairwise_distance,144.0,0.06871363079688197,"rich ecology, spatial",0,default
3% resolution,30,mean_pairwise_distance,134.0,0.0427666880169531,"rich ecology, spatial",0,default
10% resolution,30,mean_pairwise_distance,182.0,0.29894375201959067,"rich ecology, spatial",0,default
33% resolution,30,sum_distance,232.0,0.9917945644340904,"rich ecology, spatial",0,default
1% resolution,30,sum_distance,220.0,0.7970983030067952,"rich ecology, spatial",0,default
3% resolution,30,sum_distance,221.0,0.8130168513045055,"rich ecology, spatial",0,default
10% resolution,30,sum_distance,228.0,0.9262550873076122,"rich ecology, spatial",0,default
10% resolution,30,colless_like_index,220.0,0.7970983030067952,spatial structure,0,default
1% resolution,30,colless_like_index,222.0,0.8290130316946699,spatial structure,0,default
33% resolution,30,colless_like_index,133.0,0.040702311426277726,spatial structure,0,default
3% resolution,30,colless_like_index,224.0,0.8612125197358381,spatial structure,0,default
10% resolution,30,mean_evolutionary_distinctiveness,93.0,0.0041140307793227126,spatial structure,0,default
1% resolution,30,mean_evolutionary_distinctiveness,100.0,0.006424211872163101,spatial structure,0,default
33% resolution,30,mean_evolutionary_distinctiveness,86.0,0.002584559206552009,spatial structure,0,default
3% resolution,30,mean_evolutionary_distinctiveness,95.0,0.004681835234144671,spatial structure,0,default
10% resolution,30,mean_pairwise_distance,215.0,0.7188875621362669,spatial structure,0,default
1% resolution,30,mean_pairwise_distance,209.0,0.6288430020541073,spatial structure,0,default
33% resolution,30,mean_pairwise_distance,141.0,0.05983560139134924,spatial structure,0,default
3% resolution,30,mean_pairwise_distance,204.0,0.5577426862039239,spatial structure,0,default
10% resolution,30,sum_distance,228.0,0.9262550873076122,spatial structure,0,default
1% resolution,30,sum_distance,228.0,0.9262550873076122,spatial structure,0,default
33% resolution,30,sum_distance,222.0,0.8290130316946699,spatial structure,0,default
3% resolution,30,sum_distance,226.0,0.8936443871266052,spatial structure,0,default
1% resolution,30,colless_like_index,224.0,0.8612125197358381,strong selection,0,default
10% resolution,30,colless_like_index,209.0,0.6288430020541073,strong selection,0,default
33% resolution,30,colless_like_index,100.0,0.006424211872163101,strong selection,0,default
3% resolution,30,colless_like_index,220.0,0.7970983030067952,strong selection,0,default
1% resolution,30,mean_evolutionary_distinctiveness,50.0,0.0001742281335965429,strong selection,0,default
10% resolution,30,mean_evolutionary_distinctiveness,50.0,0.0001742281335965429,strong selection,0,default
33% resolution,30,mean_evolutionary_distinctiveness,67.0,0.0006639212842644785,strong selection,0,default
3% resolution,30,mean_evolutionary_distinctiveness,60.0,0.0003881114287747714,strong selection,0,default
1% resolution,30,mean_pairwise_distance,192.0,0.4048347221574208,strong selection,0,default
10% resolution,30,mean_pairwise_distance,212.0,0.6732798065233047,strong selection,0,default
33% resolution,30,mean_pairwise_distance,74.0,0.0011138009078172067,strong selection,0,default
3% resolution,30,mean_pairwise_distance,187.0,0.34934556237492975,strong selection,0,default
1% resolution,30,sum_distance,221.0,0.8130168513045055,strong selection,0,default
10% resolution,30,sum_distance,215.0,0.7188875621362669,strong selection,0,default
33% resolution,30,sum_distance,205.0,0.5716457836721114,strong selection,0,default
3% resolution,30,sum_distance,230.0,0.958990172136891,strong selection,0,default
3% resolution,30,colless_like_index,220.0,0.7970983030067952,weak ecology,0,default
1% resolution,30,colless_like_index,226.0,0.8936443871266052,weak ecology,0,default
33% resolution,30,colless_like_index,137.0,0.049498046027749744,weak ecology,0,default
10% resolution,30,colless_like_index,215.0,0.7188875621362669,weak ecology,0,default
3% resolution,30,mean_evolutionary_distinctiveness,118.0,0.018518974697467713,weak ecology,0,default
1% resolution,30,mean_evolutionary_distinctiveness,123.0,0.024307541573260996,weak ecology,0,default
33% resolution,30,mean_evolutionary_distinctiveness,89.0,0.00316176493665549,weak ecology,0,default
10% resolution,30,mean_evolutionary_distinctiveness,96.0,0.004991554012370142,weak ecology,0,default
3% resolution,30,mean_pairwise_distance,215.0,0.7188875621362669,weak ecology,0,default
1% resolution,30,mean_pairwise_distance,211.0,0.6583305240881341,weak ecology,0,default
33% resolution,30,mean_pairwise_distance,135.0,0.04491890376548032,weak ecology,0,default
10% resolution,30,mean_pairwise_distance,227.0,0.9099307681587345,weak ecology,0,default
3% resolution,30,sum_distance,232.0,0.9917945644340904,weak ecology,0,default
1% resolution,30,sum_distance,209.0,0.6288430020541073,weak ecology,0,default
33% resolution,30,sum_distance,224.0,0.8612125197358381,weak ecology,0,default
10% resolution,30,sum_distance,231.0,0.9753871641763363,weak ecology,0,default
1% resolution,30,colless_like_index,227.0,0.9099307681587345,"weak ecology, spatial",0,default
33% resolution,30,colless_like_index,170.0,0.198610209945546,"weak ecology, spatial",0,default
3% resolution,30,colless_like_index,232.0,0.9917945644340904,"weak ecology, spatial",0,default
10% resolution,30,colless_like_index,229.0,0.9426105124576512,"weak ecology, spatial",0,default
1% resolution,30,mean_evolutionary_distinctiveness,133.0,0.040702311426277726,"weak ecology, spatial",0,default
33% resolution,30,mean_evolutionary_distinctiveness,140.0,0.05709649524315731,"weak ecology, spatial",0,default
3% resolution,30,mean_evolutionary_distinctiveness,155.0,0.11092566512553104,"weak ecology, spatial",0,default
10% resolution,30,mean_evolutionary_distinctiveness,130.0,0.03500895681985013,"weak ecology, spatial",0,default
1% resolution,30,mean_pairwise_distance,204.0,0.5577426862039239,"weak ecology, spatial",0,default
33% resolution,30,mean_pairwise_distance,169.0,0.1915221065809437,"weak ecology, spatial",0,default
3% resolution,30,mean_pairwise_distance,217.0,0.7498711559507313,"weak ecology, spatial",0,default
10% resolution,30,mean_pairwise_distance,231.0,0.9753871641763363,"weak ecology, spatial",0,default
1% resolution,30,sum_distance,232.0,0.9917945644340904,"weak ecology, spatial",0,default
33% resolution,30,sum_distance,228.0,0.9262550873076122,"weak ecology, spatial",0,default
3% resolution,30,sum_distance,228.0,0.9262550873076122,"weak ecology, spatial",0,default
10% resolution,30,sum_distance,229.0,0.9426105124576512,"weak ecology, spatial",0,default
10% resolution,30,colless_like_index,219.0,0.7812637101499429,weak selection,0,default
33% resolution,30,colless_like_index,131.0,0.0368261284160903,weak selection,0,default
1% resolution,30,colless_like_index,203.0,0.5440062075841892,weak selection,0,default
3% resolution,30,colless_like_index,204.0,0.5577426862039239,weak selection,0,default
10% resolution,30,mean_evolutionary_distinctiveness,58.0,0.00033172583107637916,weak selection,0,default
33% resolution,30,mean_evolutionary_distinctiveness,61.0,0.00041955098606127764,weak selection,0,default
1% resolution,30,mean_evolutionary_distinctiveness,79.0,0.0015927015020870082,weak selection,0,default
3% resolution,30,mean_evolutionary_distinctiveness,78.0,0.0014839276312951777,weak selection,0,default
10% resolution,30,mean_pairwise_distance,222.0,0.8290130316946699,weak selection,0,default
33% resolution,30,mean_pairwise_distance,159.0,0.1305916349444668,weak selection,0,default
1% resolution,30,mean_pairwise_distance,191.0,0.3933343721992797,weak selection,0,default
3% resolution,30,mean_pairwise_distance,171.0,0.20588822305607402,weak selection,0,default
10% resolution,30,sum_distance,221.0,0.8130168513045055,weak selection,0,default
33% resolution,30,sum_distance,226.0,0.8936443871266052,weak selection,0,default
1% resolution,30,sum_distance,231.0,0.9753871641763363,weak selection,0,default
3% resolution,30,sum_distance,215.0,0.7188875621362669,weak selection,0,default


==> binder/binder/gen3sis-splayed/outdata/a=phylostatistics-comparison-between-regimes-allpairs-wilcox+ext=.csv <==
regime1,regime2,n,phylometric,statistic,p,epoch,mut_distn
ecology,ecology + spatial,30,colless-like index,0.0,1.7343976283205784e-06,0,default
ecology,ecology + spatial,30,mean pairwise distance,0.0,1.7343976283205784e-06,0,default
ecology,ecology + spatial,30,sum pairwise distance,1.0,1.9209211049031396e-06,0,default
ecology,ecology + spatial,30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default
plain,ecology,30,colless-like index,13.0,6.339135573122464e-06,0,default
plain,ecology,30,mean pairwise distance,13.0,6.339135573122464e-06,0,default
plain,ecology,30,sum pairwise distance,86.0,0.002584559206552009,0,default
plain,ecology,30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default
plain,ecology + spatial,30,colless-like index,0.0,1.7343976283205784e-06,0,default
plain,ecology + spatial,30,mean pairwise distance,0.0,1.7343976283205784e-06,0,default
plain,ecology + spatial,30,sum pairwise distance,0.0,1.7343976283205784e-06,0,default
plain,ecology + spatial,30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default
plain,spatial structure,30,colless-like index,0.0,1.7343976283205784e-06,0,default
plain,spatial structure,30,mean pairwise distance,0.0,1.7343976283205784e-06,0,default
plain,spatial structure,30,sum pairwise distance,0.0,1.7343976283205784e-06,0,default
plain,spatial structure,30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default
spatial structure,ecology,30,colless-like index,176.0,0.24519030932096386,0,default
spatial structure,ecology,30,mean pairwise distance,167.0,0.17790738330384115,0,default
spatial structure,ecology,30,sum pairwise distance,10.0,4.729202337447058e-06,0,default
spatial structure,ecology,30,mean evolutionary distinctiveness,17.0,9.315658591105142e-06,0,default
spatial structure,ecology + spatial,30,colless-like index,0.0,1.7343976283205784e-06,0,default
spatial structure,ecology + spatial,30,mean pairwise distance,0.0,1.7343976283205784e-06,0,default
spatial structure,ecology + spatial,30,sum pairwise distance,12.0,5.751653269401829e-06,0,default
spatial structure,ecology + spatial,30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default


==> binder/binder/gen3sis-splayed/outdata/a=phylostatistics-comparison-between-regimes-kwallis+ext=.csv <==
n,N,phylometric,statistic,p,epoch,mut_distn
30,4,colless-like index,92.55509641873272,6.18977561874619e-20,0,default
30,4,mean pairwise distance,93.06633608815423,4.806531384806315e-20,0,default
30,4,sum pairwise distance,90.52628099173558,1.688556573504957e-19,0,default
30,4,mean evolutionary distinctiveness,105.60330578512395,9.690985828327767e-23,0,default


==> binder/binder/gen3sis/outdata/a=phylostatistics-comparison-between-regimes-allpairs-wilcox+ext=.csv <==
regime1,regime2,n,phylometric,statistic,p,epoch,mut_distn
ecology,ecology + spatial,30,colless-like index,0.0,1.7343976283205784e-06,0,default
ecology,ecology + spatial,30,mean pairwise distance,0.0,1.7343976283205784e-06,0,default
ecology,ecology + spatial,30,sum pairwise distance,1.0,1.9209211049031396e-06,0,default
ecology,ecology + spatial,30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default
plain,ecology,30,colless-like index,13.0,6.339135573122464e-06,0,default
plain,ecology,30,mean pairwise distance,13.0,6.339135573122464e-06,0,default
plain,ecology,30,sum pairwise distance,86.0,0.002584559206552009,0,default
plain,ecology,30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default
plain,ecology + spatial,30,colless-like index,0.0,1.7343976283205784e-06,0,default
plain,ecology + spatial,30,mean pairwise distance,0.0,1.7343976283205784e-06,0,default
plain,ecology + spatial,30,sum pairwise distance,0.0,1.7343976283205784e-06,0,default
plain,ecology + spatial,30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default
plain,spatial structure,30,colless-like index,0.0,1.7343976283205784e-06,0,default
plain,spatial structure,30,mean pairwise distance,0.0,1.7343976283205784e-06,0,default
plain,spatial structure,30,sum pairwise distance,0.0,1.7343976283205784e-06,0,default
plain,spatial structure,30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default
spatial structure,ecology,30,colless-like index,176.0,0.24519030932096386,0,default
spatial structure,ecology,30,mean pairwise distance,167.0,0.17790738330384115,0,default
spatial structure,ecology,30,sum pairwise distance,10.0,4.729202337447058e-06,0,default
spatial structure,ecology,30,mean evolutionary distinctiveness,17.0,9.315658591105142e-06,0,default
spatial structure,ecology + spatial,30,colless-like index,0.0,1.7343976283205784e-06,0,default
spatial structure,ecology + spatial,30,mean pairwise distance,0.0,1.7343976283205784e-06,0,default
spatial structure,ecology + spatial,30,sum pairwise distance,12.0,5.751653269401829e-06,0,default
spatial structure,ecology + spatial,30,mean evolutionary distinctiveness,0.0,1.7343976283205784e-06,0,default


==> binder/binder/gen3sis/outdata/a=phylostatistics-comparison-between-regimes-kwallis+ext=.csv <==
n,N,phylometric,statistic,p,epoch,mut_distn
30,4,colless-like index,92.55509641873272,6.18977561874619e-20,0,default
30,4,mean pairwise distance,93.06633608815423,4.806531384806315e-20,0,default
30,4,sum pairwise distance,90.52628099173558,1.688556573504957e-19,0,default
30,4,mean evolutionary distinctiveness,105.60330578512395,9.690985828327767e-23,0,default


==> binder/binder/simple-splayed/outdata/a=phylostatistics-comparison-between-regimes-allpairs-spatial-nuisance-wilcox+ext=.csv <==
regime1,regime2,n,phylometric,statistic,p,epoch,mut_distn
ecology,plain,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.exponential
ecology,plain,50,mean pairwise distance,36.0,6.3812412695451034e-09,0,np.random.exponential
ecology,plain,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
ecology,plain,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.exponential
ecology,rich ecology,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.exponential
ecology,rich ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
ecology,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
ecology,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.exponential
ecology,weak ecology,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.exponential
ecology,weak ecology,50,mean pairwise distance,74.0,5.339357587716575e-08,0,np.random.exponential
ecology,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
ecology,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.exponential
plain,rich ecology,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.exponential
plain,rich ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
plain,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
plain,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.exponential
weak ecology,plain,50,colless-like index,25.0,3.366814035344517e-09,0,np.random.exponential
weak ecology,plain,50,mean pairwise distance,536.0,0.32718100833729613,0,np.random.exponential
weak ecology,plain,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
weak ecology,plain,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.exponential
weak ecology,rich ecology,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.exponential
weak ecology,rich ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
weak ecology,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
weak ecology,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.exponential
plain,ecology,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.standard_normal
plain,ecology,50,mean pairwise distance,32.0,5.063849902320951e-09,0,np.random.standard_normal
plain,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
plain,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.standard_normal
plain,rich ecology,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.standard_normal
plain,rich ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
plain,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
plain,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.standard_normal
plain,weak ecology,50,colless-like index,34.0,5.685542255423414e-09,0,np.random.standard_normal
plain,weak ecology,50,mean pairwise distance,486.0,0.14361198867269973,0,np.random.standard_normal
plain,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
plain,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.standard_normal
rich ecology,ecology,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.standard_normal
rich ecology,ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
rich ecology,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
rich ecology,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.standard_normal
rich ecology,weak ecology,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.standard_normal
rich ecology,weak ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
rich ecology,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
rich ecology,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.standard_normal
weak ecology,ecology,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.standard_normal
weak ecology,ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
weak ecology,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
weak ecology,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.standard_normal
ecology,weak ecology,50,colless-like index,390.0,0.01688572946162479,2,np.random.exponential
ecology,weak ecology,50,mean pairwise distance,3.0,9.06805772149548e-10,2,np.random.exponential
ecology,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
ecology,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.exponential
plain,ecology,50,colless-like index,299.0,0.0010845019501392556,2,np.random.exponential
plain,ecology,50,mean pairwise distance,3.0,9.06805772149548e-10,2,np.random.exponential
plain,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
plain,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.exponential
plain,rich ecology,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.exponential
plain,rich ecology,50,mean pairwise distance,91.0,1.323824855158427e-07,2,np.random.exponential
plain,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
plain,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.exponential
plain,weak ecology,50,colless-like index,521.0,0.2607556207263785,2,np.random.exponential
plain,weak ecology,50,mean pairwise distance,566.0,0.49006249702346216,2,np.random.exponential
plain,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
plain,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.exponential
rich ecology,ecology,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.exponential
rich ecology,ecology,50,mean pairwise distance,1.0,8.031090907046913e-10,2,np.random.exponential
rich ecology,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
rich ecology,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.exponential
rich ecology,weak ecology,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.exponential
rich ecology,weak ecology,50,mean pairwise distance,112.0,3.920086785268383e-07,2,np.random.exponential
rich ecology,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
rich ecology,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.exponential
plain,ecology,50,colless-like index,135.0,1.2298152190805743e-06,2,np.random.standard_normal
plain,ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
plain,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
plain,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.standard_normal
rich ecology,ecology,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.standard_normal
rich ecology,ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
rich ecology,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
rich ecology,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.standard_normal
rich ecology,plain,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.standard_normal
rich ecology,plain,50,mean pairwise distance,9.0,1.3025210640480111e-09,2,np.random.standard_normal
rich ecology,plain,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
rich ecology,plain,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.standard_normal
rich ecology,weak ecology,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.standard_normal
rich ecology,weak ecology,50,mean pairwise distance,49.0,1.3394511022385218e-08,2,np.random.standard_normal
rich ecology,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
rich ecology,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak ecology,ecology,50,colless-like index,301.0,0.0011608525691443336,2,np.random.standard_normal
weak ecology,ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak ecology,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak ecology,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak ecology,plain,50,colless-like index,367.0,0.009022197592201872,2,np.random.standard_normal
weak ecology,plain,50,mean pairwise distance,561.0,0.46022535633648,2,np.random.standard_normal
weak ecology,plain,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak ecology,plain,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.standard_normal
ecology,plain,50,colless-like index,531.0,0.30391493569853856,7,np.random.exponential
ecology,plain,50,mean pairwise distance,32.0,5.063849902320951e-09,7,np.random.exponential
ecology,plain,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
ecology,plain,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.exponential
ecology,weak ecology,50,colless-like index,326.0,0.002638429681386069,7,np.random.exponential
ecology,weak ecology,50,mean pairwise distance,56.0,1.98410437411317e-08,7,np.random.exponential
ecology,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
ecology,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.exponential
rich ecology,ecology,50,colless-like index,339.0,0.003957826074949813,7,np.random.exponential
rich ecology,ecology,50,mean pairwise distance,524.0,0.27323322826893637,7,np.random.exponential
rich ecology,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
rich ecology,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.exponential
rich ecology,plain,50,colless-like index,370.0,0.009815786879758204,7,np.random.exponential
rich ecology,plain,50,mean pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
rich ecology,plain,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
rich ecology,plain,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.exponential
rich ecology,weak ecology,50,colless-like index,619.0,0.8582630586832802,7,np.random.exponential
rich ecology,weak ecology,50,mean pairwise distance,9.0,1.3025210640480111e-09,7,np.random.exponential
rich ecology,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
rich ecology,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.exponential
weak ecology,plain,50,colless-like index,415.0,0.03172531549900326,7,np.random.exponential
weak ecology,plain,50,mean pairwise distance,566.0,0.49006249702346216,7,np.random.exponential
weak ecology,plain,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
weak ecology,plain,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.exponential
ecology,plain,50,colless-like index,428.0,0.04313897993310964,7,np.random.standard_normal
ecology,plain,50,mean pairwise distance,9.0,1.3025210640480111e-09,7,np.random.standard_normal
ecology,plain,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
ecology,plain,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.standard_normal
ecology,rich ecology,50,colless-like index,237.0,0.00011057233752408534,7,np.random.standard_normal
ecology,rich ecology,50,mean pairwise distance,394.0,0.018744512446766518,7,np.random.standard_normal
ecology,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
ecology,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.standard_normal
plain,rich ecology,50,colless-like index,279.0,0.0005387720472882845,7,np.random.standard_normal
plain,rich ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
plain,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
plain,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak ecology,ecology,50,colless-like index,378.0,0.012244245598763703,7,np.random.standard_normal
weak ecology,ecology,50,mean pairwise distance,43.0,9.530799618618074e-09,7,np.random.standard_normal
weak ecology,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak ecology,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak ecology,plain,50,colless-like index,519.0,0.25265950227055756,7,np.random.standard_normal
weak ecology,plain,50,mean pairwise distance,468.0,0.10179130615153696,7,np.random.standard_normal
weak ecology,plain,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak ecology,plain,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak ecology,rich ecology,50,colless-like index,441.0,0.05784519551519503,7,np.random.standard_normal
weak ecology,rich ecology,50,mean pairwise distance,35.0,6.023629494981426e-09,7,np.random.standard_normal
weak ecology,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak ecology,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.standard_normal


==> binder/binder/simple-splayed/outdata/a=phylostatistics-comparison-between-regimes-allpairs-wilcox+ext=.csv <==
regime1,regime2,n,phylometric,statistic,p,epoch,mut_distn
ecology,plain,50,colless-like index,44.0,1.0089294427154326e-08,0,np.random.exponential
ecology,plain,50,mean pairwise distance,634.0,0.973047420887899,0,np.random.exponential
ecology,plain,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
ecology,plain,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.exponential
ecology,rich ecology,50,colless-like index,61.0,2.619793470726049e-08,0,np.random.exponential
ecology,rich ecology,50,mean pairwise distance,133.0,1.1155358793431112e-06,0,np.random.exponential
ecology,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
ecology,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.exponential
ecology,spatial structure,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.exponential
ecology,spatial structure,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
ecology,spatial structure,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
ecology,spatial structure,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.exponential
ecology,strong selection,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.exponential
ecology,strong selection,50,mean pairwise distance,397.0,0.020253755177481125,0,np.random.exponential
ecology,strong selection,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
ecology,strong selection,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.exponential
ecology,weak ecology,50,colless-like index,589.0,0.6396530018516378,0,np.random.exponential
ecology,weak ecology,50,mean pairwise distance,632.0,0.9576577827172162,0,np.random.exponential
ecology,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
ecology,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.exponential
ecology,weak selection,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.exponential
ecology,weak selection,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
ecology,weak selection,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
ecology,weak selection,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.exponential
plain,weak selection,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.exponential
plain,weak selection,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
plain,weak selection,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
plain,weak selection,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.exponential
rich ecology,plain,50,colless-like index,1.0,8.031090907046913e-10,0,np.random.exponential
rich ecology,plain,50,mean pairwise distance,163.0,4.6390835888625035e-06,0,np.random.exponential
rich ecology,plain,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
rich ecology,plain,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.exponential
rich ecology,strong selection,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.exponential
rich ecology,strong selection,50,mean pairwise distance,84.0,9.137549357034251e-08,0,np.random.exponential
rich ecology,strong selection,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
rich ecology,strong selection,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.exponential
rich ecology,weak selection,50,colless-like index,1.0,8.031090907046913e-10,0,np.random.exponential
rich ecology,weak selection,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
rich ecology,weak selection,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
rich ecology,weak selection,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.exponential
spatial structure,plain,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.exponential
spatial structure,plain,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
spatial structure,plain,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
spatial structure,plain,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.exponential
spatial structure,rich ecology,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.exponential
spatial structure,rich ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
spatial structure,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
spatial structure,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.exponential
spatial structure,strong selection,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.exponential
spatial structure,strong selection,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
spatial structure,strong selection,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
spatial structure,strong selection,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.exponential
spatial structure,weak ecology,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.exponential
spatial structure,weak ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
spatial structure,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
spatial structure,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.exponential
spatial structure,weak selection,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.exponential
spatial structure,weak selection,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
spatial structure,weak selection,50,sum pairwise distance,5.0,1.0235189212610724e-09,0,np.random.exponential
spatial structure,weak selection,50,mean evolutionary distinctiveness,8.0,1.2265120486349766e-09,0,np.random.exponential
strong selection,plain,50,colless-like index,506.0,0.20429624539024516,0,np.random.exponential
strong selection,plain,50,mean pairwise distance,392.0,0.017793863530119643,0,np.random.exponential
strong selection,plain,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
strong selection,plain,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.exponential
strong selection,weak selection,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.exponential
strong selection,weak selection,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
strong selection,weak selection,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
strong selection,weak selection,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.exponential
weak ecology,plain,50,colless-like index,86.0,1.016310324350643e-07,0,np.random.exponential
weak ecology,plain,50,mean pairwise distance,574.0,0.5398874509526412,0,np.random.exponential
weak ecology,plain,50,sum pairwise distance,4.0,9.634403725281619e-10,0,np.random.exponential
weak ecology,plain,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.exponential
weak ecology,rich ecology,50,colless-like index,51.0,1.4992617020836475e-08,0,np.random.exponential
weak ecology,rich ecology,50,mean pairwise distance,79.0,6.992792915521651e-08,0,np.random.exponential
weak ecology,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
weak ecology,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.exponential
weak ecology,strong selection,50,colless-like index,18.0,2.228554183152968e-09,0,np.random.exponential
weak ecology,strong selection,50,mean pairwise distance,474.0,0.11449416554349247,0,np.random.exponential
weak ecology,strong selection,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
weak ecology,strong selection,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.exponential
weak ecology,weak selection,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.exponential
weak ecology,weak selection,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
weak ecology,weak selection,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.exponential
weak ecology,weak selection,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.exponential
ecology,weak ecology,50,colless-like index,602.0,0.73183063851359,0,np.random.standard_normal
ecology,weak ecology,50,mean pairwise distance,392.0,0.017793863530119643,0,np.random.standard_normal
ecology,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
ecology,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.standard_normal
plain,ecology,50,colless-like index,17.0,2.1002250112728297e-09,0,np.random.standard_normal
plain,ecology,50,mean pairwise distance,627.0,0.9192651438406544,0,np.random.standard_normal
plain,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
plain,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.standard_normal
plain,rich ecology,50,colless-like index,2.0,8.53422673646545e-10,0,np.random.standard_normal
plain,rich ecology,50,mean pairwise distance,59.0,2.344791097412956e-08,0,np.random.standard_normal
plain,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
plain,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.standard_normal
plain,weak ecology,50,colless-like index,50.0,1.4171696914869546e-08,0,np.random.standard_normal
plain,weak ecology,50,mean pairwise distance,389.0,0.01644711073792131,0,np.random.standard_normal
plain,weak ecology,50,sum pairwise distance,9.0,1.3025210640480111e-09,0,np.random.standard_normal
plain,weak ecology,50,mean evolutionary distinctiveness,3.0,9.06805772149548e-10,0,np.random.standard_normal
plain,weak selection,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.standard_normal
plain,weak selection,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
plain,weak selection,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
plain,weak selection,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.standard_normal
rich ecology,ecology,50,colless-like index,8.0,1.2265120486349766e-09,0,np.random.standard_normal
rich ecology,ecology,50,mean pairwise distance,52.0,1.5859651576522734e-08,0,np.random.standard_normal
rich ecology,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
rich ecology,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.standard_normal
rich ecology,weak ecology,50,colless-like index,35.0,6.023629494981426e-09,0,np.random.standard_normal
rich ecology,weak ecology,50,mean pairwise distance,169.0,6.109585409500458e-06,0,np.random.standard_normal
rich ecology,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
rich ecology,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.standard_normal
spatial structure,ecology,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.standard_normal
spatial structure,ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
spatial structure,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
spatial structure,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.standard_normal
spatial structure,plain,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.standard_normal
spatial structure,plain,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
spatial structure,plain,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
spatial structure,plain,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.standard_normal
spatial structure,rich ecology,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.standard_normal
spatial structure,rich ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
spatial structure,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
spatial structure,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.standard_normal
spatial structure,strong selection,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.standard_normal
spatial structure,strong selection,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
spatial structure,strong selection,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
spatial structure,strong selection,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.standard_normal
spatial structure,weak ecology,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.standard_normal
spatial structure,weak ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
spatial structure,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
spatial structure,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.standard_normal
spatial structure,weak selection,50,colless-like index,6.0,1.0872449061578735e-09,0,np.random.standard_normal
spatial structure,weak selection,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
spatial structure,weak selection,50,sum pairwise distance,395.0,0.019236284445921053,0,np.random.standard_normal
spatial structure,weak selection,50,mean evolutionary distinctiveness,405.0,0.024807493454958803,0,np.random.standard_normal
strong selection,ecology,50,colless-like index,13.0,1.6551652076305667e-09,0,np.random.standard_normal
strong selection,ecology,50,mean pairwise distance,391.0,0.017334581738329847,0,np.random.standard_normal
strong selection,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
strong selection,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.standard_normal
strong selection,plain,50,colless-like index,466.0,0.0978155582114959,0,np.random.standard_normal
strong selection,plain,50,mean pairwise distance,434.0,0.04947883185082109,0,np.random.standard_normal
strong selection,plain,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
strong selection,plain,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.standard_normal
strong selection,rich ecology,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.standard_normal
strong selection,rich ecology,50,mean pairwise distance,28.0,4.01259396517199e-09,0,np.random.standard_normal
strong selection,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
strong selection,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.standard_normal
strong selection,weak ecology,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.standard_normal
strong selection,weak ecology,50,mean pairwise distance,202.0,2.6223561767083026e-05,0,np.random.standard_normal
strong selection,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
strong selection,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.standard_normal
strong selection,weak selection,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.standard_normal
strong selection,weak selection,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
strong selection,weak selection,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
strong selection,weak selection,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.standard_normal
weak selection,ecology,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.standard_normal
weak selection,ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
weak selection,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
weak selection,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.standard_normal
weak selection,rich ecology,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.standard_normal
weak selection,rich ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
weak selection,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
weak selection,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.standard_normal
weak selection,weak ecology,50,colless-like index,0.0,7.556929455863566e-10,0,np.random.standard_normal
weak selection,weak ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
weak selection,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,0,np.random.standard_normal
weak selection,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,0,np.random.standard_normal
ecology,plain,50,colless-like index,3.0,9.06805772149548e-10,2,np.random.exponential
ecology,plain,50,mean pairwise distance,500.0,0.18440092702168664,2,np.random.exponential
ecology,plain,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
ecology,plain,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.exponential
ecology,rich ecology,50,colless-like index,263.0,0.0003001704496609151,2,np.random.exponential
ecology,rich ecology,50,mean pairwise distance,159.0,3.854195206010719e-06,2,np.random.exponential
ecology,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
ecology,rich ecology,50,mean evolutionary distinctiveness,1.0,8.031090907046913e-10,2,np.random.exponential
ecology,spatial structure,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.exponential
ecology,spatial structure,50,mean pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
ecology,spatial structure,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
ecology,spatial structure,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.exponential
ecology,strong selection,50,colless-like index,1.0,8.031090907046913e-10,2,np.random.exponential
ecology,strong selection,50,mean pairwise distance,420.0,0.035765089456348424,2,np.random.exponential
ecology,strong selection,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
ecology,strong selection,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.exponential
ecology,weak ecology,50,colless-like index,527.0,0.28611306681020277,2,np.random.exponential
ecology,weak ecology,50,mean pairwise distance,580.0,0.5788512112255246,2,np.random.exponential
ecology,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
ecology,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.exponential
ecology,weak selection,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.exponential
ecology,weak selection,50,mean pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
ecology,weak selection,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
ecology,weak selection,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.exponential
plain,weak ecology,50,colless-like index,34.0,5.685542255423414e-09,2,np.random.exponential
plain,weak ecology,50,mean pairwise distance,571.0,0.5209101726157914,2,np.random.exponential
plain,weak ecology,50,sum pairwise distance,2.0,8.53422673646545e-10,2,np.random.exponential
plain,weak ecology,50,mean evolutionary distinctiveness,1.0,8.031090907046913e-10,2,np.random.exponential
rich ecology,plain,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.exponential
rich ecology,plain,50,mean pairwise distance,152.0,2.776905161409715e-06,2,np.random.exponential
rich ecology,plain,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
rich ecology,plain,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.exponential
rich ecology,spatial structure,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.exponential
rich ecology,spatial structure,50,mean pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
rich ecology,spatial structure,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
rich ecology,spatial structure,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.exponential
rich ecology,strong selection,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.exponential
rich ecology,strong selection,50,mean pairwise distance,114.0,4.338058901565941e-07,2,np.random.exponential
rich ecology,strong selection,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
rich ecology,strong selection,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.exponential
rich ecology,weak ecology,50,colless-like index,191.0,1.631151305513796e-05,2,np.random.exponential
rich ecology,weak ecology,50,mean pairwise distance,156.0,3.3508172038662517e-06,2,np.random.exponential
rich ecology,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
rich ecology,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.exponential
rich ecology,weak selection,50,colless-like index,5.0,1.0235189212610724e-09,2,np.random.exponential
rich ecology,weak selection,50,mean pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
rich ecology,weak selection,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
rich ecology,weak selection,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.exponential
spatial structure,plain,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.exponential
spatial structure,plain,50,mean pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
spatial structure,plain,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
spatial structure,plain,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.exponential
spatial structure,strong selection,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.exponential
spatial structure,strong selection,50,mean pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
spatial structure,strong selection,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
spatial structure,strong selection,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.exponential
spatial structure,weak ecology,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.exponential
spatial structure,weak ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
spatial structure,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
spatial structure,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.exponential
spatial structure,weak selection,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.exponential
spatial structure,weak selection,50,mean pairwise distance,1.0,8.031090907046913e-10,2,np.random.exponential
spatial structure,weak selection,50,sum pairwise distance,451.0,0.07180752515234809,2,np.random.exponential
spatial structure,weak selection,50,mean evolutionary distinctiveness,228.0,7.717175285145015e-05,2,np.random.exponential
strong selection,plain,50,colless-like index,496.0,0.17195813159984408,2,np.random.exponential
strong selection,plain,50,mean pairwise distance,570.0,0.5146616284591244,2,np.random.exponential
strong selection,plain,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
strong selection,plain,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.exponential
strong selection,weak ecology,50,colless-like index,16.0,1.9791055568801153e-09,2,np.random.exponential
strong selection,weak ecology,50,mean pairwise distance,483.0,0.13584822858890458,2,np.random.exponential
strong selection,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
strong selection,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.exponential
strong selection,weak selection,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.exponential
strong selection,weak selection,50,mean pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
strong selection,weak selection,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
strong selection,weak selection,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.exponential
weak selection,plain,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.exponential
weak selection,plain,50,mean pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
weak selection,plain,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
weak selection,plain,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.exponential
weak selection,weak ecology,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.exponential
weak selection,weak ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
weak selection,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.exponential
weak selection,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.exponential
plain,ecology,50,colless-like index,46.0,1.1303305284550294e-08,2,np.random.standard_normal
plain,ecology,50,mean pairwise distance,451.0,0.07180752515234809,2,np.random.standard_normal
plain,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
plain,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.standard_normal
plain,rich ecology,50,colless-like index,3.0,9.06805772149548e-10,2,np.random.standard_normal
plain,rich ecology,50,mean pairwise distance,33.0,5.365943352795552e-09,2,np.random.standard_normal
plain,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
plain,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.standard_normal
plain,spatial structure,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.standard_normal
plain,spatial structure,50,mean pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
plain,spatial structure,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
plain,spatial structure,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.standard_normal
plain,strong selection,50,colless-like index,583.0,0.5988161665472567,2,np.random.standard_normal
plain,strong selection,50,mean pairwise distance,619.0,0.8582630586832802,2,np.random.standard_normal
plain,strong selection,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
plain,strong selection,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.standard_normal
plain,weak ecology,50,colless-like index,45.0,1.067954707357515e-08,2,np.random.standard_normal
plain,weak ecology,50,mean pairwise distance,482.0,0.13333362095374612,2,np.random.standard_normal
plain,weak ecology,50,sum pairwise distance,33.0,5.365943352795552e-09,2,np.random.standard_normal
plain,weak ecology,50,mean evolutionary distinctiveness,19.0,2.364509566231392e-09,2,np.random.standard_normal
rich ecology,ecology,50,colless-like index,139.0,1.4930817614885294e-06,2,np.random.standard_normal
rich ecology,ecology,50,mean pairwise distance,83.0,8.663083653807441e-08,2,np.random.standard_normal
rich ecology,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
rich ecology,ecology,50,mean evolutionary distinctiveness,5.0,1.0235189212610724e-09,2,np.random.standard_normal
rich ecology,spatial structure,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.standard_normal
rich ecology,spatial structure,50,mean pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
rich ecology,spatial structure,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
rich ecology,spatial structure,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.standard_normal
rich ecology,weak ecology,50,colless-like index,86.0,1.016310324350643e-07,2,np.random.standard_normal
rich ecology,weak ecology,50,mean pairwise distance,51.0,1.4992617020836475e-08,2,np.random.standard_normal
rich ecology,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
rich ecology,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.standard_normal
spatial structure,ecology,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.standard_normal
spatial structure,ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
spatial structure,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
spatial structure,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.standard_normal
spatial structure,weak ecology,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.standard_normal
spatial structure,weak ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
spatial structure,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
spatial structure,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.standard_normal
strong selection,ecology,50,colless-like index,6.0,1.0872449061578735e-09,2,np.random.standard_normal
strong selection,ecology,50,mean pairwise distance,457.0,0.08143553819251917,2,np.random.standard_normal
strong selection,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
strong selection,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.standard_normal
strong selection,rich ecology,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.standard_normal
strong selection,rich ecology,50,mean pairwise distance,45.0,1.067954707357515e-08,2,np.random.standard_normal
strong selection,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
strong selection,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.standard_normal
strong selection,spatial structure,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.standard_normal
strong selection,spatial structure,50,mean pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
strong selection,spatial structure,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
strong selection,spatial structure,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.standard_normal
strong selection,weak ecology,50,colless-like index,63.0,2.9259876905925688e-08,2,np.random.standard_normal
strong selection,weak ecology,50,mean pairwise distance,471.0,0.10799495507295948,2,np.random.standard_normal
strong selection,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
strong selection,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak ecology,ecology,50,colless-like index,588.0,0.6327660147059379,2,np.random.standard_normal
weak ecology,ecology,50,mean pairwise distance,614.0,0.8205387894383639,2,np.random.standard_normal
weak ecology,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak ecology,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak selection,ecology,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak selection,ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak selection,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak selection,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak selection,plain,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak selection,plain,50,mean pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak selection,plain,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak selection,plain,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak selection,rich ecology,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak selection,rich ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak selection,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak selection,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak selection,spatial structure,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak selection,spatial structure,50,mean pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak selection,spatial structure,50,sum pairwise distance,9.0,1.3025210640480111e-09,2,np.random.standard_normal
weak selection,spatial structure,50,mean evolutionary distinctiveness,1.0,8.031090907046913e-10,2,np.random.standard_normal
weak selection,strong selection,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak selection,strong selection,50,mean pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak selection,strong selection,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak selection,strong selection,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak selection,weak ecology,50,colless-like index,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak selection,weak ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak selection,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,2,np.random.standard_normal
weak selection,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,2,np.random.standard_normal
ecology,rich ecology,50,colless-like index,169.0,6.109585409500458e-06,7,np.random.exponential
ecology,rich ecology,50,mean pairwise distance,99.0,2.0112956285640902e-07,7,np.random.exponential
ecology,rich ecology,50,sum pairwise distance,1.0,8.031090907046913e-10,7,np.random.exponential
ecology,rich ecology,50,mean evolutionary distinctiveness,3.0,9.06805772149548e-10,7,np.random.exponential
ecology,weak ecology,50,colless-like index,347.0,0.005042948789367611,7,np.random.exponential
ecology,weak ecology,50,mean pairwise distance,565.0,0.48401305106093695,7,np.random.exponential
ecology,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
ecology,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.exponential
plain,ecology,50,colless-like index,17.0,2.1002250112728297e-09,7,np.random.exponential
plain,ecology,50,mean pairwise distance,501.0,0.18761329108286695,7,np.random.exponential
plain,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
plain,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.exponential
plain,rich ecology,50,colless-like index,4.0,9.634403725281619e-10,7,np.random.exponential
plain,rich ecology,50,mean pairwise distance,72.0,4.790150071767064e-08,7,np.random.exponential
plain,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
plain,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.exponential
plain,spatial structure,50,colless-like index,0.0,7.556929455863566e-10,7,np.random.exponential
plain,spatial structure,50,mean pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
plain,spatial structure,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
plain,spatial structure,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.exponential
plain,strong selection,50,colless-like index,503.0,0.1941616029918274,7,np.random.exponential
plain,strong selection,50,mean pairwise distance,493.0,0.16304636856443988,7,np.random.exponential
plain,strong selection,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
plain,strong selection,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.exponential
plain,weak ecology,50,colless-like index,74.0,5.339357587716575e-08,7,np.random.exponential
plain,weak ecology,50,mean pairwise distance,521.0,0.2607556207263785,7,np.random.exponential
plain,weak ecology,50,sum pairwise distance,16.0,1.9791055568801153e-09,7,np.random.exponential
plain,weak ecology,50,mean evolutionary distinctiveness,7.0,1.1548334686261787e-09,7,np.random.exponential
spatial structure,ecology,50,colless-like index,0.0,7.556929455863566e-10,7,np.random.exponential
spatial structure,ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
spatial structure,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
spatial structure,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.exponential
spatial structure,rich ecology,50,colless-like index,0.0,7.556929455863566e-10,7,np.random.exponential
spatial structure,rich ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
spatial structure,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
spatial structure,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.exponential
spatial structure,weak ecology,50,colless-like index,0.0,7.556929455863566e-10,7,np.random.exponential
spatial structure,weak ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
spatial structure,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
spatial structure,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.exponential
strong selection,ecology,50,colless-like index,0.0,7.556929455863566e-10,7,np.random.exponential
strong selection,ecology,50,mean pairwise distance,399.0,0.02131786738680895,7,np.random.exponential
strong selection,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
strong selection,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.exponential
strong selection,rich ecology,50,colless-like index,0.0,7.556929455863566e-10,7,np.random.exponential
strong selection,rich ecology,50,mean pairwise distance,36.0,6.3812412695451034e-09,7,np.random.exponential
strong selection,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
strong selection,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.exponential
strong selection,spatial structure,50,colless-like index,0.0,7.556929455863566e-10,7,np.random.exponential
strong selection,spatial structure,50,mean pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
strong selection,spatial structure,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
strong selection,spatial structure,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.exponential
strong selection,weak ecology,50,colless-like index,22.0,2.8226548342339874e-09,7,np.random.exponential
strong selection,weak ecology,50,mean pairwise distance,489.0,0.15171160541707324,7,np.random.exponential
strong selection,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
strong selection,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.exponential
weak ecology,rich ecology,50,colless-like index,79.0,6.992792915521651e-08,7,np.random.exponential
weak ecology,rich ecology,50,mean pairwise distance,98.0,1.9094468838628967e-07,7,np.random.exponential
weak ecology,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
weak ecology,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.exponential
weak selection,ecology,50,colless-like index,0.0,7.556929455863566e-10,7,np.random.exponential
weak selection,ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
weak selection,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
weak selection,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.exponential
weak selection,plain,50,colless-like index,0.0,7.556929455863566e-10,7,np.random.exponential
weak selection,plain,50,mean pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
weak selection,plain,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
weak selection,plain,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.exponential
weak selection,rich ecology,50,colless-like index,0.0,7.556929455863566e-10,7,np.random.exponential
weak selection,rich ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
weak selection,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
weak selection,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.exponential
weak selection,spatial structure,50,colless-like index,0.0,7.556929455863566e-10,7,np.random.exponential
weak selection,spatial structure,50,mean pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
weak selection,spatial structure,50,sum pairwise distance,122.0,6.482283621094172e-07,7,np.random.exponential
weak selection,spatial structure,50,mean evolutionary distinctiveness,61.0,2.619793470726049e-08,7,np.random.exponential
weak selection,strong selection,50,colless-like index,0.0,7.556929455863566e-10,7,np.random.exponential
weak selection,strong selection,50,mean pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
weak selection,strong selection,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
weak selection,strong selection,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.exponential
weak selection,weak ecology,50,colless-like index,0.0,7.556929455863566e-10,7,np.random.exponential
weak selection,weak ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
weak selection,weak ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.exponential
weak selection,weak ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.exponential
ecology,rich ecology,50,colless-like index,126.0,7.906875722375847e-07,7,np.random.standard_normal
ecology,rich ecology,50,mean pairwise distance,60.0,2.478593406448764e-08,7,np.random.standard_normal
ecology,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
ecology,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.standard_normal
ecology,spatial structure,50,colless-like index,0.0,7.556929455863566e-10,7,np.random.standard_normal
ecology,spatial structure,50,mean pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
ecology,spatial structure,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
ecology,spatial structure,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.standard_normal
plain,ecology,50,colless-like index,1.0,8.031090907046913e-10,7,np.random.standard_normal
plain,ecology,50,mean pairwise distance,364.0,0.008286402940597707,7,np.random.standard_normal
plain,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
plain,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.standard_normal
plain,rich ecology,50,colless-like index,0.0,7.556929455863566e-10,7,np.random.standard_normal
plain,rich ecology,50,mean pairwise distance,62.0,2.7687864179239132e-08,7,np.random.standard_normal
plain,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
plain,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.standard_normal
plain,spatial structure,50,colless-like index,0.0,7.556929455863566e-10,7,np.random.standard_normal
plain,spatial structure,50,mean pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
plain,spatial structure,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
plain,spatial structure,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.standard_normal
plain,strong selection,50,colless-like index,456.0,0.0797617584041863,7,np.random.standard_normal
plain,strong selection,50,mean pairwise distance,628.0,0.9269315130521094,7,np.random.standard_normal
plain,strong selection,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
plain,strong selection,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.standard_normal
spatial structure,rich ecology,50,colless-like index,0.0,7.556929455863566e-10,7,np.random.standard_normal
spatial structure,rich ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
spatial structure,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
spatial structure,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.standard_normal
strong selection,ecology,50,colless-like index,3.0,9.06805772149548e-10,7,np.random.standard_normal
strong selection,ecology,50,mean pairwise distance,321.0,0.002248634677809934,7,np.random.standard_normal
strong selection,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
strong selection,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.standard_normal
strong selection,rich ecology,50,colless-like index,0.0,7.556929455863566e-10,7,np.random.standard_normal
strong selection,rich ecology,50,mean pairwise distance,44.0,1.0089294427154326e-08,7,np.random.standard_normal
strong selection,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
strong selection,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.standard_normal
strong selection,spatial structure,50,colless-like index,0.0,7.556929455863566e-10,7,np.random.standard_normal
strong selection,spatial structure,50,mean pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
strong selection,spatial structure,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
strong selection,spatial structure,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak ecology,ecology,50,colless-like index,595.0,0.6816120452366761,7,np.random.standard_normal
weak ecology,ecology,50,mean pairwise distance,573.0,0.5335234365917243,7,np.random.standard_normal
weak ecology,ecology,50,sum pairwise distance,1.0,8.031090907046913e-10,7,np.random.standard_normal
weak ecology,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak ecology,plain,50,colless-like index,8.0,1.2265120486349766e-09,7,np.random.standard_normal
weak ecology,plain,50,mean pairwise distance,394.0,0.018744512446766518,7,np.random.standard_normal
weak ecology,plain,50,sum pairwise distance,9.0,1.3025210640480111e-09,7,np.random.standard_normal
weak ecology,plain,50,mean evolutionary distinctiveness,4.0,9.634403725281619e-10,7,np.random.standard_normal
weak ecology,rich ecology,50,colless-like index,200.0,2.4074094807268668e-05,7,np.random.standard_normal
weak ecology,rich ecology,50,mean pairwise distance,98.0,1.9094468838628967e-07,7,np.random.standard_normal
weak ecology,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak ecology,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak ecology,spatial structure,50,colless-like index,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak ecology,spatial structure,50,mean pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak ecology,spatial structure,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak ecology,spatial structure,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak ecology,strong selection,50,colless-like index,38.0,7.1594666223879605e-09,7,np.random.standard_normal
weak ecology,strong selection,50,mean pairwise distance,388.0,0.016018532187551015,7,np.random.standard_normal
weak ecology,strong selection,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak ecology,strong selection,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak ecology,weak selection,50,colless-like index,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak ecology,weak selection,50,mean pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak ecology,weak selection,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak ecology,weak selection,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak selection,ecology,50,colless-like index,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak selection,ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak selection,ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak selection,ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak selection,plain,50,colless-like index,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak selection,plain,50,mean pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak selection,plain,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak selection,plain,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak selection,rich ecology,50,colless-like index,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak selection,rich ecology,50,mean pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak selection,rich ecology,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak selection,rich ecology,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak selection,spatial structure,50,colless-like index,1.0,8.031090907046913e-10,7,np.random.standard_normal
weak selection,spatial structure,50,mean pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak selection,spatial structure,50,sum pairwise distance,5.0,1.0235189212610724e-09,7,np.random.standard_normal
weak selection,spatial structure,50,mean evolutionary distinctiveness,4.0,9.634403725281619e-10,7,np.random.standard_normal
weak selection,strong selection,50,colless-like index,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak selection,strong selection,50,mean pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak selection,strong selection,50,sum pairwise distance,0.0,7.556929455863566e-10,7,np.random.standard_normal
weak selection,strong selection,50,mean evolutionary distinctiveness,0.0,7.556929455863566e-10,7,np.random.standard_normal


==> binder/binder/simple-splayed/outdata/a=phylostatistics-comparison-between-regimes-kwallis+ext=.csv <==
n,N,phylometric,statistic,p,epoch,mut_distn
50,7,colless-like index,304.1877294261294,1.0360433572794872e-62,0,np.random.exponential
50,7,mean pairwise distance,250.9181421245421,2.6104469277967114e-51,0,np.random.exponential
50,7,sum pairwise distance,339.976537240537,2.187511968608002e-70,0,np.random.exponential
50,7,mean evolutionary distinctiveness,340.1784185592187,1.9798170393294457e-70,0,np.random.exponential
50,7,colless-like index,310.1326612942614,5.510037374768301e-64,0,np.random.standard_normal
50,7,mean pairwise distance,263.9548757020757,4.260666004738274e-54,0,np.random.standard_normal
50,7,sum pairwise distance,334.96747055357065,2.599197187933233e-69,0,np.random.standard_normal
50,7,mean evolutionary distinctiveness,335.20224664224656,2.314532004690998e-69,0,np.random.standard_normal
50,7,colless-like index,307.15486788766793,2.395787309355818e-63,2,np.random.exponential
50,7,mean pairwise distance,247.85163174603167,1.1803321079915756e-50,2,np.random.exponential
50,7,sum pairwise distance,335.0634432234433,2.478827864341954e-69,2,np.random.exponential
50,7,mean evolutionary distinctiveness,336.19878290598285,1.4145918841159894e-69,2,np.random.exponential
50,7,colless-like index,299.3732727716729,1.114444411555884e-61,2,np.random.standard_normal
50,7,mean pairwise distance,259.10673504273495,4.637234035554503e-53,2,np.random.standard_normal
50,7,sum pairwise distance,339.0042183813818,3.536826551998292e-70,2,np.random.standard_normal
50,7,mean evolutionary distinctiveness,339.39189841269854,2.9202295921897736e-70,2,np.random.standard_normal
50,7,colless-like index,302.88182857142874,1.9735056485006273e-62,7,np.random.exponential
50,7,mean pairwise distance,258.1572297924299,7.400776636355046e-53,7,np.random.exponential
50,7,sum pairwise distance,337.6976374903542,6.745278149728936e-70,7,np.random.exponential
50,7,mean evolutionary distinctiveness,338.9171340659341,3.692343047605072e-70,7,np.random.exponential
50,7,colless-like index,307.31788034188025,2.210591057001012e-63,7,np.random.standard_normal
50,7,mean pairwise distance,259.15087863247845,4.537537023296289e-53,7,np.random.standard_normal
50,7,sum pairwise distance,340.5841035409037,1.6201709195815552e-70,7,np.random.standard_normal
50,7,mean evolutionary distinctiveness,340.35205470085475,1.817025747699854e-70,7,np.random.standard_normal


==> binder/binder/simple-splayed/outdata/a=phylostatistics-comparison-between-regimes-spatial-nuisance-kwallis+ext=.csv <==
n,N,phylometric,statistic,p,epoch,mut_distn
50,4,colless-like index,182.4634746268656,2.5908892540009166e-39,0,np.random.exponential
50,4,mean pairwise distance,142.65585671641793,1.0110488547034207e-30,0,np.random.exponential
50,4,sum pairwise distance,186.56716417910445,3.3660619042710498e-40,0,np.random.exponential
50,4,mean evolutionary distinctiveness,186.56716417910445,3.3660619042710498e-40,0,np.random.exponential
50,4,colless-like index,180.13903283582079,8.230782597316464e-39,0,np.random.standard_normal
50,4,mean pairwise distance,155.2286686567163,1.9620954851181134e-33,0,np.random.standard_normal
50,4,sum pairwise distance,186.56716417910445,3.3660619042710498e-40,0,np.random.standard_normal
50,4,mean evolutionary distinctiveness,186.56716417910445,3.3660619042710498e-40,0,np.random.standard_normal
50,4,colless-like index,118.64985074626861,1.5073046729923699e-25,2,np.random.exponential
50,4,mean pairwise distance,135.36649552238805,3.7705795165486326e-29,2,np.random.exponential
50,4,sum pairwise distance,186.56716417910445,3.3660619042710498e-40,2,np.random.exponential
50,4,mean evolutionary distinctiveness,186.56716417910445,3.3660619042710498e-40,2,np.random.exponential
50,4,colless-like index,128.32994626865673,1.2386705434387939e-27,2,np.random.standard_normal
50,4,mean pairwise distance,151.09588059701503,1.5288295743851077e-32,2,np.random.standard_normal
50,4,sum pairwise distance,186.56716417910445,3.3660619042710498e-40,2,np.random.standard_normal
50,4,mean evolutionary distinctiveness,186.56716417910445,3.3660619042710498e-40,2,np.random.standard_normal
50,4,colless-like index,15.898098491036079,0.0011898579266061643,7,np.random.exponential
50,4,mean pairwise distance,121.37746865671647,3.8972791352660825e-26,7,np.random.exponential
50,4,sum pairwise distance,186.56716417910445,3.3660619042710498e-40,7,np.random.exponential
50,4,mean evolutionary distinctiveness,186.56716417910445,3.3660619042710498e-40,7,np.random.exponential
50,4,colless-like index,22.718614925373117,4.6220604175503065e-05,7,np.random.standard_normal
50,4,mean pairwise distance,118.17596417910431,1.9065557282052134e-25,7,np.random.standard_normal
50,4,sum pairwise distance,186.56716417910445,3.3660619042710498e-40,7,np.random.standard_normal
50,4,mean evolutionary distinctiveness,186.56716417910445,3.3660619042710498e-40,7,np.random.standard_normal


==> binder/binder/simple-splayed/outdata/a=phylostatistics-comparison-between-resolutions-allpairs-wilcox+ext=.csv <==
quality,n,phylometric,statistic,p,regime,epoch,mut_distn
1% resolution,50,colless_like_index,368.0,0.009280120832210179,ecology,0,np.random.exponential
33% resolution,50,colless_like_index,0.0,7.556929455863566e-10,ecology,0,np.random.exponential
10% resolution,50,colless_like_index,154.0,3.050941426780099e-06,ecology,0,np.random.exponential
3% resolution,50,colless_like_index,337.0,0.003721991945786836,ecology,0,np.random.exponential
1% resolution,50,mean_evolutionary_distinctiveness,633.0,0.9653509884575846,ecology,0,np.random.exponential
33% resolution,50,mean_evolutionary_distinctiveness,621.0,0.8734489877977527,ecology,0,np.random.exponential
10% resolution,50,mean_evolutionary_distinctiveness,629.0,0.9346046719840639,ecology,0,np.random.exponential
3% resolution,50,mean_evolutionary_distinctiveness,599.0,0.7101525415643333,ecology,0,np.random.exponential
1% resolution,50,mean_pairwise_distance,378.0,0.012244245598763703,ecology,0,np.random.exponential
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,ecology,0,np.random.exponential
10% resolution,50,mean_pairwise_distance,149.0,2.4096796563214802e-06,ecology,0,np.random.exponential
3% resolution,50,mean_pairwise_distance,334.0,0.0033921289197132603,ecology,0,np.random.exponential
1% resolution,50,sum_distance,625.0,0.9039556033614752,ecology,0,np.random.exponential
33% resolution,50,sum_distance,621.0,0.8734489877977527,ecology,0,np.random.exponential
10% resolution,50,sum_distance,637.0,0.9961489139450291,ecology,0,np.random.exponential
3% resolution,50,sum_distance,606.0,0.7610682552125038,ecology,0,np.random.exponential
10% resolution,50,colless_like_index,298.0,0.0010480936344468646,plain,0,np.random.exponential
1% resolution,50,colless_like_index,465.0,0.09587474145721818,plain,0,np.random.exponential
3% resolution,50,colless_like_index,486.0,0.14361198867269973,plain,0,np.random.exponential
33% resolution,50,colless_like_index,25.0,3.366814035344517e-09,plain,0,np.random.exponential
10% resolution,50,mean_evolutionary_distinctiveness,538.0,0.336803013190896,plain,0,np.random.exponential
1% resolution,50,mean_evolutionary_distinctiveness,598.0,0.7029773092534963,plain,0,np.random.exponential
3% resolution,50,mean_evolutionary_distinctiveness,564.0,0.47800433690945443,plain,0,np.random.exponential
33% resolution,50,mean_evolutionary_distinctiveness,588.0,0.6327660147059379,plain,0,np.random.exponential
10% resolution,50,mean_pairwise_distance,129.0,9.168574321927343e-07,plain,0,np.random.exponential
1% resolution,50,mean_pairwise_distance,297.0,0.0010128191150955814,plain,0,np.random.exponential
3% resolution,50,mean_pairwise_distance,302.0,0.0012008632756326605,plain,0,np.random.exponential
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,plain,0,np.random.exponential
10% resolution,50,sum_distance,532.0,0.3084779739418636,plain,0,np.random.exponential
1% resolution,50,sum_distance,593.0,0.6675078082538215,plain,0,np.random.exponential
3% resolution,50,sum_distance,564.0,0.47800433690945443,plain,0,np.random.exponential
33% resolution,50,sum_distance,599.0,0.7101525415643333,plain,0,np.random.exponential
10% resolution,50,colless_like_index,154.0,3.050941426780099e-06,rich ecology,0,np.random.exponential
1% resolution,50,colless_like_index,267.0,0.00034817239568259514,rich ecology,0,np.random.exponential
3% resolution,50,colless_like_index,296.0,0.0009786462689256885,rich ecology,0,np.random.exponential
33% resolution,50,colless_like_index,0.0,7.556929455863566e-10,rich ecology,0,np.random.exponential
10% resolution,50,mean_evolutionary_distinctiveness,630.0,0.9422839110260988,rich ecology,0,np.random.exponential
1% resolution,50,mean_evolutionary_distinctiveness,606.0,0.7610682552125038,rich ecology,0,np.random.exponential
3% resolution,50,mean_evolutionary_distinctiveness,637.0,0.9961489139450291,rich ecology,0,np.random.exponential
33% resolution,50,mean_evolutionary_distinctiveness,609.0,0.7832252432554863,rich ecology,0,np.random.exponential
10% resolution,50,mean_pairwise_distance,120.0,5.866171908820745e-07,rich ecology,0,np.random.exponential
1% resolution,50,mean_pairwise_distance,285.0,0.0006670378894178456,rich ecology,0,np.random.exponential
3% resolution,50,mean_pairwise_distance,323.0,0.002397742379179786,rich ecology,0,np.random.exponential
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,rich ecology,0,np.random.exponential
10% resolution,50,sum_distance,630.0,0.9422839110260988,rich ecology,0,np.random.exponential
1% resolution,50,sum_distance,605.0,0.7537249310173678,rich ecology,0,np.random.exponential
3% resolution,50,sum_distance,637.0,0.9961489139450291,rich ecology,0,np.random.exponential
33% resolution,50,sum_distance,609.0,0.7832252432554863,rich ecology,0,np.random.exponential
33% resolution,50,colless_like_index,420.0,0.035765089456348424,spatial structure,0,np.random.exponential
10% resolution,50,colless_like_index,499.0,0.18122946024254183,spatial structure,0,np.random.exponential
3% resolution,50,colless_like_index,513.0,0.22942816156698598,spatial structure,0,np.random.exponential
1% resolution,50,colless_like_index,626.0,0.9116062720674252,spatial structure,0,np.random.exponential
33% resolution,50,mean_evolutionary_distinctiveness,556.0,0.4314327881730913,spatial structure,0,np.random.exponential
10% resolution,50,mean_evolutionary_distinctiveness,634.0,0.973047420887899,spatial structure,0,np.random.exponential
3% resolution,50,mean_evolutionary_distinctiveness,607.0,0.7684331661508539,spatial structure,0,np.random.exponential
1% resolution,50,mean_evolutionary_distinctiveness,613.0,0.8130405737621077,spatial structure,0,np.random.exponential
33% resolution,50,mean_pairwise_distance,68.0,3.851211595566846e-08,spatial structure,0,np.random.exponential
10% resolution,50,mean_pairwise_distance,438.0,0.05412571718647891,spatial structure,0,np.random.exponential
3% resolution,50,mean_pairwise_distance,531.0,0.30391493569853856,spatial structure,0,np.random.exponential
1% resolution,50,mean_pairwise_distance,579.0,0.5722664037295826,spatial structure,0,np.random.exponential
33% resolution,50,sum_distance,556.0,0.4314327881730913,spatial structure,0,np.random.exponential
10% resolution,50,sum_distance,634.0,0.973047420887899,spatial structure,0,np.random.exponential
3% resolution,50,sum_distance,607.0,0.7684331661508539,spatial structure,0,np.random.exponential
1% resolution,50,sum_distance,613.0,0.8130405737621077,spatial structure,0,np.random.exponential
33% resolution,50,colless_like_index,16.0,1.9791055568801153e-09,strong selection,0,np.random.exponential
1% resolution,50,colless_like_index,117.0,5.046628361210057e-07,strong selection,0,np.random.exponential
3% resolution,50,colless_like_index,84.0,9.137549357034251e-08,strong selection,0,np.random.exponential
10% resolution,50,colless_like_index,75.0,5.6363761403217416e-08,strong selection,0,np.random.exponential
33% resolution,50,mean_evolutionary_distinctiveness,487.0,0.14627417055112005,strong selection,0,np.random.exponential
1% resolution,50,mean_evolutionary_distinctiveness,467.0,0.09978764078953349,strong selection,0,np.random.exponential
3% resolution,50,mean_evolutionary_distinctiveness,426.0,0.04118443140755395,strong selection,0,np.random.exponential
10% resolution,50,mean_evolutionary_distinctiveness,429.0,0.0441452937390526,strong selection,0,np.random.exponential
33% resolution,50,mean_pairwise_distance,5.0,1.0235189212610724e-09,strong selection,0,np.random.exponential
1% resolution,50,mean_pairwise_distance,28.0,4.01259396517199e-09,strong selection,0,np.random.exponential
3% resolution,50,mean_pairwise_distance,9.0,1.3025210640480111e-09,strong selection,0,np.random.exponential
10% resolution,50,mean_pairwise_distance,9.0,1.3025210640480111e-09,strong selection,0,np.random.exponential
33% resolution,50,sum_distance,477.0,0.1212973114517199,strong selection,0,np.random.exponential
1% resolution,50,sum_distance,464.0,0.09396487281109463,strong selection,0,np.random.exponential
3% resolution,50,sum_distance,410.0,0.028083291139889135,strong selection,0,np.random.exponential
10% resolution,50,sum_distance,417.0,0.03329167897540818,strong selection,0,np.random.exponential
10% resolution,50,colless_like_index,186.0,1.3098365489137401e-05,weak ecology,0,np.random.exponential
3% resolution,50,colless_like_index,394.0,0.018744512446766518,weak ecology,0,np.random.exponential
33% resolution,50,colless_like_index,0.0,7.556929455863566e-10,weak ecology,0,np.random.exponential
1% resolution,50,colless_like_index,426.0,0.04118443140755395,weak ecology,0,np.random.exponential
10% resolution,50,mean_evolutionary_distinctiveness,603.0,0.7391055127705244,weak ecology,0,np.random.exponential
3% resolution,50,mean_evolutionary_distinctiveness,610.0,0.7906511428554124,weak ecology,0,np.random.exponential
33% resolution,50,mean_evolutionary_distinctiveness,628.0,0.9269315130521094,weak ecology,0,np.random.exponential
1% resolution,50,mean_evolutionary_distinctiveness,585.0,0.6122971700099231,weak ecology,0,np.random.exponential
10% resolution,50,mean_pairwise_distance,162.0,4.42961522250766e-06,weak ecology,0,np.random.exponential
3% resolution,50,mean_pairwise_distance,370.0,0.009815786879758204,weak ecology,0,np.random.exponential
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,weak ecology,0,np.random.exponential
1% resolution,50,mean_pairwise_distance,352.0,0.005851101819111798,weak ecology,0,np.random.exponential
10% resolution,50,sum_distance,589.0,0.6396530018516378,weak ecology,0,np.random.exponential
3% resolution,50,sum_distance,617.0,0.8431293969609626,weak ecology,0,np.random.exponential
33% resolution,50,sum_distance,623.0,0.888681686055255,weak ecology,0,np.random.exponential
1% resolution,50,sum_distance,585.0,0.6122971700099231,weak ecology,0,np.random.exponential
1% resolution,50,colless_like_index,631.0,0.9499685188719619,weak selection,0,np.random.exponential
10% resolution,50,colless_like_index,423.0,0.03839354765507195,weak selection,0,np.random.exponential
3% resolution,50,colless_like_index,523.0,0.26902944110197013,weak selection,0,np.random.exponential
33% resolution,50,colless_like_index,83.0,8.663083653807441e-08,weak selection,0,np.random.exponential
1% resolution,50,mean_evolutionary_distinctiveness,631.0,0.9499685188719619,weak selection,0,np.random.exponential
10% resolution,50,mean_evolutionary_distinctiveness,619.0,0.8582630586832802,weak selection,0,np.random.exponential
3% resolution,50,mean_evolutionary_distinctiveness,630.0,0.9422839110260988,weak selection,0,np.random.exponential
33% resolution,50,mean_evolutionary_distinctiveness,485.0,0.14098712619772763,weak selection,0,np.random.exponential
1% resolution,50,mean_pairwise_distance,623.0,0.888681686055255,weak selection,0,np.random.exponential
10% resolution,50,mean_pairwise_distance,290.0,0.0007950443242992001,weak selection,0,np.random.exponential
3% resolution,50,mean_pairwise_distance,551.0,0.40371286324404143,weak selection,0,np.random.exponential
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,weak selection,0,np.random.exponential
1% resolution,50,sum_distance,624.0,0.8963138410681736,weak selection,0,np.random.exponential
10% resolution,50,sum_distance,626.0,0.9116062720674252,weak selection,0,np.random.exponential
3% resolution,50,sum_distance,631.0,0.9499685188719619,weak selection,0,np.random.exponential
33% resolution,50,sum_distance,497.0,0.175008298276776,weak selection,0,np.random.exponential
1% resolution,50,colless_like_index,458.0,0.08313770889364551,ecology,0,np.random.standard_normal
33% resolution,50,colless_like_index,0.0,7.556929455863566e-10,ecology,0,np.random.standard_normal
10% resolution,50,colless_like_index,172.0,7.002871082544616e-06,ecology,0,np.random.standard_normal
3% resolution,50,colless_like_index,422.0,0.03749971565959912,ecology,0,np.random.standard_normal
1% resolution,50,mean_evolutionary_distinctiveness,631.0,0.9499685188719619,ecology,0,np.random.standard_normal
33% resolution,50,mean_evolutionary_distinctiveness,608.0,0.7758190390045979,ecology,0,np.random.standard_normal
10% resolution,50,mean_evolutionary_distinctiveness,636.0,0.9884471006904338,ecology,0,np.random.standard_normal
3% resolution,50,mean_evolutionary_distinctiveness,620.0,0.8658498321715145,ecology,0,np.random.standard_normal
1% resolution,50,mean_pairwise_distance,468.0,0.10179130615153696,ecology,0,np.random.standard_normal
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,ecology,0,np.random.standard_normal
10% resolution,50,mean_pairwise_distance,160.0,4.0375392997249546e-06,ecology,0,np.random.standard_normal
3% resolution,50,mean_pairwise_distance,436.0,0.0517586538643236,ecology,0,np.random.standard_normal
1% resolution,50,sum_distance,623.0,0.888681686055255,ecology,0,np.random.standard_normal
33% resolution,50,sum_distance,602.0,0.73183063851359,ecology,0,np.random.standard_normal
10% resolution,50,sum_distance,634.0,0.973047420887899,ecology,0,np.random.standard_normal
3% resolution,50,sum_distance,621.0,0.8734489877977527,ecology,0,np.random.standard_normal
33% resolution,50,colless_like_index,0.0,7.556929455863566e-10,plain,0,np.random.standard_normal
10% resolution,50,colless_like_index,278.0,0.0005197734444031209,plain,0,np.random.standard_normal
1% resolution,50,colless_like_index,510.0,0.21840028269003364,plain,0,np.random.standard_normal
3% resolution,50,colless_like_index,511.0,0.22203311073335785,plain,0,np.random.standard_normal
33% resolution,50,mean_evolutionary_distinctiveness,595.0,0.6816120452366761,plain,0,np.random.standard_normal
10% resolution,50,mean_evolutionary_distinctiveness,549.0,0.3929303880925773,plain,0,np.random.standard_normal
1% resolution,50,mean_evolutionary_distinctiveness,567.0,0.4961523833965189,plain,0,np.random.standard_normal
3% resolution,50,mean_evolutionary_distinctiveness,518.0,0.24867781556558077,plain,0,np.random.standard_normal
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,plain,0,np.random.standard_normal
10% resolution,50,mean_pairwise_distance,130.0,9.63065645576518e-07,plain,0,np.random.standard_normal
1% resolution,50,mean_pairwise_distance,334.0,0.0033921289197132603,plain,0,np.random.standard_normal
3% resolution,50,mean_pairwise_distance,390.0,0.01688572946162479,plain,0,np.random.standard_normal
33% resolution,50,sum_distance,599.0,0.7101525415643333,plain,0,np.random.standard_normal
10% resolution,50,sum_distance,558.5,0.4456939567786775,plain,0,np.random.standard_normal
1% resolution,50,sum_distance,575.0,0.5462892344225676,plain,0,np.random.standard_normal
3% resolution,50,sum_distance,525.0,0.27748171276573774,plain,0,np.random.standard_normal
1% resolution,50,colless_like_index,362.0,0.007826177717240248,rich ecology,0,np.random.standard_normal
10% resolution,50,colless_like_index,173.0,7.327454491069752e-06,rich ecology,0,np.random.standard_normal
3% resolution,50,colless_like_index,330.0,0.0029937086144750068,rich ecology,0,np.random.standard_normal
33% resolution,50,colless_like_index,0.0,7.556929455863566e-10,rich ecology,0,np.random.standard_normal
1% resolution,50,mean_evolutionary_distinctiveness,634.0,0.973047420887899,rich ecology,0,np.random.standard_normal
10% resolution,50,mean_evolutionary_distinctiveness,613.0,0.8130405737621077,rich ecology,0,np.random.standard_normal
3% resolution,50,mean_evolutionary_distinctiveness,608.0,0.7758190390045979,rich ecology,0,np.random.standard_normal
33% resolution,50,mean_evolutionary_distinctiveness,591.0,0.6535200579282296,rich ecology,0,np.random.standard_normal
1% resolution,50,mean_pairwise_distance,373.0,0.010670992924015925,rich ecology,0,np.random.standard_normal
10% resolution,50,mean_pairwise_distance,173.0,7.327454491069752e-06,rich ecology,0,np.random.standard_normal
3% resolution,50,mean_pairwise_distance,350.0,0.00551478206326184,rich ecology,0,np.random.standard_normal
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,rich ecology,0,np.random.standard_normal
1% resolution,50,sum_distance,627.0,0.9192651438406544,rich ecology,0,np.random.standard_normal
10% resolution,50,sum_distance,613.0,0.8130405737621077,rich ecology,0,np.random.standard_normal
3% resolution,50,sum_distance,610.0,0.7906511428554124,rich ecology,0,np.random.standard_normal
33% resolution,50,sum_distance,585.0,0.6122971700099231,rich ecology,0,np.random.standard_normal
10% resolution,50,colless_like_index,537.0,0.3319694831715281,spatial structure,0,np.random.standard_normal
3% resolution,50,colless_like_index,606.0,0.7610682552125038,spatial structure,0,np.random.standard_normal
33% resolution,50,colless_like_index,465.0,0.09587474145721818,spatial structure,0,np.random.standard_normal
1% resolution,50,colless_like_index,560.0,0.4543822927004746,spatial structure,0,np.random.standard_normal
10% resolution,50,mean_evolutionary_distinctiveness,637.0,0.9961489139450291,spatial structure,0,np.random.standard_normal
3% resolution,50,mean_evolutionary_distinctiveness,614.0,0.8205387894383639,spatial structure,0,np.random.standard_normal
33% resolution,50,mean_evolutionary_distinctiveness,557.0,0.43710630271165707,spatial structure,0,np.random.standard_normal
1% resolution,50,mean_evolutionary_distinctiveness,604.0,0.7464038125448392,spatial structure,0,np.random.standard_normal
10% resolution,50,mean_pairwise_distance,402.0,0.023005269620628852,spatial structure,0,np.random.standard_normal
3% resolution,50,mean_pairwise_distance,526.0,0.2817749697566426,spatial structure,0,np.random.standard_normal
33% resolution,50,mean_pairwise_distance,61.0,2.619793470726049e-08,spatial structure,0,np.random.standard_normal
1% resolution,50,mean_pairwise_distance,586.0,0.6190876129435576,spatial structure,0,np.random.standard_normal
10% resolution,50,sum_distance,637.0,0.9961489139450291,spatial structure,0,np.random.standard_normal
3% resolution,50,sum_distance,614.0,0.8205387894383639,spatial structure,0,np.random.standard_normal
33% resolution,50,sum_distance,557.0,0.43710630271165707,spatial structure,0,np.random.standard_normal
1% resolution,50,sum_distance,604.0,0.7464038125448392,spatial structure,0,np.random.standard_normal
10% resolution,50,colless_like_index,123.0,6.813275396349823e-07,strong selection,0,np.random.standard_normal
33% resolution,50,colless_like_index,1.0,8.031090907046913e-10,strong selection,0,np.random.standard_normal
1% resolution,50,colless_like_index,354.0,0.006205800908562291,strong selection,0,np.random.standard_normal
3% resolution,50,colless_like_index,256.0,0.00023075330864934335,strong selection,0,np.random.standard_normal
10% resolution,50,mean_evolutionary_distinctiveness,530.0,0.29939695803744193,strong selection,0,np.random.standard_normal
33% resolution,50,mean_evolutionary_distinctiveness,551.0,0.40371286324404143,strong selection,0,np.random.standard_normal
1% resolution,50,mean_evolutionary_distinctiveness,466.0,0.0978155582114959,strong selection,0,np.random.standard_normal
3% resolution,50,mean_evolutionary_distinctiveness,518.0,0.24867781556558077,strong selection,0,np.random.standard_normal
10% resolution,50,mean_pairwise_distance,23.0,2.9937649854285763e-09,strong selection,0,np.random.standard_normal
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,strong selection,0,np.random.standard_normal
1% resolution,50,mean_pairwise_distance,28.0,4.01259396517199e-09,strong selection,0,np.random.standard_normal
3% resolution,50,mean_pairwise_distance,37.0,6.759469873933762e-09,strong selection,0,np.random.standard_normal
10% resolution,50,sum_distance,520.0,0.2566826299007601,strong selection,0,np.random.standard_normal
33% resolution,50,sum_distance,544.0,0.366748018977068,strong selection,0,np.random.standard_normal
1% resolution,50,sum_distance,459.0,0.08486677631183381,strong selection,0,np.random.standard_normal
3% resolution,50,sum_distance,516.0,0.24084659445680967,strong selection,0,np.random.standard_normal
3% resolution,50,colless_like_index,449.0,0.06881338426105578,weak ecology,0,np.random.standard_normal
33% resolution,50,colless_like_index,0.0,7.556929455863566e-10,weak ecology,0,np.random.standard_normal
10% resolution,50,colless_like_index,206.0,3.108211060522182e-05,weak ecology,0,np.random.standard_normal
1% resolution,50,colless_like_index,424.0,0.039305425491251995,weak ecology,0,np.random.standard_normal
3% resolution,50,mean_evolutionary_distinctiveness,620.0,0.8658498321715145,weak ecology,0,np.random.standard_normal
33% resolution,50,mean_evolutionary_distinctiveness,630.0,0.9422839110260988,weak ecology,0,np.random.standard_normal
10% resolution,50,mean_evolutionary_distinctiveness,632.0,0.9576577827172162,weak ecology,0,np.random.standard_normal
1% resolution,50,mean_evolutionary_distinctiveness,629.0,0.9346046719840639,weak ecology,0,np.random.standard_normal
3% resolution,50,mean_pairwise_distance,427.0,0.04215212113735125,weak ecology,0,np.random.standard_normal
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,weak ecology,0,np.random.standard_normal
10% resolution,50,mean_pairwise_distance,159.0,3.854195206010719e-06,weak ecology,0,np.random.standard_normal
1% resolution,50,mean_pairwise_distance,431.0,0.046217439994587474,weak ecology,0,np.random.standard_normal
3% resolution,50,sum_distance,635.0,0.9807463639015632,weak ecology,0,np.random.standard_normal
33% resolution,50,sum_distance,617.0,0.8431293969609626,weak ecology,0,np.random.standard_normal
10% resolution,50,sum_distance,626.0,0.9116062720674252,weak ecology,0,np.random.standard_normal
1% resolution,50,sum_distance,630.0,0.9422839110260988,weak ecology,0,np.random.standard_normal
33% resolution,50,colless_like_index,88.0,1.1299671677369374e-07,weak selection,0,np.random.standard_normal
1% resolution,50,colless_like_index,596.0,0.6887064978279134,weak selection,0,np.random.standard_normal
3% resolution,50,colless_like_index,564.0,0.47800433690945443,weak selection,0,np.random.standard_normal
10% resolution,50,colless_like_index,377.0,0.011914077324997696,weak selection,0,np.random.standard_normal
33% resolution,50,mean_evolutionary_distinctiveness,499.0,0.18122946024254183,weak selection,0,np.random.standard_normal
1% resolution,50,mean_evolutionary_distinctiveness,617.0,0.8431293969609626,weak selection,0,np.random.standard_normal
3% resolution,50,mean_evolutionary_distinctiveness,636.0,0.9884471006904338,weak selection,0,np.random.standard_normal
10% resolution,50,mean_evolutionary_distinctiveness,630.0,0.9422839110260988,weak selection,0,np.random.standard_normal
33% resolution,50,mean_pairwise_distance,4.0,9.634403725281619e-10,weak selection,0,np.random.standard_normal
1% resolution,50,mean_pairwise_distance,626.0,0.9116062720674252,weak selection,0,np.random.standard_normal
3% resolution,50,mean_pairwise_distance,570.0,0.5146616284591244,weak selection,0,np.random.standard_normal
10% resolution,50,mean_pairwise_distance,356.0,0.0065797443261267725,weak selection,0,np.random.standard_normal
33% resolution,50,sum_distance,500.0,0.18440092702168664,weak selection,0,np.random.standard_normal
1% resolution,50,sum_distance,620.0,0.8658490582633351,weak selection,0,np.random.standard_normal
3% resolution,50,sum_distance,633.0,0.9653509884575846,weak selection,0,np.random.standard_normal
10% resolution,50,sum_distance,632.0,0.9576577827172162,weak selection,0,np.random.standard_normal
10% resolution,50,colless_like_index,193.0,1.7796456927994258e-05,ecology,2,np.random.exponential
1% resolution,50,colless_like_index,345.0,0.004748997791731916,ecology,2,np.random.exponential
33% resolution,50,colless_like_index,0.0,7.556929455863566e-10,ecology,2,np.random.exponential
3% resolution,50,colless_like_index,343.0,0.004470641731807893,ecology,2,np.random.exponential
10% resolution,50,mean_evolutionary_distinctiveness,598.0,0.7029773092534963,ecology,2,np.random.exponential
1% resolution,50,mean_evolutionary_distinctiveness,630.0,0.9422839110260988,ecology,2,np.random.exponential
33% resolution,50,mean_evolutionary_distinctiveness,637.0,0.9961489139450291,ecology,2,np.random.exponential
3% resolution,50,mean_evolutionary_distinctiveness,618.0,0.8506893529466235,ecology,2,np.random.exponential
10% resolution,50,mean_pairwise_distance,168.0,5.836857988721509e-06,ecology,2,np.random.exponential
1% resolution,50,mean_pairwise_distance,328.0,0.0028109474268157076,ecology,2,np.random.exponential
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,ecology,2,np.random.exponential
3% resolution,50,mean_pairwise_distance,330.0,0.0029937086144750068,ecology,2,np.random.exponential
10% resolution,50,sum_distance,604.0,0.7464038125448392,ecology,2,np.random.exponential
1% resolution,50,sum_distance,618.0,0.8506893529466235,ecology,2,np.random.exponential
33% resolution,50,sum_distance,621.0,0.8734489877977527,ecology,2,np.random.exponential
3% resolution,50,sum_distance,605.0,0.7537249310173678,ecology,2,np.random.exponential
3% resolution,50,colless_like_index,466.0,0.0978155582114959,plain,2,np.random.exponential
33% resolution,50,colless_like_index,15.0,1.8648014196095014e-09,plain,2,np.random.exponential
1% resolution,50,colless_like_index,462.0,0.09023670580323977,plain,2,np.random.exponential
10% resolution,50,colless_like_index,188.0,1.4303567613171629e-05,plain,2,np.random.exponential
3% resolution,50,mean_evolutionary_distinctiveness,591.0,0.6535200579282296,plain,2,np.random.exponential
33% resolution,50,mean_evolutionary_distinctiveness,602.0,0.73183063851359,plain,2,np.random.exponential
1% resolution,50,mean_evolutionary_distinctiveness,558.0,0.44282253656653425,plain,2,np.random.exponential
10% resolution,50,mean_evolutionary_distinctiveness,584.0,0.6055398662613332,plain,2,np.random.exponential
3% resolution,50,mean_pairwise_distance,318.0,0.0020408487659921747,plain,2,np.random.exponential
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,plain,2,np.random.exponential
1% resolution,50,mean_pairwise_distance,349.0,0.005353252751666691,plain,2,np.random.exponential
10% resolution,50,mean_pairwise_distance,93.0,1.4705417575405934e-07,plain,2,np.random.exponential
3% resolution,50,sum_distance,577.5,0.5624541675427843,plain,2,np.random.exponential
33% resolution,50,sum_distance,601.0,0.7245797902868737,plain,2,np.random.exponential
1% resolution,50,sum_distance,558.5,0.4456939567786775,plain,2,np.random.exponential
10% resolution,50,sum_distance,581.0,0.5854692114990185,plain,2,np.random.exponential
3% resolution,50,colless_like_index,352.0,0.005851101819111798,rich ecology,2,np.random.exponential
33% resolution,50,colless_like_index,0.0,7.556929455863566e-10,rich ecology,2,np.random.exponential
1% resolution,50,colless_like_index,380.0,0.012928991518284774,rich ecology,2,np.random.exponential
10% resolution,50,colless_like_index,231.0,8.706983755485861e-05,rich ecology,2,np.random.exponential
3% resolution,50,mean_evolutionary_distinctiveness,632.0,0.9576577827172162,rich ecology,2,np.random.exponential
33% resolution,50,mean_evolutionary_distinctiveness,622.0,0.8810598365200165,rich ecology,2,np.random.exponential
1% resolution,50,mean_evolutionary_distinctiveness,612.0,0.805559457241567,rich ecology,2,np.random.exponential
10% resolution,50,mean_evolutionary_distinctiveness,637.0,0.9961489139450291,rich ecology,2,np.random.exponential
3% resolution,50,mean_pairwise_distance,330.0,0.0029937086144750068,rich ecology,2,np.random.exponential
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,rich ecology,2,np.random.exponential
1% resolution,50,mean_pairwise_distance,309.0,0.0015186178609486684,rich ecology,2,np.random.exponential
10% resolution,50,mean_pairwise_distance,134.0,1.1713353361032e-06,rich ecology,2,np.random.exponential
3% resolution,50,sum_distance,637.0,0.9961489139450291,rich ecology,2,np.random.exponential
33% resolution,50,sum_distance,626.0,0.9116062720674252,rich ecology,2,np.random.exponential
1% resolution,50,sum_distance,613.0,0.8130405737621077,rich ecology,2,np.random.exponential
10% resolution,50,sum_distance,619.0,0.8582630586832802,rich ecology,2,np.random.exponential
1% resolution,50,colless_like_index,561.0,0.46022535633648,spatial structure,2,np.random.exponential
33% resolution,50,colless_like_index,262.0,0.00028917828473891855,spatial structure,2,np.random.exponential
10% resolution,50,colless_like_index,525.0,0.27748171276573774,spatial structure,2,np.random.exponential
3% resolution,50,colless_like_index,573.0,0.5335234365917243,spatial structure,2,np.random.exponential
1% resolution,50,mean_evolutionary_distinctiveness,615.0,0.8280534430667692,spatial structure,2,np.random.exponential
33% resolution,50,mean_evolutionary_distinctiveness,582.0,0.592126527158545,spatial structure,2,np.random.exponential
10% resolution,50,mean_evolutionary_distinctiveness,612.0,0.805559457241567,spatial structure,2,np.random.exponential
3% resolution,50,mean_evolutionary_distinctiveness,622.0,0.8810598365200165,spatial structure,2,np.random.exponential
1% resolution,50,mean_pairwise_distance,544.0,0.366748018977068,spatial structure,2,np.random.exponential
33% resolution,50,mean_pairwise_distance,112.0,3.920086785268383e-07,spatial structure,2,np.random.exponential
10% resolution,50,mean_pairwise_distance,403.0,0.023592951063958378,spatial structure,2,np.random.exponential
3% resolution,50,mean_pairwise_distance,523.0,0.26902944110197013,spatial structure,2,np.random.exponential
1% resolution,50,sum_distance,608.0,0.7758190390045979,spatial structure,2,np.random.exponential
33% resolution,50,sum_distance,582.0,0.592126527158545,spatial structure,2,np.random.exponential
10% resolution,50,sum_distance,617.0,0.8431293969609626,spatial structure,2,np.random.exponential
3% resolution,50,sum_distance,619.0,0.8582630586832802,spatial structure,2,np.random.exponential
10% resolution,50,colless_like_index,104.0,2.6045288894507434e-07,strong selection,2,np.random.exponential
3% resolution,50,colless_like_index,120.0,5.866171908820745e-07,strong selection,2,np.random.exponential
33% resolution,50,colless_like_index,72.0,4.790150071767064e-08,strong selection,2,np.random.exponential
1% resolution,50,colless_like_index,134.0,1.1713353361032e-06,strong selection,2,np.random.exponential
10% resolution,50,mean_evolutionary_distinctiveness,372.0,0.010378834253614008,strong selection,2,np.random.exponential
3% resolution,50,mean_evolutionary_distinctiveness,400.0,0.021867950968859056,strong selection,2,np.random.exponential
33% resolution,50,mean_evolutionary_distinctiveness,439.0,0.055342720444479465,strong selection,2,np.random.exponential
1% resolution,50,mean_evolutionary_distinctiveness,405.0,0.024807493454958803,strong selection,2,np.random.exponential
10% resolution,50,mean_pairwise_distance,8.0,1.2265120486349766e-09,strong selection,2,np.random.exponential
3% resolution,50,mean_pairwise_distance,8.0,1.2265120486349766e-09,strong selection,2,np.random.exponential
33% resolution,50,mean_pairwise_distance,42.0,9.002403196420849e-09,strong selection,2,np.random.exponential
1% resolution,50,mean_pairwise_distance,14.0,1.7569391573831783e-09,strong selection,2,np.random.exponential
10% resolution,50,sum_distance,374.0,0.010970442036925864,strong selection,2,np.random.exponential
3% resolution,50,sum_distance,406.0,0.025434816214666804,strong selection,2,np.random.exponential
33% resolution,50,sum_distance,452.0,0.0733441481003208,strong selection,2,np.random.exponential
1% resolution,50,sum_distance,404.0,0.02419361580033565,strong selection,2,np.random.exponential
10% resolution,50,colless_like_index,249.0,0.00017662400186114233,weak ecology,2,np.random.exponential
3% resolution,50,colless_like_index,400.0,0.021867950968859056,weak ecology,2,np.random.exponential
33% resolution,50,colless_like_index,8.0,1.2265120486349766e-09,weak ecology,2,np.random.exponential
1% resolution,50,colless_like_index,448.0,0.06735523133123138,weak ecology,2,np.random.exponential
10% resolution,50,mean_evolutionary_distinctiveness,586.0,0.6190876129435576,weak ecology,2,np.random.exponential
3% resolution,50,mean_evolutionary_distinctiveness,599.0,0.7101525415643333,weak ecology,2,np.random.exponential
33% resolution,50,mean_evolutionary_distinctiveness,587.0,0.6259107217420403,weak ecology,2,np.random.exponential
1% resolution,50,mean_evolutionary_distinctiveness,631.0,0.9499685188719619,weak ecology,2,np.random.exponential
10% resolution,50,mean_pairwise_distance,156.0,3.3508172038662517e-06,weak ecology,2,np.random.exponential
3% resolution,50,mean_pairwise_distance,384.0,0.014400842176559257,weak ecology,2,np.random.exponential
33% resolution,50,mean_pairwise_distance,1.0,8.031090907046913e-10,weak ecology,2,np.random.exponential
1% resolution,50,mean_pairwise_distance,406.0,0.025434816214666804,weak ecology,2,np.random.exponential
10% resolution,50,sum_distance,578.0,0.5657173945054648,weak ecology,2,np.random.exponential
3% resolution,50,sum_distance,574.0,0.5398874509526412,weak ecology,2,np.random.exponential
33% resolution,50,sum_distance,580.0,0.5788512112255246,weak ecology,2,np.random.exponential
1% resolution,50,sum_distance,614.5,0.8242930963776723,weak ecology,2,np.random.exponential
3% resolution,50,colless_like_index,572.0,0.5271975580152891,weak selection,2,np.random.exponential
10% resolution,50,colless_like_index,553.0,0.4146705674113692,weak selection,2,np.random.exponential
33% resolution,50,colless_like_index,190.0,1.56140806782635e-05,weak selection,2,np.random.exponential
1% resolution,50,colless_like_index,630.0,0.9422839110260988,weak selection,2,np.random.exponential
3% resolution,50,mean_evolutionary_distinctiveness,637.0,0.9961489139450291,weak selection,2,np.random.exponential
10% resolution,50,mean_evolutionary_distinctiveness,628.0,0.9269315130521094,weak selection,2,np.random.exponential
33% resolution,50,mean_evolutionary_distinctiveness,626.0,0.9116062720674252,weak selection,2,np.random.exponential
1% resolution,50,mean_evolutionary_distinctiveness,630.0,0.9422839110260988,weak selection,2,np.random.exponential
3% resolution,50,mean_pairwise_distance,604.0,0.7464038125448392,weak selection,2,np.random.exponential
10% resolution,50,mean_pairwise_distance,454.0,0.07649809104336511,weak selection,2,np.random.exponential
33% resolution,50,mean_pairwise_distance,57.0,2.097895116486917e-08,weak selection,2,np.random.exponential
1% resolution,50,mean_pairwise_distance,605.0,0.7537249310173678,weak selection,2,np.random.exponential
3% resolution,50,sum_distance,624.0,0.8963138410681736,weak selection,2,np.random.exponential
10% resolution,50,sum_distance,617.0,0.8431293969609626,weak selection,2,np.random.exponential
33% resolution,50,sum_distance,614.0,0.8205387894383639,weak selection,2,np.random.exponential
1% resolution,50,sum_distance,628.0,0.9269315130521094,weak selection,2,np.random.exponential
10% resolution,50,colless_like_index,190.0,1.56140806782635e-05,ecology,2,np.random.standard_normal
1% resolution,50,colless_like_index,422.0,0.03749971565959912,ecology,2,np.random.standard_normal
33% resolution,50,colless_like_index,0.0,7.556929455863566e-10,ecology,2,np.random.standard_normal
3% resolution,50,colless_like_index,393.0,0.018263773386204194,ecology,2,np.random.standard_normal
10% resolution,50,mean_evolutionary_distinctiveness,634.0,0.973047420887899,ecology,2,np.random.standard_normal
1% resolution,50,mean_evolutionary_distinctiveness,615.0,0.8280534430667692,ecology,2,np.random.standard_normal
33% resolution,50,mean_evolutionary_distinctiveness,609.0,0.7832252432554863,ecology,2,np.random.standard_normal
3% resolution,50,mean_evolutionary_distinctiveness,615.0,0.8280534430667692,ecology,2,np.random.standard_normal
10% resolution,50,mean_pairwise_distance,147.0,2.1912726980674394e-06,ecology,2,np.random.standard_normal
1% resolution,50,mean_pairwise_distance,403.0,0.023592951063958378,ecology,2,np.random.standard_normal
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,ecology,2,np.random.standard_normal
3% resolution,50,mean_pairwise_distance,428.0,0.04313897993310964,ecology,2,np.random.standard_normal
10% resolution,50,sum_distance,629.0,0.9346046719840639,ecology,2,np.random.standard_normal
1% resolution,50,sum_distance,632.0,0.9576577827172162,ecology,2,np.random.standard_normal
33% resolution,50,sum_distance,596.0,0.6887064978279134,ecology,2,np.random.standard_normal
3% resolution,50,sum_distance,617.0,0.8431293969609626,ecology,2,np.random.standard_normal
3% resolution,50,colless_like_index,520.0,0.2566854001233341,plain,2,np.random.standard_normal
33% resolution,50,colless_like_index,11.0,1.4685612927356851e-09,plain,2,np.random.standard_normal
1% resolution,50,colless_like_index,558.0,0.44282253656653425,plain,2,np.random.standard_normal
10% resolution,50,colless_like_index,269.0,0.00037478144165664385,plain,2,np.random.standard_normal
3% resolution,50,mean_evolutionary_distinctiveness,599.0,0.7101525415643333,plain,2,np.random.standard_normal
33% resolution,50,mean_evolutionary_distinctiveness,610.0,0.7906511428554124,plain,2,np.random.standard_normal
1% resolution,50,mean_evolutionary_distinctiveness,577.0,0.5592045958598981,plain,2,np.random.standard_normal
10% resolution,50,mean_evolutionary_distinctiveness,593.0,0.6675078082538215,plain,2,np.random.standard_normal
3% resolution,50,mean_pairwise_distance,396.0,0.019739295713762147,plain,2,np.random.standard_normal
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,plain,2,np.random.standard_normal
1% resolution,50,mean_pairwise_distance,393.0,0.018263773386204194,plain,2,np.random.standard_normal
10% resolution,50,mean_pairwise_distance,89.0,1.1913151364582724e-07,plain,2,np.random.standard_normal
3% resolution,50,sum_distance,595.5,0.6851540653406428,plain,2,np.random.standard_normal
33% resolution,50,sum_distance,575.0,0.7091309176902658,plain,2,np.random.standard_normal
1% resolution,50,sum_distance,572.0,0.5271975580152891,plain,2,np.random.standard_normal
10% resolution,50,sum_distance,591.0,0.6535200579282296,plain,2,np.random.standard_normal
10% resolution,50,colless_like_index,230.0,8.364432470054176e-05,rich ecology,2,np.random.standard_normal
33% resolution,50,colless_like_index,0.0,7.556929455863566e-10,rich ecology,2,np.random.standard_normal
3% resolution,50,colless_like_index,471.0,0.10799495507295948,rich ecology,2,np.random.standard_normal
1% resolution,50,colless_like_index,403.0,0.023592951063958378,rich ecology,2,np.random.standard_normal
10% resolution,50,mean_evolutionary_distinctiveness,614.0,0.8205387894383639,rich ecology,2,np.random.standard_normal
33% resolution,50,mean_evolutionary_distinctiveness,586.0,0.6190876129435576,rich ecology,2,np.random.standard_normal
3% resolution,50,mean_evolutionary_distinctiveness,616.0,0.8355838689274765,rich ecology,2,np.random.standard_normal
1% resolution,50,mean_evolutionary_distinctiveness,633.0,0.9653509884575846,rich ecology,2,np.random.standard_normal
10% resolution,50,mean_pairwise_distance,112.0,3.920086785268383e-07,rich ecology,2,np.random.standard_normal
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,rich ecology,2,np.random.standard_normal
3% resolution,50,mean_pairwise_distance,403.0,0.023592951063958378,rich ecology,2,np.random.standard_normal
1% resolution,50,mean_pairwise_distance,312.0,0.0016771655501775634,rich ecology,2,np.random.standard_normal
10% resolution,50,sum_distance,587.0,0.6259107217420403,rich ecology,2,np.random.standard_normal
33% resolution,50,sum_distance,576.0,0.5527284110902966,rich ecology,2,np.random.standard_normal
3% resolution,50,sum_distance,622.0,0.8810598365200165,rich ecology,2,np.random.standard_normal
1% resolution,50,sum_distance,633.0,0.9653509884575846,rich ecology,2,np.random.standard_normal
33% resolution,50,colless_like_index,215.0,4.532520634787186e-05,spatial structure,2,np.random.standard_normal
10% resolution,50,colless_like_index,478.0,0.12363399711559386,spatial structure,2,np.random.standard_normal
1% resolution,50,colless_like_index,578.0,0.5657173945054648,spatial structure,2,np.random.standard_normal
3% resolution,50,colless_like_index,584.0,0.6055398662613332,spatial structure,2,np.random.standard_normal
33% resolution,50,mean_evolutionary_distinctiveness,614.0,0.8205387894383639,spatial structure,2,np.random.standard_normal
10% resolution,50,mean_evolutionary_distinctiveness,619.0,0.8582630586832802,spatial structure,2,np.random.standard_normal
1% resolution,50,mean_evolutionary_distinctiveness,618.0,0.8506893529466235,spatial structure,2,np.random.standard_normal
3% resolution,50,mean_evolutionary_distinctiveness,624.0,0.8963138410681736,spatial structure,2,np.random.standard_normal
33% resolution,50,mean_pairwise_distance,98.0,1.9094468838628967e-07,spatial structure,2,np.random.standard_normal
10% resolution,50,mean_pairwise_distance,388.0,0.016018532187551015,spatial structure,2,np.random.standard_normal
1% resolution,50,mean_pairwise_distance,555.0,0.425802198406505,spatial structure,2,np.random.standard_normal
3% resolution,50,mean_pairwise_distance,505.0,0.2008761306841198,spatial structure,2,np.random.standard_normal
33% resolution,50,sum_distance,614.0,0.8205387894383639,spatial structure,2,np.random.standard_normal
10% resolution,50,sum_distance,619.0,0.8582630586832802,spatial structure,2,np.random.standard_normal
1% resolution,50,sum_distance,618.0,0.8506893529466235,spatial structure,2,np.random.standard_normal
3% resolution,50,sum_distance,624.0,0.8963138410681736,spatial structure,2,np.random.standard_normal
33% resolution,50,colless_like_index,0.0,7.556929455863566e-10,strong selection,2,np.random.standard_normal
3% resolution,50,colless_like_index,337.0,0.003721991945786836,strong selection,2,np.random.standard_normal
10% resolution,50,colless_like_index,126.0,7.906875722375847e-07,strong selection,2,np.random.standard_normal
1% resolution,50,colless_like_index,340.0,0.004080760905260814,strong selection,2,np.random.standard_normal
33% resolution,50,mean_evolutionary_distinctiveness,548.0,0.3876052271812995,strong selection,2,np.random.standard_normal
3% resolution,50,mean_evolutionary_distinctiveness,443.0,0.06044101211218558,strong selection,2,np.random.standard_normal
10% resolution,50,mean_evolutionary_distinctiveness,481.0,0.130855187958261,strong selection,2,np.random.standard_normal
1% resolution,50,mean_evolutionary_distinctiveness,452.0,0.0733441481003208,strong selection,2,np.random.standard_normal
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,strong selection,2,np.random.standard_normal
3% resolution,50,mean_pairwise_distance,33.0,5.365943352795552e-09,strong selection,2,np.random.standard_normal
10% resolution,50,mean_pairwise_distance,18.0,2.228554183152968e-09,strong selection,2,np.random.standard_normal
1% resolution,50,mean_pairwise_distance,43.0,9.530799618618074e-09,strong selection,2,np.random.standard_normal
33% resolution,50,sum_distance,547.0,0.38232152193677915,strong selection,2,np.random.standard_normal
3% resolution,50,sum_distance,448.0,0.06735523133123138,strong selection,2,np.random.standard_normal
10% resolution,50,sum_distance,485.0,0.14098712619772763,strong selection,2,np.random.standard_normal
1% resolution,50,sum_distance,449.0,0.06881338426105578,strong selection,2,np.random.standard_normal
1% resolution,50,colless_like_index,493.0,0.16304636856443988,weak ecology,2,np.random.standard_normal
10% resolution,50,colless_like_index,256.0,0.00023075330864934335,weak ecology,2,np.random.standard_normal
33% resolution,50,colless_like_index,2.0,8.53422673646545e-10,weak ecology,2,np.random.standard_normal
3% resolution,50,colless_like_index,453.0,0.07490756375073077,weak ecology,2,np.random.standard_normal
1% resolution,50,mean_evolutionary_distinctiveness,615.0,0.8280534430667692,weak ecology,2,np.random.standard_normal
10% resolution,50,mean_evolutionary_distinctiveness,587.0,0.6259107217420403,weak ecology,2,np.random.standard_normal
33% resolution,50,mean_evolutionary_distinctiveness,618.0,0.8506893529466235,weak ecology,2,np.random.standard_normal
3% resolution,50,mean_evolutionary_distinctiveness,606.0,0.7610682552125038,weak ecology,2,np.random.standard_normal
1% resolution,50,mean_pairwise_distance,422.0,0.03749971565959912,weak ecology,2,np.random.standard_normal
10% resolution,50,mean_pairwise_distance,141.0,1.6442621929354076e-06,weak ecology,2,np.random.standard_normal
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,weak ecology,2,np.random.standard_normal
3% resolution,50,mean_pairwise_distance,453.0,0.07490756375073077,weak ecology,2,np.random.standard_normal
1% resolution,50,sum_distance,596.5,0.6922623665188363,weak ecology,2,np.random.standard_normal
10% resolution,50,sum_distance,572.5,0.5303509181501935,weak ecology,2,np.random.standard_normal
33% resolution,50,sum_distance,622.0,0.8810598365200165,weak ecology,2,np.random.standard_normal
3% resolution,50,sum_distance,635.0,0.9807463639015632,weak ecology,2,np.random.standard_normal
10% resolution,50,colless_like_index,465.0,0.09587474145721818,weak selection,2,np.random.standard_normal
33% resolution,50,colless_like_index,48.0,1.2658797980080207e-08,weak selection,2,np.random.standard_normal
1% resolution,50,colless_like_index,623.0,0.888681686055255,weak selection,2,np.random.standard_normal
3% resolution,50,colless_like_index,608.0,0.7758190390045979,weak selection,2,np.random.standard_normal
10% resolution,50,mean_evolutionary_distinctiveness,615.0,0.8280534430667692,weak selection,2,np.random.standard_normal
33% resolution,50,mean_evolutionary_distinctiveness,568.0,0.5022824092698657,weak selection,2,np.random.standard_normal
1% resolution,50,mean_evolutionary_distinctiveness,621.0,0.8734489877977527,weak selection,2,np.random.standard_normal
3% resolution,50,mean_evolutionary_distinctiveness,618.0,0.8506893529466235,weak selection,2,np.random.standard_normal
10% resolution,50,mean_pairwise_distance,319.0,0.0021080676979184686,weak selection,2,np.random.standard_normal
33% resolution,50,mean_pairwise_distance,5.0,1.0235189212610724e-09,weak selection,2,np.random.standard_normal
1% resolution,50,mean_pairwise_distance,624.0,0.8963138410681736,weak selection,2,np.random.standard_normal
3% resolution,50,mean_pairwise_distance,573.0,0.5335234365917243,weak selection,2,np.random.standard_normal
10% resolution,50,sum_distance,617.0,0.8431293969609626,weak selection,2,np.random.standard_normal
33% resolution,50,sum_distance,533.0,0.31308609275657884,weak selection,2,np.random.standard_normal
1% resolution,50,sum_distance,616.0,0.8355838689274765,weak selection,2,np.random.standard_normal
3% resolution,50,sum_distance,622.0,0.8810598365200165,weak selection,2,np.random.standard_normal
33% resolution,50,colless_like_index,0.0,7.556929455863566e-10,ecology,7,np.random.exponential
3% resolution,50,colless_like_index,318.0,0.0020408487659921747,ecology,7,np.random.exponential
1% resolution,50,colless_like_index,345.0,0.004748997791731916,ecology,7,np.random.exponential
10% resolution,50,colless_like_index,125.0,7.524789949242506e-07,ecology,7,np.random.exponential
33% resolution,50,mean_evolutionary_distinctiveness,612.0,0.805559457241567,ecology,7,np.random.exponential
3% resolution,50,mean_evolutionary_distinctiveness,615.0,0.8280534430667692,ecology,7,np.random.exponential
1% resolution,50,mean_evolutionary_distinctiveness,629.0,0.9346046719840639,ecology,7,np.random.exponential
10% resolution,50,mean_evolutionary_distinctiveness,584.0,0.6055398662613332,ecology,7,np.random.exponential
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,ecology,7,np.random.exponential
3% resolution,50,mean_pairwise_distance,277.0,0.0005014007527472411,ecology,7,np.random.exponential
1% resolution,50,mean_pairwise_distance,314.0,0.0017911773711392484,ecology,7,np.random.exponential
10% resolution,50,mean_pairwise_distance,111.0,3.7259501078061126e-07,ecology,7,np.random.exponential
33% resolution,50,sum_distance,620.0,0.8658498321715145,ecology,7,np.random.exponential
3% resolution,50,sum_distance,624.0,0.8963138410681736,ecology,7,np.random.exponential
1% resolution,50,sum_distance,614.0,0.8205387894383639,ecology,7,np.random.exponential
10% resolution,50,sum_distance,571.0,0.5209101726157914,ecology,7,np.random.exponential
10% resolution,50,colless_like_index,297.0,0.0010128191150955814,plain,7,np.random.exponential
3% resolution,50,colless_like_index,534.0,0.3177393038865479,plain,7,np.random.exponential
1% resolution,50,colless_like_index,515.0,0.23699680244648247,plain,7,np.random.exponential
33% resolution,50,colless_like_index,38.0,7.1594666223879605e-09,plain,7,np.random.exponential
10% resolution,50,mean_evolutionary_distinctiveness,561.0,0.46022535633648,plain,7,np.random.exponential
3% resolution,50,mean_evolutionary_distinctiveness,553.0,0.4146705674113692,plain,7,np.random.exponential
1% resolution,50,mean_evolutionary_distinctiveness,591.0,0.6535200579282296,plain,7,np.random.exponential
33% resolution,50,mean_evolutionary_distinctiveness,612.0,0.805559457241567,plain,7,np.random.exponential
10% resolution,50,mean_pairwise_distance,135.0,1.2298152190805743e-06,plain,7,np.random.exponential
3% resolution,50,mean_pairwise_distance,301.0,0.0011608525691443336,plain,7,np.random.exponential
1% resolution,50,mean_pairwise_distance,281.0,0.0005787254970199935,plain,7,np.random.exponential
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,plain,7,np.random.exponential
10% resolution,50,sum_distance,553.0,0.4146705674113692,plain,7,np.random.exponential
3% resolution,50,sum_distance,558.0,0.44282253656653425,plain,7,np.random.exponential
1% resolution,50,sum_distance,597.0,0.6958284390633942,plain,7,np.random.exponential
33% resolution,50,sum_distance,603.5,0.74275032702309,plain,7,np.random.exponential
3% resolution,50,colless_like_index,379.0,0.012582495159869738,rich ecology,7,np.random.exponential
33% resolution,50,colless_like_index,0.0,7.556929455863566e-10,rich ecology,7,np.random.exponential
10% resolution,50,colless_like_index,247.0,0.00016350590049904026,rich ecology,7,np.random.exponential
1% resolution,50,colless_like_index,378.0,0.012244245598763703,rich ecology,7,np.random.exponential
3% resolution,50,mean_evolutionary_distinctiveness,634.0,0.973047420887899,rich ecology,7,np.random.exponential
33% resolution,50,mean_evolutionary_distinctiveness,608.0,0.7758190390045979,rich ecology,7,np.random.exponential
10% resolution,50,mean_evolutionary_distinctiveness,628.0,0.9269315130521094,rich ecology,7,np.random.exponential
1% resolution,50,mean_evolutionary_distinctiveness,635.0,0.9807463639015632,rich ecology,7,np.random.exponential
3% resolution,50,mean_pairwise_distance,341.0,0.004207151483171727,rich ecology,7,np.random.exponential
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,rich ecology,7,np.random.exponential
10% resolution,50,mean_pairwise_distance,171.0,6.692066335454284e-06,rich ecology,7,np.random.exponential
1% resolution,50,mean_pairwise_distance,298.0,0.0010480936344468646,rich ecology,7,np.random.exponential
3% resolution,50,sum_distance,635.0,0.9807463639015632,rich ecology,7,np.random.exponential
33% resolution,50,sum_distance,614.0,0.8205387894383639,rich ecology,7,np.random.exponential
10% resolution,50,sum_distance,633.0,0.9653509884575846,rich ecology,7,np.random.exponential
1% resolution,50,sum_distance,632.0,0.9576577827172162,rich ecology,7,np.random.exponential
10% resolution,50,colless_like_index,510.0,0.21840028269003364,spatial structure,7,np.random.exponential
3% resolution,50,colless_like_index,564.0,0.47800433690945443,spatial structure,7,np.random.exponential
33% resolution,50,colless_like_index,265.0,0.00032333866823250297,spatial structure,7,np.random.exponential
1% resolution,50,colless_like_index,572.0,0.5271975580152891,spatial structure,7,np.random.exponential
10% resolution,50,mean_evolutionary_distinctiveness,619.0,0.8582630586832802,spatial structure,7,np.random.exponential
3% resolution,50,mean_evolutionary_distinctiveness,637.0,0.9961489139450291,spatial structure,7,np.random.exponential
33% resolution,50,mean_evolutionary_distinctiveness,563.0,0.4720366364421994,spatial structure,7,np.random.exponential
1% resolution,50,mean_evolutionary_distinctiveness,630.0,0.9422839110260988,spatial structure,7,np.random.exponential
10% resolution,50,mean_pairwise_distance,385.0,0.01479114239356432,spatial structure,7,np.random.exponential
3% resolution,50,mean_pairwise_distance,481.0,0.130855187958261,spatial structure,7,np.random.exponential
33% resolution,50,mean_pairwise_distance,163.0,4.6390835888625035e-06,spatial structure,7,np.random.exponential
1% resolution,50,mean_pairwise_distance,562.0,0.4661102219910902,spatial structure,7,np.random.exponential
10% resolution,50,sum_distance,630.0,0.9422839110260988,spatial structure,7,np.random.exponential
3% resolution,50,sum_distance,630.0,0.9422839110260988,spatial structure,7,np.random.exponential
33% resolution,50,sum_distance,567.0,0.4961523833965189,spatial structure,7,np.random.exponential
1% resolution,50,sum_distance,618.0,0.8506893529466235,spatial structure,7,np.random.exponential
33% resolution,50,colless_like_index,1.0,8.031090907046913e-10,strong selection,7,np.random.exponential
3% resolution,50,colless_like_index,71.0,4.5364923781973155e-08,strong selection,7,np.random.exponential
1% resolution,50,colless_like_index,128.0,8.727877108700991e-07,strong selection,7,np.random.exponential
10% resolution,50,colless_like_index,131.0,1.0115116071269476e-06,strong selection,7,np.random.exponential
33% resolution,50,mean_evolutionary_distinctiveness,517.0,0.24474022143750518,strong selection,7,np.random.exponential
3% resolution,50,mean_evolutionary_distinctiveness,420.0,0.035765089456348424,strong selection,7,np.random.exponential
1% resolution,50,mean_evolutionary_distinctiveness,519.0,0.25265950227055756,strong selection,7,np.random.exponential
10% resolution,50,mean_evolutionary_distinctiveness,447.0,0.06592260128484191,strong selection,7,np.random.exponential
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,strong selection,7,np.random.exponential
3% resolution,50,mean_pairwise_distance,4.0,9.634403725281619e-10,strong selection,7,np.random.exponential
1% resolution,50,mean_pairwise_distance,12.0,1.5591448621045152e-09,strong selection,7,np.random.exponential
10% resolution,50,mean_pairwise_distance,10.0,1.383114626082743e-09,strong selection,7,np.random.exponential
33% resolution,50,sum_distance,527.5,0.2882961413833507,strong selection,7,np.random.exponential
3% resolution,50,sum_distance,416.0,0.0325004148959391,strong selection,7,np.random.exponential
1% resolution,50,sum_distance,514.0,0.23319070659441454,strong selection,7,np.random.exponential
10% resolution,50,sum_distance,450.0,0.0702973764824457,strong selection,7,np.random.exponential
3% resolution,50,colless_like_index,360.0,0.007388985825337352,weak ecology,7,np.random.exponential
1% resolution,50,colless_like_index,366.0,0.008770694455590837,weak ecology,7,np.random.exponential
33% resolution,50,colless_like_index,1.0,8.031090907046913e-10,weak ecology,7,np.random.exponential
10% resolution,50,colless_like_index,201.0,2.512697375703722e-05,weak ecology,7,np.random.exponential
3% resolution,50,mean_evolutionary_distinctiveness,627.0,0.9192651438406544,weak ecology,7,np.random.exponential
1% resolution,50,mean_evolutionary_distinctiveness,571.0,0.5209101726157914,weak ecology,7,np.random.exponential
33% resolution,50,mean_evolutionary_distinctiveness,614.0,0.8205387894383639,weak ecology,7,np.random.exponential
10% resolution,50,mean_evolutionary_distinctiveness,624.0,0.8963138410681736,weak ecology,7,np.random.exponential
3% resolution,50,mean_pairwise_distance,347.0,0.005042948789367611,weak ecology,7,np.random.exponential
1% resolution,50,mean_pairwise_distance,380.0,0.012928991518284774,weak ecology,7,np.random.exponential
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,weak ecology,7,np.random.exponential
10% resolution,50,mean_pairwise_distance,184.0,1.1990424712214291e-05,weak ecology,7,np.random.exponential
3% resolution,50,sum_distance,609.0,0.7832252432554863,weak ecology,7,np.random.exponential
1% resolution,50,sum_distance,551.0,0.40371286324404143,weak ecology,7,np.random.exponential
33% resolution,50,sum_distance,612.0,0.805559457241567,weak ecology,7,np.random.exponential
10% resolution,50,sum_distance,606.0,0.7610682552125038,weak ecology,7,np.random.exponential
10% resolution,50,colless_like_index,479.0,0.1260056723617116,weak selection,7,np.random.exponential
1% resolution,50,colless_like_index,631.0,0.9499685188719619,weak selection,7,np.random.exponential
33% resolution,50,colless_like_index,110.0,3.541108275851046e-07,weak selection,7,np.random.exponential
3% resolution,50,colless_like_index,547.0,0.38232429376304766,weak selection,7,np.random.exponential
10% resolution,50,mean_evolutionary_distinctiveness,617.0,0.8431293969609626,weak selection,7,np.random.exponential
1% resolution,50,mean_evolutionary_distinctiveness,611.0,0.7980960963894896,weak selection,7,np.random.exponential
33% resolution,50,mean_evolutionary_distinctiveness,578.0,0.5657173945054648,weak selection,7,np.random.exponential
3% resolution,50,mean_evolutionary_distinctiveness,633.0,0.9653509884575846,weak selection,7,np.random.exponential
10% resolution,50,mean_pairwise_distance,349.0,0.005353252751666691,weak selection,7,np.random.exponential
1% resolution,50,mean_pairwise_distance,596.0,0.6887064978279134,weak selection,7,np.random.exponential
33% resolution,50,mean_pairwise_distance,12.0,1.5591448621045152e-09,weak selection,7,np.random.exponential
3% resolution,50,mean_pairwise_distance,581.0,0.5854713957431565,weak selection,7,np.random.exponential
10% resolution,50,sum_distance,613.0,0.8130405737621077,weak selection,7,np.random.exponential
1% resolution,50,sum_distance,609.0,0.7832252432554863,weak selection,7,np.random.exponential
33% resolution,50,sum_distance,576.0,0.5527284110902966,weak selection,7,np.random.exponential
3% resolution,50,sum_distance,637.0,0.9961489139450291,weak selection,7,np.random.exponential
10% resolution,50,colless_like_index,130.0,9.63065645576518e-07,ecology,7,np.random.standard_normal
1% resolution,50,colless_like_index,394.0,0.018744512446766518,ecology,7,np.random.standard_normal
3% resolution,50,colless_like_index,383.0,0.014019653747981576,ecology,7,np.random.standard_normal
33% resolution,50,colless_like_index,0.0,7.556929455863566e-10,ecology,7,np.random.standard_normal
10% resolution,50,mean_evolutionary_distinctiveness,632.0,0.9576577827172162,ecology,7,np.random.standard_normal
1% resolution,50,mean_evolutionary_distinctiveness,636.0,0.9884471006904338,ecology,7,np.random.standard_normal
3% resolution,50,mean_evolutionary_distinctiveness,614.0,0.8205387894383639,ecology,7,np.random.standard_normal
33% resolution,50,mean_evolutionary_distinctiveness,622.0,0.8810598365200165,ecology,7,np.random.standard_normal
10% resolution,50,mean_pairwise_distance,118.0,5.306705212636559e-07,ecology,7,np.random.standard_normal
1% resolution,50,mean_pairwise_distance,400.0,0.021867950968859056,ecology,7,np.random.standard_normal
3% resolution,50,mean_pairwise_distance,352.0,0.005851101819111798,ecology,7,np.random.standard_normal
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,ecology,7,np.random.standard_normal
10% resolution,50,sum_distance,636.0,0.9884471006904338,ecology,7,np.random.standard_normal
1% resolution,50,sum_distance,633.0,0.9653509884575846,ecology,7,np.random.standard_normal
3% resolution,50,sum_distance,606.0,0.7610682552125038,ecology,7,np.random.standard_normal
33% resolution,50,sum_distance,631.0,0.9499685188719619,ecology,7,np.random.standard_normal
1% resolution,50,colless_like_index,545.0,0.37189558283448554,plain,7,np.random.standard_normal
3% resolution,50,colless_like_index,524.0,0.27323322826893637,plain,7,np.random.standard_normal
33% resolution,50,colless_like_index,6.0,1.0872449061578735e-09,plain,7,np.random.standard_normal
10% resolution,50,colless_like_index,261.0,0.00027856409514286947,plain,7,np.random.standard_normal
1% resolution,50,mean_evolutionary_distinctiveness,559.0,0.44858127474384846,plain,7,np.random.standard_normal
3% resolution,50,mean_evolutionary_distinctiveness,552.0,0.40916988955076716,plain,7,np.random.standard_normal
33% resolution,50,mean_evolutionary_distinctiveness,590.0,0.6465711850099514,plain,7,np.random.standard_normal
10% resolution,50,mean_evolutionary_distinctiveness,584.0,0.6055398662613332,plain,7,np.random.standard_normal
1% resolution,50,mean_pairwise_distance,425.0,0.0402356268160887,plain,7,np.random.standard_normal
3% resolution,50,mean_pairwise_distance,439.0,0.055342720444479465,plain,7,np.random.standard_normal
33% resolution,50,mean_pairwise_distance,1.0,8.031090907046913e-10,plain,7,np.random.standard_normal
10% resolution,50,mean_pairwise_distance,137.0,1.3553138198586392e-06,plain,7,np.random.standard_normal
1% resolution,50,sum_distance,564.0,0.47800177348585693,plain,7,np.random.standard_normal
3% resolution,50,sum_distance,559.0,0.44857863218919714,plain,7,np.random.standard_normal
33% resolution,50,sum_distance,584.0,0.6055398662613332,plain,7,np.random.standard_normal
10% resolution,50,sum_distance,578.5,0.5689851479429751,plain,7,np.random.standard_normal
3% resolution,50,colless_like_index,458.0,0.08313770889364551,rich ecology,7,np.random.standard_normal
1% resolution,50,colless_like_index,462.0,0.09023670580323977,rich ecology,7,np.random.standard_normal
33% resolution,50,colless_like_index,0.0,7.556929455863566e-10,rich ecology,7,np.random.standard_normal
10% resolution,50,colless_like_index,251.0,0.0001907271235485083,rich ecology,7,np.random.standard_normal
3% resolution,50,mean_evolutionary_distinctiveness,631.0,0.9499685188719619,rich ecology,7,np.random.standard_normal
1% resolution,50,mean_evolutionary_distinctiveness,580.0,0.5788512112255246,rich ecology,7,np.random.standard_normal
33% resolution,50,mean_evolutionary_distinctiveness,629.0,0.9346046719840639,rich ecology,7,np.random.standard_normal
10% resolution,50,mean_evolutionary_distinctiveness,628.0,0.9269315130521094,rich ecology,7,np.random.standard_normal
3% resolution,50,mean_pairwise_distance,406.0,0.025434816214666804,rich ecology,7,np.random.standard_normal
1% resolution,50,mean_pairwise_distance,432.0,0.04728385404001058,rich ecology,7,np.random.standard_normal
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,rich ecology,7,np.random.standard_normal
10% resolution,50,mean_pairwise_distance,194.0,1.8586389348703253e-05,rich ecology,7,np.random.standard_normal
3% resolution,50,sum_distance,634.0,0.973047420887899,rich ecology,7,np.random.standard_normal
1% resolution,50,sum_distance,589.0,0.6396530018516378,rich ecology,7,np.random.standard_normal
33% resolution,50,sum_distance,624.0,0.8963138410681736,rich ecology,7,np.random.standard_normal
10% resolution,50,sum_distance,633.0,0.9653509884575846,rich ecology,7,np.random.standard_normal
33% resolution,50,colless_like_index,389.0,0.01644711073792131,spatial structure,7,np.random.standard_normal
10% resolution,50,colless_like_index,571.0,0.5209101726157914,spatial structure,7,np.random.standard_normal
1% resolution,50,colless_like_index,627.0,0.9192651438406544,spatial structure,7,np.random.standard_normal
3% resolution,50,colless_like_index,607.0,0.7684331661508539,spatial structure,7,np.random.standard_normal
33% resolution,50,mean_evolutionary_distinctiveness,619.0,0.8582630586832802,spatial structure,7,np.random.standard_normal
10% resolution,50,mean_evolutionary_distinctiveness,596.0,0.6887064978279134,spatial structure,7,np.random.standard_normal
1% resolution,50,mean_evolutionary_distinctiveness,636.0,0.9884471006904338,spatial structure,7,np.random.standard_normal
3% resolution,50,mean_evolutionary_distinctiveness,634.0,0.973047420887899,spatial structure,7,np.random.standard_normal
33% resolution,50,mean_pairwise_distance,164.0,4.8580216897793695e-06,spatial structure,7,np.random.standard_normal
10% resolution,50,mean_pairwise_distance,546.0,0.3770877085058949,spatial structure,7,np.random.standard_normal
1% resolution,50,mean_pairwise_distance,571.0,0.5209101726157914,spatial structure,7,np.random.standard_normal
3% resolution,50,mean_pairwise_distance,558.0,0.44282253656653425,spatial structure,7,np.random.standard_normal
33% resolution,50,sum_distance,618.0,0.8506893529466235,spatial structure,7,np.random.standard_normal
10% resolution,50,sum_distance,609.0,0.7832252432554863,spatial structure,7,np.random.standard_normal
1% resolution,50,sum_distance,634.0,0.973047420887899,spatial structure,7,np.random.standard_normal
3% resolution,50,sum_distance,632.0,0.9576577827172162,spatial structure,7,np.random.standard_normal
10% resolution,50,colless_like_index,156.0,3.3508172038662517e-06,strong selection,7,np.random.standard_normal
3% resolution,50,colless_like_index,264.0,0.0003115529890217856,strong selection,7,np.random.standard_normal
33% resolution,50,colless_like_index,0.0,7.556929455863566e-10,strong selection,7,np.random.standard_normal
1% resolution,50,colless_like_index,291.0,0.0008232379913983508,strong selection,7,np.random.standard_normal
10% resolution,50,mean_evolutionary_distinctiveness,521.0,0.2607556207263785,strong selection,7,np.random.standard_normal
3% resolution,50,mean_evolutionary_distinctiveness,506.0,0.20429624539024516,strong selection,7,np.random.standard_normal
33% resolution,50,mean_evolutionary_distinctiveness,564.0,0.47800433690945443,strong selection,7,np.random.standard_normal
1% resolution,50,mean_evolutionary_distinctiveness,460.0,0.08662850412550041,strong selection,7,np.random.standard_normal
10% resolution,50,mean_pairwise_distance,44.0,1.0089294427154326e-08,strong selection,7,np.random.standard_normal
3% resolution,50,mean_pairwise_distance,95.0,1.6329285453687908e-07,strong selection,7,np.random.standard_normal
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,strong selection,7,np.random.standard_normal
1% resolution,50,mean_pairwise_distance,93.0,1.4705417575405934e-07,strong selection,7,np.random.standard_normal
10% resolution,50,sum_distance,511.0,0.22203311073335785,strong selection,7,np.random.standard_normal
3% resolution,50,sum_distance,503.0,0.1941616029918274,strong selection,7,np.random.standard_normal
33% resolution,50,sum_distance,567.0,0.4961523833965189,strong selection,7,np.random.standard_normal
1% resolution,50,sum_distance,466.5,0.09879570741258704,strong selection,7,np.random.standard_normal
3% resolution,50,colless_like_index,440.0,0.05658244438545605,weak ecology,7,np.random.standard_normal
1% resolution,50,colless_like_index,524.0,0.27323322826893637,weak ecology,7,np.random.standard_normal
10% resolution,50,colless_like_index,231.0,8.706983755485861e-05,weak ecology,7,np.random.standard_normal
33% resolution,50,colless_like_index,6.0,1.0872449061578735e-09,weak ecology,7,np.random.standard_normal
3% resolution,50,mean_evolutionary_distinctiveness,628.0,0.9269315130521094,weak ecology,7,np.random.standard_normal
1% resolution,50,mean_evolutionary_distinctiveness,619.0,0.8582630586832802,weak ecology,7,np.random.standard_normal
10% resolution,50,mean_evolutionary_distinctiveness,606.0,0.7610682552125038,weak ecology,7,np.random.standard_normal
33% resolution,50,mean_evolutionary_distinctiveness,612.0,0.805559457241567,weak ecology,7,np.random.standard_normal
3% resolution,50,mean_pairwise_distance,434.0,0.04947883185082109,weak ecology,7,np.random.standard_normal
1% resolution,50,mean_pairwise_distance,468.0,0.10179130615153696,weak ecology,7,np.random.standard_normal
10% resolution,50,mean_pairwise_distance,166.0,5.3259507185114864e-06,weak ecology,7,np.random.standard_normal
33% resolution,50,mean_pairwise_distance,0.0,7.556929455863566e-10,weak ecology,7,np.random.standard_normal
3% resolution,50,sum_distance,617.0,0.8431293969609626,weak ecology,7,np.random.standard_normal
1% resolution,50,sum_distance,619.0,0.8582630586832802,weak ecology,7,np.random.standard_normal
10% resolution,50,sum_distance,593.0,0.6675078082538215,weak ecology,7,np.random.standard_normal
33% resolution,50,sum_distance,611.0,0.7980960963894896,weak ecology,7,np.random.standard_normal
10% resolution,50,colless_like_index,469.0,0.10382687040086713,weak selection,7,np.random.standard_normal
33% resolution,50,colless_like_index,160.0,4.0375392997249546e-06,weak selection,7,np.random.standard_normal
3% resolution,50,colless_like_index,615.0,0.8280534430667692,weak selection,7,np.random.standard_normal
1% resolution,50,colless_like_index,596.0,0.6887064978279134,weak selection,7,np.random.standard_normal
10% resolution,50,mean_evolutionary_distinctiveness,611.0,0.7980960963894896,weak selection,7,np.random.standard_normal
33% resolution,50,mean_evolutionary_distinctiveness,616.0,0.8355838689274765,weak selection,7,np.random.standard_normal
3% resolution,50,mean_evolutionary_distinctiveness,618.0,0.8506893529466235,weak selection,7,np.random.standard_normal
1% resolution,50,mean_evolutionary_distinctiveness,634.0,0.973047420887899,weak selection,7,np.random.standard_normal
10% resolution,50,mean_pairwise_distance,407.0,0.026075818818549916,weak selection,7,np.random.standard_normal
33% resolution,50,mean_pairwise_distance,19.0,2.364509566231392e-09,weak selection,7,np.random.standard_normal
3% resolution,50,mean_pairwise_distance,563.0,0.4720366364421994,weak selection,7,np.random.standard_normal
1% resolution,50,mean_pairwise_distance,621.0,0.8734489877977527,weak selection,7,np.random.standard_normal
10% resolution,50,sum_distance,616.0,0.8355838689274765,weak selection,7,np.random.standard_normal
33% resolution,50,sum_distance,602.0,0.73183063851359,weak selection,7,np.random.standard_normal
3% resolution,50,sum_distance,610.0,0.7906511428554124,weak selection,7,np.random.standard_normal
1% resolution,50,sum_distance,610.0,0.7906511428554124,weak selection,7,np.random.standard_normal


==> binder/binder/simple-splayed/outdata/a=phylostatistics-comparison-between-resolutions-allpairs-wilcox-spatial-nuisance+ext=.csv <==
quality,n,phylometric,statistic,p,regime,epoch,mut_distn
33% resolution,50,colless-like index,523.0,0.26902944110197013,ecology,0,np.random.exponential
10% resolution,50,colless-like index,401.0,0.02243034441503315,ecology,0,np.random.exponential
1% resolution,50,colless-like index,434.0,0.04947883185082109,ecology,0,np.random.exponential
3% resolution,50,colless-like index,438.0,0.05412571718647891,ecology,0,np.random.exponential
33% resolution,50,mean evolutionary distinctiveness,514.0,0.23319070659441454,ecology,0,np.random.exponential
10% resolution,50,mean evolutionary distinctiveness,606.0,0.7610682552125038,ecology,0,np.random.exponential
1% resolution,50,mean evolutionary distinctiveness,631.0,0.9499685188719619,ecology,0,np.random.exponential
3% resolution,50,mean evolutionary distinctiveness,579.0,0.5722664037295826,ecology,0,np.random.exponential
33% resolution,50,mean pairwise distance,560.0,0.4543822927004746,ecology,0,np.random.exponential
10% resolution,50,mean pairwise distance,517.0,0.24474022143750518,ecology,0,np.random.exponential
1% resolution,50,mean pairwise distance,466.0,0.0978155582114959,ecology,0,np.random.exponential
3% resolution,50,mean pairwise distance,460.0,0.08662850412550041,ecology,0,np.random.exponential
33% resolution,50,sum pairwise distance,514.0,0.23319070659441454,ecology,0,np.random.exponential
10% resolution,50,sum pairwise distance,606.0,0.7610682552125038,ecology,0,np.random.exponential
1% resolution,50,sum pairwise distance,631.0,0.9499685188719619,ecology,0,np.random.exponential
3% resolution,50,sum pairwise distance,579.5,0.5755521344515635,ecology,0,np.random.exponential
33% resolution,50,colless-like index,420.0,0.035765089456348424,plain,0,np.random.exponential
10% resolution,50,colless-like index,499.0,0.18122946024254183,plain,0,np.random.exponential
3% resolution,50,colless-like index,513.0,0.22942816156698598,plain,0,np.random.exponential
1% resolution,50,colless-like index,626.0,0.9116062720674252,plain,0,np.random.exponential
33% resolution,50,mean evolutionary distinctiveness,556.0,0.4314327881730913,plain,0,np.random.exponential
10% resolution,50,mean evolutionary distinctiveness,634.0,0.973047420887899,plain,0,np.random.exponential
3% resolution,50,mean evolutionary distinctiveness,607.0,0.7684331661508539,plain,0,np.random.exponential
1% resolution,50,mean evolutionary distinctiveness,613.0,0.8130405737621077,plain,0,np.random.exponential
33% resolution,50,mean pairwise distance,68.0,3.851211595566846e-08,plain,0,np.random.exponential
10% resolution,50,mean pairwise distance,438.0,0.05412571718647891,plain,0,np.random.exponential
3% resolution,50,mean pairwise distance,531.0,0.30391493569853856,plain,0,np.random.exponential
1% resolution,50,mean pairwise distance,579.0,0.5722664037295826,plain,0,np.random.exponential
33% resolution,50,sum pairwise distance,556.0,0.4314327881730913,plain,0,np.random.exponential
10% resolution,50,sum pairwise distance,634.0,0.973047420887899,plain,0,np.random.exponential
3% resolution,50,sum pairwise distance,607.0,0.7684331661508539,plain,0,np.random.exponential
1% resolution,50,sum pairwise distance,613.0,0.8130405737621077,plain,0,np.random.exponential
10% resolution,50,colless-like index,5.0,1.0235189212610724e-09,rich ecology,0,np.random.exponential
1% resolution,50,colless-like index,31.0,4.778329681962615e-09,rich ecology,0,np.random.exponential
33% resolution,50,colless-like index,224.0,6.562049724185385e-05,rich ecology,0,np.random.exponential
3% resolution,50,colless-like index,5.0,1.0235189212610724e-09,rich ecology,0,np.random.exponential
10% resolution,50,mean evolutionary distinctiveness,511.0,0.22203311073335785,rich ecology,0,np.random.exponential
1% resolution,50,mean evolutionary distinctiveness,632.0,0.9576577827172162,rich ecology,0,np.random.exponential
33% resolution,50,mean evolutionary distinctiveness,486.0,0.14361198867269973,rich ecology,0,np.random.exponential
3% resolution,50,mean evolutionary distinctiveness,563.0,0.4720366364421994,rich ecology,0,np.random.exponential
10% resolution,50,mean pairwise distance,73.0,5.057533008155082e-08,rich ecology,0,np.random.exponential
1% resolution,50,mean pairwise distance,105.0,2.741966763304474e-07,rich ecology,0,np.random.exponential
33% resolution,50,mean pairwise distance,481.0,0.130855187958261,rich ecology,0,np.random.exponential
3% resolution,50,mean pairwise distance,58.0,2.218010774931945e-08,rich ecology,0,np.random.exponential
10% resolution,50,sum pairwise distance,511.0,0.22203311073335785,rich ecology,0,np.random.exponential
1% resolution,50,sum pairwise distance,632.0,0.9576577827172162,rich ecology,0,np.random.exponential
33% resolution,50,sum pairwise distance,486.0,0.14361198867269973,rich ecology,0,np.random.exponential
3% resolution,50,sum pairwise distance,563.0,0.4720366364421994,rich ecology,0,np.random.exponential
3% resolution,50,colless-like index,544.0,0.366748018977068,weak ecology,0,np.random.exponential
1% resolution,50,colless-like index,520.0,0.2566854001233341,weak ecology,0,np.random.exponential
10% resolution,50,colless-like index,489.0,0.15171160541707324,weak ecology,0,np.random.exponential
33% resolution,50,colless-like index,564.0,0.47800433690945443,weak ecology,0,np.random.exponential
3% resolution,50,mean evolutionary distinctiveness,612.0,0.805559457241567,weak ecology,0,np.random.exponential
1% resolution,50,mean evolutionary distinctiveness,613.0,0.8130405737621077,weak ecology,0,np.random.exponential
10% resolution,50,mean evolutionary distinctiveness,594.0,0.6745456337061272,weak ecology,0,np.random.exponential
33% resolution,50,mean evolutionary distinctiveness,476.0,0.11899531368679402,weak ecology,0,np.random.exponential
3% resolution,50,mean pairwise distance,605.0,0.7537249310173678,weak ecology,0,np.random.exponential
1% resolution,50,mean pairwise distance,630.0,0.9422839110260988,weak ecology,0,np.random.exponential
10% resolution,50,mean pairwise distance,524.0,0.27323322826893637,weak ecology,0,np.random.exponential
33% resolution,50,mean pairwise distance,200.0,2.4074094807268668e-05,weak ecology,0,np.random.exponential
3% resolution,50,sum pairwise distance,612.0,0.805559457241567,weak ecology,0,np.random.exponential
1% resolution,50,sum pairwise distance,613.0,0.8130405737621077,weak ecology,0,np.random.exponential
10% resolution,50,sum pairwise distance,594.0,0.6745456337061272,weak ecology,0,np.random.exponential
33% resolution,50,sum pairwise distance,476.0,0.11899531368679402,weak ecology,0,np.random.exponential
3% resolution,50,colless-like index,302.0,0.0012008632756326605,ecology,0,np.random.standard_normal
10% resolution,50,colless-like index,311.0,0.001622698842458594,ecology,0,np.random.standard_normal
1% resolution,50,colless-like index,368.0,0.009280120832210179,ecology,0,np.random.standard_normal
33% resolution,50,colless-like index,635.0,0.9807463639015632,ecology,0,np.random.standard_normal
3% resolution,50,mean evolutionary distinctiveness,598.0,0.7029773092534963,ecology,0,np.random.standard_normal
10% resolution,50,mean evolutionary distinctiveness,607.0,0.7684331661508539,ecology,0,np.random.standard_normal
1% resolution,50,mean evolutionary distinctiveness,634.0,0.973047420887899,ecology,0,np.random.standard_normal
33% resolution,50,mean evolutionary distinctiveness,562.0,0.4661102219910902,ecology,0,np.random.standard_normal
3% resolution,50,mean pairwise distance,421.0,0.03662365402169766,ecology,0,np.random.standard_normal
10% resolution,50,mean pairwise distance,483.0,0.13584822858890458,ecology,0,np.random.standard_normal
1% resolution,50,mean pairwise distance,425.0,0.0402356268160887,ecology,0,np.random.standard_normal
33% resolution,50,mean pairwise distance,612.0,0.805559457241567,ecology,0,np.random.standard_normal
3% resolution,50,sum pairwise distance,598.0,0.7029773092534963,ecology,0,np.random.standard_normal
10% resolution,50,sum pairwise distance,607.0,0.7684331661508539,ecology,0,np.random.standard_normal
1% resolution,50,sum pairwise distance,634.0,0.973047420887899,ecology,0,np.random.standard_normal
33% resolution,50,sum pairwise distance,562.0,0.4661102219910902,ecology,0,np.random.standard_normal
10% resolution,50,colless-like index,537.0,0.3319694831715281,plain,0,np.random.standard_normal
3% resolution,50,colless-like index,606.0,0.7610682552125038,plain,0,np.random.standard_normal
33% resolution,50,colless-like index,465.0,0.09587474145721818,plain,0,np.random.standard_normal
1% resolution,50,colless-like index,560.0,0.4543822927004746,plain,0,np.random.standard_normal
10% resolution,50,mean evolutionary distinctiveness,637.0,0.9961489139450291,plain,0,np.random.standard_normal
3% resolution,50,mean evolutionary distinctiveness,614.0,0.8205387894383639,plain,0,np.random.standard_normal
33% resolution,50,mean evolutionary distinctiveness,557.0,0.43710630271165707,plain,0,np.random.standard_normal
1% resolution,50,mean evolutionary distinctiveness,604.0,0.7464038125448392,plain,0,np.random.standard_normal
10% resolution,50,mean pairwise distance,402.0,0.023005269620628852,plain,0,np.random.standard_normal
3% resolution,50,mean pairwise distance,526.0,0.2817749697566426,plain,0,np.random.standard_normal
33% resolution,50,mean pairwise distance,61.0,2.619793470726049e-08,plain,0,np.random.standard_normal
1% resolution,50,mean pairwise distance,586.0,0.6190876129435576,plain,0,np.random.standard_normal
10% resolution,50,sum pairwise distance,637.0,0.9961489139450291,plain,0,np.random.standard_normal
3% resolution,50,sum pairwise distance,614.0,0.8205387894383639,plain,0,np.random.standard_normal
33% resolution,50,sum pairwise distance,557.0,0.43710630271165707,plain,0,np.random.standard_normal
1% resolution,50,sum pairwise distance,604.0,0.7464038125448392,plain,0,np.random.standard_normal
10% resolution,50,colless-like index,7.0,1.1548334686261787e-09,rich ecology,0,np.random.standard_normal
1% resolution,50,colless-like index,6.0,1.0872449061578735e-09,rich ecology,0,np.random.standard_normal
33% resolution,50,colless-like index,96.0,1.7204942335517304e-07,rich ecology,0,np.random.standard_normal
3% resolution,50,colless-like index,17.0,2.1002250112728297e-09,rich ecology,0,np.random.standard_normal
10% resolution,50,mean evolutionary distinctiveness,492.0,0.16015452450984402,rich ecology,0,np.random.standard_normal
1% resolution,50,mean evolutionary distinctiveness,601.0,0.7245797902868737,rich ecology,0,np.random.standard_normal
33% resolution,50,mean evolutionary distinctiveness,387.0,0.015599803007704178,rich ecology,0,np.random.standard_normal
3% resolution,50,mean evolutionary distinctiveness,555.0,0.425802198406505,rich ecology,0,np.random.standard_normal
10% resolution,50,mean pairwise distance,58.0,2.218010774931945e-08,rich ecology,0,np.random.standard_normal
1% resolution,50,mean pairwise distance,45.0,1.067954707357515e-08,rich ecology,0,np.random.standard_normal
33% resolution,50,mean pairwise distance,332.0,0.00318724930851193,rich ecology,0,np.random.standard_normal
3% resolution,50,mean pairwise distance,70.0,4.2958778089915806e-08,rich ecology,0,np.random.standard_normal
10% resolution,50,sum pairwise distance,492.0,0.16015452450984402,rich ecology,0,np.random.standard_normal
1% resolution,50,sum pairwise distance,601.0,0.7245797902868737,rich ecology,0,np.random.standard_normal
33% resolution,50,sum pairwise distance,387.0,0.015599803007704178,rich ecology,0,np.random.standard_normal
3% resolution,50,sum pairwise distance,555.0,0.425802198406505,rich ecology,0,np.random.standard_normal
33% resolution,50,colless-like index,595.0,0.6816120452366761,weak ecology,0,np.random.standard_normal
3% resolution,50,colless-like index,578.0,0.5657173945054648,weak ecology,0,np.random.standard_normal
1% resolution,50,colless-like index,543.0,0.3616451100155419,weak ecology,0,np.random.standard_normal
10% resolution,50,colless-like index,537.0,0.3319694831715281,weak ecology,0,np.random.standard_normal
33% resolution,50,mean evolutionary distinctiveness,494.0,0.16597741534373123,weak ecology,0,np.random.standard_normal
3% resolution,50,mean evolutionary distinctiveness,597.0,0.6958284390633942,weak ecology,0,np.random.standard_normal
1% resolution,50,mean evolutionary distinctiveness,622.0,0.8810598365200165,weak ecology,0,np.random.standard_normal
10% resolution,50,mean evolutionary distinctiveness,629.0,0.9346046719840639,weak ecology,0,np.random.standard_normal
33% resolution,50,mean pairwise distance,141.0,1.6442621929354076e-06,weak ecology,0,np.random.standard_normal
3% resolution,50,mean pairwise distance,564.0,0.47800433690945443,weak ecology,0,np.random.standard_normal
1% resolution,50,mean pairwise distance,633.0,0.9653509884575846,weak ecology,0,np.random.standard_normal
10% resolution,50,mean pairwise distance,464.0,0.09396487281109463,weak ecology,0,np.random.standard_normal
33% resolution,50,sum pairwise distance,494.0,0.16597741534373123,weak ecology,0,np.random.standard_normal
3% resolution,50,sum pairwise distance,597.0,0.6958284390633942,weak ecology,0,np.random.standard_normal
1% resolution,50,sum pairwise distance,622.0,0.8810598365200165,weak ecology,0,np.random.standard_normal
10% resolution,50,sum pairwise distance,629.0,0.9346046719840639,weak ecology,0,np.random.standard_normal
3% resolution,50,colless-like index,601.0,0.7245797902868737,ecology,2,np.random.exponential
10% resolution,50,colless-like index,568.0,0.5022824092698657,ecology,2,np.random.exponential
33% resolution,50,colless-like index,458.0,0.08313770889364551,ecology,2,np.random.exponential
1% resolution,50,colless-like index,548.0,0.3876052271812995,ecology,2,np.random.exponential
3% resolution,50,mean evolutionary distinctiveness,630.0,0.9422839110260988,ecology,2,np.random.exponential
10% resolution,50,mean evolutionary distinctiveness,619.0,0.8582630586832802,ecology,2,np.random.exponential
33% resolution,50,mean evolutionary distinctiveness,572.0,0.5271975580152891,ecology,2,np.random.exponential
1% resolution,50,mean evolutionary distinctiveness,616.0,0.8355838689274765,ecology,2,np.random.exponential
3% resolution,50,mean pairwise distance,630.0,0.9422839110260988,ecology,2,np.random.exponential
10% resolution,50,mean pairwise distance,464.0,0.09396487281109463,ecology,2,np.random.exponential
33% resolution,50,mean pairwise distance,179.0,9.598394956974107e-06,ecology,2,np.random.exponential
1% resolution,50,mean pairwise distance,613.0,0.8130405737621077,ecology,2,np.random.exponential
3% resolution,50,sum pairwise distance,630.0,0.9422839110260988,ecology,2,np.random.exponential
10% resolution,50,sum pairwise distance,619.0,0.8582630586832802,ecology,2,np.random.exponential
33% resolution,50,sum pairwise distance,572.0,0.5271975580152891,ecology,2,np.random.exponential
1% resolution,50,sum pairwise distance,616.0,0.8355838689274765,ecology,2,np.random.exponential
1% resolution,50,colless-like index,561.0,0.46022535633648,plain,2,np.random.exponential
33% resolution,50,colless-like index,262.0,0.00028917828473891855,plain,2,np.random.exponential
10% resolution,50,colless-like index,525.0,0.27748171276573774,plain,2,np.random.exponential
3% resolution,50,colless-like index,573.0,0.5335234365917243,plain,2,np.random.exponential
1% resolution,50,mean evolutionary distinctiveness,615.0,0.8280534430667692,plain,2,np.random.exponential
33% resolution,50,mean evolutionary distinctiveness,582.0,0.592126527158545,plain,2,np.random.exponential
10% resolution,50,mean evolutionary distinctiveness,612.0,0.805559457241567,plain,2,np.random.exponential
3% resolution,50,mean evolutionary distinctiveness,622.0,0.8810598365200165,plain,2,np.random.exponential
1% resolution,50,mean pairwise distance,544.0,0.366748018977068,plain,2,np.random.exponential
33% resolution,50,mean pairwise distance,112.0,3.920086785268383e-07,plain,2,np.random.exponential
10% resolution,50,mean pairwise distance,403.0,0.023592951063958378,plain,2,np.random.exponential
3% resolution,50,mean pairwise distance,523.0,0.26902944110197013,plain,2,np.random.exponential
1% resolution,50,sum pairwise distance,608.0,0.7758190390045979,plain,2,np.random.exponential
33% resolution,50,sum pairwise distance,582.0,0.592126527158545,plain,2,np.random.exponential
10% resolution,50,sum pairwise distance,617.0,0.8431293969609626,plain,2,np.random.exponential
3% resolution,50,sum pairwise distance,619.0,0.8582630586832802,plain,2,np.random.exponential
1% resolution,50,colless-like index,435.0,0.050607988130155566,rich ecology,2,np.random.exponential
3% resolution,50,colless-like index,410.0,0.028083291139889135,rich ecology,2,np.random.exponential
33% resolution,50,colless-like index,555.0,0.425802198406505,rich ecology,2,np.random.exponential
10% resolution,50,colless-like index,502.0,0.19086677662185036,rich ecology,2,np.random.exponential
1% resolution,50,mean evolutionary distinctiveness,631.0,0.9499685188719619,rich ecology,2,np.random.exponential
3% resolution,50,mean evolutionary distinctiveness,633.0,0.9653509884575846,rich ecology,2,np.random.exponential
33% resolution,50,mean evolutionary distinctiveness,608.0,0.7758190390045979,rich ecology,2,np.random.exponential
10% resolution,50,mean evolutionary distinctiveness,602.0,0.73183063851359,rich ecology,2,np.random.exponential
1% resolution,50,mean pairwise distance,491.0,0.15730162470388975,rich ecology,2,np.random.exponential
3% resolution,50,mean pairwise distance,514.0,0.23319070659441454,rich ecology,2,np.random.exponential
33% resolution,50,mean pairwise distance,590.0,0.6465711850099514,rich ecology,2,np.random.exponential
10% resolution,50,mean pairwise distance,602.0,0.73183063851359,rich ecology,2,np.random.exponential
1% resolution,50,sum pairwise distance,631.0,0.9499685188719619,rich ecology,2,np.random.exponential
3% resolution,50,sum pairwise distance,633.0,0.9653509884575846,rich ecology,2,np.random.exponential
33% resolution,50,sum pairwise distance,608.0,0.7758190390045979,rich ecology,2,np.random.exponential
10% resolution,50,sum pairwise distance,602.0,0.73183063851359,rich ecology,2,np.random.exponential
1% resolution,50,colless-like index,623.0,0.888681686055255,weak ecology,2,np.random.exponential
10% resolution,50,colless-like index,434.0,0.04947883185082109,weak ecology,2,np.random.exponential
3% resolution,50,colless-like index,635.0,0.9807463639015632,weak ecology,2,np.random.exponential
33% resolution,50,colless-like index,175.0,8.02029719177541e-06,weak ecology,2,np.random.exponential
1% resolution,50,mean evolutionary distinctiveness,632.0,0.9576577827172162,weak ecology,2,np.random.exponential
10% resolution,50,mean evolutionary distinctiveness,636.0,0.9884471006904338,weak ecology,2,np.random.exponential
3% resolution,50,mean evolutionary distinctiveness,585.0,0.6122971700099231,weak ecology,2,np.random.exponential
33% resolution,50,mean evolutionary distinctiveness,600.0,0.7173535621498253,weak ecology,2,np.random.exponential
1% resolution,50,mean pairwise distance,635.0,0.9807463639015632,weak ecology,2,np.random.exponential
10% resolution,50,mean pairwise distance,465.0,0.09587474145721818,weak ecology,2,np.random.exponential
3% resolution,50,mean pairwise distance,604.0,0.7464038125448392,weak ecology,2,np.random.exponential
33% resolution,50,mean pairwise distance,88.0,1.1299671677369374e-07,weak ecology,2,np.random.exponential
1% resolution,50,sum pairwise distance,632.0,0.9576577827172162,weak ecology,2,np.random.exponential
10% resolution,50,sum pairwise distance,636.0,0.9884471006904338,weak ecology,2,np.random.exponential
3% resolution,50,sum pairwise distance,585.0,0.6122971700099231,weak ecology,2,np.random.exponential
33% resolution,50,sum pairwise distance,600.0,0.7173535621498253,weak ecology,2,np.random.exponential
3% resolution,50,colless-like index,570.0,0.5146616284591244,ecology,2,np.random.standard_normal
1% resolution,50,colless-like index,581.0,0.5854713957431565,ecology,2,np.random.standard_normal
33% resolution,50,colless-like index,555.0,0.425802198406505,ecology,2,np.random.standard_normal
10% resolution,50,colless-like index,560.0,0.4543822927004746,ecology,2,np.random.standard_normal
3% resolution,50,mean evolutionary distinctiveness,633.0,0.9653509884575846,ecology,2,np.random.standard_normal
1% resolution,50,mean evolutionary distinctiveness,595.0,0.6816120452366761,ecology,2,np.random.standard_normal
33% resolution,50,mean evolutionary distinctiveness,615.0,0.8280534430667692,ecology,2,np.random.standard_normal
10% resolution,50,mean evolutionary distinctiveness,628.0,0.9269315130521094,ecology,2,np.random.standard_normal
3% resolution,50,mean pairwise distance,633.0,0.9653509884575846,ecology,2,np.random.standard_normal
1% resolution,50,mean pairwise distance,632.0,0.9576577827172162,ecology,2,np.random.standard_normal
33% resolution,50,mean pairwise distance,261.0,0.00027856409514286947,ecology,2,np.random.standard_normal
10% resolution,50,mean pairwise distance,520.0,0.2566854001233341,ecology,2,np.random.standard_normal
3% resolution,50,sum pairwise distance,633.0,0.9653509884575846,ecology,2,np.random.standard_normal
1% resolution,50,sum pairwise distance,595.0,0.6816120452366761,ecology,2,np.random.standard_normal
33% resolution,50,sum pairwise distance,615.0,0.8280534430667692,ecology,2,np.random.standard_normal
10% resolution,50,sum pairwise distance,628.0,0.9269315130521094,ecology,2,np.random.standard_normal
33% resolution,50,colless-like index,215.0,4.532520634787186e-05,plain,2,np.random.standard_normal
10% resolution,50,colless-like index,478.0,0.12363399711559386,plain,2,np.random.standard_normal
1% resolution,50,colless-like index,578.0,0.5657173945054648,plain,2,np.random.standard_normal
3% resolution,50,colless-like index,584.0,0.6055398662613332,plain,2,np.random.standard_normal
33% resolution,50,mean evolutionary distinctiveness,614.0,0.8205387894383639,plain,2,np.random.standard_normal
10% resolution,50,mean evolutionary distinctiveness,619.0,0.8582630586832802,plain,2,np.random.standard_normal
1% resolution,50,mean evolutionary distinctiveness,618.0,0.8506893529466235,plain,2,np.random.standard_normal
3% resolution,50,mean evolutionary distinctiveness,624.0,0.8963138410681736,plain,2,np.random.standard_normal
33% resolution,50,mean pairwise distance,98.0,1.9094468838628967e-07,plain,2,np.random.standard_normal
10% resolution,50,mean pairwise distance,388.0,0.016018532187551015,plain,2,np.random.standard_normal
1% resolution,50,mean pairwise distance,555.0,0.425802198406505,plain,2,np.random.standard_normal
3% resolution,50,mean pairwise distance,505.0,0.2008761306841198,plain,2,np.random.standard_normal
33% resolution,50,sum pairwise distance,614.0,0.8205387894383639,plain,2,np.random.standard_normal
10% resolution,50,sum pairwise distance,619.0,0.8582630586832802,plain,2,np.random.standard_normal
1% resolution,50,sum pairwise distance,618.0,0.8506893529466235,plain,2,np.random.standard_normal
3% resolution,50,sum pairwise distance,624.0,0.8963138410681736,plain,2,np.random.standard_normal
33% resolution,50,colless-like index,539.0,0.34168156769403624,rich ecology,2,np.random.standard_normal
1% resolution,50,colless-like index,274.0,0.0004498510581506042,rich ecology,2,np.random.standard_normal
10% resolution,50,colless-like index,457.0,0.08143553819251917,rich ecology,2,np.random.standard_normal
3% resolution,50,colless-like index,273.0,0.00043379745309965397,rich ecology,2,np.random.standard_normal
33% resolution,50,mean evolutionary distinctiveness,584.0,0.6055398662613332,rich ecology,2,np.random.standard_normal
1% resolution,50,mean evolutionary distinctiveness,612.0,0.805559457241567,rich ecology,2,np.random.standard_normal
10% resolution,50,mean evolutionary distinctiveness,600.0,0.7173535621498253,rich ecology,2,np.random.standard_normal
3% resolution,50,mean evolutionary distinctiveness,633.0,0.9653509884575846,rich ecology,2,np.random.standard_normal
33% resolution,50,mean pairwise distance,553.0,0.4146705674113692,rich ecology,2,np.random.standard_normal
1% resolution,50,mean pairwise distance,289.0,0.0007677489957675069,rich ecology,2,np.random.standard_normal
10% resolution,50,mean pairwise distance,555.0,0.425802198406505,rich ecology,2,np.random.standard_normal
3% resolution,50,mean pairwise distance,410.0,0.028083291139889135,rich ecology,2,np.random.standard_normal
33% resolution,50,sum pairwise distance,584.0,0.6055398662613332,rich ecology,2,np.random.standard_normal
1% resolution,50,sum pairwise distance,612.0,0.805559457241567,rich ecology,2,np.random.standard_normal
10% resolution,50,sum pairwise distance,600.0,0.7173535621498253,rich ecology,2,np.random.standard_normal
3% resolution,50,sum pairwise distance,633.0,0.9653509884575846,rich ecology,2,np.random.standard_normal
1% resolution,50,colless-like index,627.0,0.9192651438406544,weak ecology,2,np.random.standard_normal
33% resolution,50,colless-like index,178.0,9.178144213292979e-06,weak ecology,2,np.random.standard_normal
10% resolution,50,colless-like index,487.0,0.14627417055112005,weak ecology,2,np.random.standard_normal
3% resolution,50,colless-like index,572.0,0.5271975580152891,weak ecology,2,np.random.standard_normal
1% resolution,50,mean evolutionary distinctiveness,629.0,0.9346046719840639,weak ecology,2,np.random.standard_normal
33% resolution,50,mean evolutionary distinctiveness,567.0,0.4961523833965189,weak ecology,2,np.random.standard_normal
10% resolution,50,mean evolutionary distinctiveness,628.0,0.9269315130521094,weak ecology,2,np.random.standard_normal
3% resolution,50,mean evolutionary distinctiveness,637.0,0.9961489139450291,weak ecology,2,np.random.standard_normal
1% resolution,50,mean pairwise distance,599.0,0.7101525415643333,weak ecology,2,np.random.standard_normal
33% resolution,50,mean pairwise distance,48.0,1.2658797980080207e-08,weak ecology,2,np.random.standard_normal
10% resolution,50,mean pairwise distance,425.0,0.0402356268160887,weak ecology,2,np.random.standard_normal
3% resolution,50,mean pairwise distance,558.0,0.44282253656653425,weak ecology,2,np.random.standard_normal
1% resolution,50,sum pairwise distance,629.0,0.9346046719840639,weak ecology,2,np.random.standard_normal
33% resolution,50,sum pairwise distance,567.0,0.4961523833965189,weak ecology,2,np.random.standard_normal
10% resolution,50,sum pairwise distance,628.0,0.9269315130521094,weak ecology,2,np.random.standard_normal
3% resolution,50,sum pairwise distance,637.0,0.9961489139450291,weak ecology,2,np.random.standard_normal
10% resolution,50,colless-like index,575.0,0.5462892344225676,ecology,7,np.random.exponential
1% resolution,50,colless-like index,560.0,0.4543822927004746,ecology,7,np.random.exponential
3% resolution,50,colless-like index,598.0,0.7029773092534963,ecology,7,np.random.exponential
33% resolution,50,colless-like index,309.0,0.0015186178609486684,ecology,7,np.random.exponential
10% resolution,50,mean evolutionary distinctiveness,610.0,0.7906511428554124,ecology,7,np.random.exponential
1% resolution,50,mean evolutionary distinctiveness,637.0,0.9961489139450291,ecology,7,np.random.exponential
3% resolution,50,mean evolutionary distinctiveness,613.0,0.8130405737621077,ecology,7,np.random.exponential
33% resolution,50,mean evolutionary distinctiveness,566.0,0.49006249702346216,ecology,7,np.random.exponential
10% resolution,50,mean pairwise distance,539.0,0.34168156769403624,ecology,7,np.random.exponential
1% resolution,50,mean pairwise distance,571.0,0.5209101726157914,ecology,7,np.random.exponential
3% resolution,50,mean pairwise distance,584.0,0.6055398662613332,ecology,7,np.random.exponential
33% resolution,50,mean pairwise distance,201.0,2.512697375703722e-05,ecology,7,np.random.exponential
10% resolution,50,sum pairwise distance,610.0,0.7906511428554124,ecology,7,np.random.exponential
1% resolution,50,sum pairwise distance,635.0,0.9807463639015632,ecology,7,np.random.exponential
3% resolution,50,sum pairwise distance,613.0,0.8130405737621077,ecology,7,np.random.exponential
33% resolution,50,sum pairwise distance,567.0,0.4961523833965189,ecology,7,np.random.exponential
10% resolution,50,colless-like index,510.0,0.21840028269003364,plain,7,np.random.exponential
3% resolution,50,colless-like index,564.0,0.47800433690945443,plain,7,np.random.exponential
33% resolution,50,colless-like index,265.0,0.00032333866823250297,plain,7,np.random.exponential
1% resolution,50,colless-like index,572.0,0.5271975580152891,plain,7,np.random.exponential
10% resolution,50,mean evolutionary distinctiveness,619.0,0.8582630586832802,plain,7,np.random.exponential
3% resolution,50,mean evolutionary distinctiveness,637.0,0.9961489139450291,plain,7,np.random.exponential
33% resolution,50,mean evolutionary distinctiveness,563.0,0.4720366364421994,plain,7,np.random.exponential
1% resolution,50,mean evolutionary distinctiveness,630.0,0.9422839110260988,plain,7,np.random.exponential
10% resolution,50,mean pairwise distance,385.0,0.01479114239356432,plain,7,np.random.exponential
3% resolution,50,mean pairwise distance,481.0,0.130855187958261,plain,7,np.random.exponential
33% resolution,50,mean pairwise distance,163.0,4.6390835888625035e-06,plain,7,np.random.exponential
1% resolution,50,mean pairwise distance,562.0,0.4661102219910902,plain,7,np.random.exponential
10% resolution,50,sum pairwise distance,630.0,0.9422839110260988,plain,7,np.random.exponential
3% resolution,50,sum pairwise distance,630.0,0.9422839110260988,plain,7,np.random.exponential
33% resolution,50,sum pairwise distance,567.0,0.4961523833965189,plain,7,np.random.exponential
1% resolution,50,sum pairwise distance,618.0,0.8506893529466235,plain,7,np.random.exponential
1% resolution,50,colless-like index,636.0,0.9884471006904338,rich ecology,7,np.random.exponential
10% resolution,50,colless-like index,546.0,0.3770877085058949,rich ecology,7,np.random.exponential
3% resolution,50,colless-like index,564.0,0.47800433690945443,rich ecology,7,np.random.exponential
33% resolution,50,colless-like index,572.0,0.5271975580152891,rich ecology,7,np.random.exponential
1% resolution,50,mean evolutionary distinctiveness,625.0,0.9039556033614752,rich ecology,7,np.random.exponential
10% resolution,50,mean evolutionary distinctiveness,621.0,0.8734489877977527,rich ecology,7,np.random.exponential
3% resolution,50,mean evolutionary distinctiveness,635.0,0.9807463639015632,rich ecology,7,np.random.exponential
33% resolution,50,mean evolutionary distinctiveness,549.0,0.3929303880925773,rich ecology,7,np.random.exponential
1% resolution,50,mean pairwise distance,601.0,0.7245797902868737,rich ecology,7,np.random.exponential
10% resolution,50,mean pairwise distance,494.0,0.16597741534373123,rich ecology,7,np.random.exponential
3% resolution,50,mean pairwise distance,625.0,0.9039556033614752,rich ecology,7,np.random.exponential
33% resolution,50,mean pairwise distance,279.0,0.0005387720472882845,rich ecology,7,np.random.exponential
1% resolution,50,sum pairwise distance,625.0,0.9039556033614752,rich ecology,7,np.random.exponential
10% resolution,50,sum pairwise distance,621.0,0.8734489877977527,rich ecology,7,np.random.exponential
3% resolution,50,sum pairwise distance,635.0,0.9807463639015632,rich ecology,7,np.random.exponential
33% resolution,50,sum pairwise distance,549.0,0.3929303880925773,rich ecology,7,np.random.exponential
33% resolution,50,colless-like index,207.0,3.242413897703721e-05,weak ecology,7,np.random.exponential
1% resolution,50,colless-like index,606.0,0.7610682552125038,weak ecology,7,np.random.exponential
3% resolution,50,colless-like index,613.0,0.8130405737621077,weak ecology,7,np.random.exponential
10% resolution,50,colless-like index,475.0,0.11672770019947837,weak ecology,7,np.random.exponential
33% resolution,50,mean evolutionary distinctiveness,522.0,0.2648702686053157,weak ecology,7,np.random.exponential
1% resolution,50,mean evolutionary distinctiveness,635.0,0.9807463639015632,weak ecology,7,np.random.exponential
3% resolution,50,mean evolutionary distinctiveness,614.0,0.8205387894383639,weak ecology,7,np.random.exponential
10% resolution,50,mean evolutionary distinctiveness,632.0,0.9576577827172162,weak ecology,7,np.random.exponential
33% resolution,50,mean pairwise distance,109.0,3.3651326713047556e-07,weak ecology,7,np.random.exponential
1% resolution,50,mean pairwise distance,586.0,0.6190876129435576,weak ecology,7,np.random.exponential
3% resolution,50,mean pairwise distance,634.0,0.973047420887899,weak ecology,7,np.random.exponential
10% resolution,50,mean pairwise distance,437.0,0.05293112952760612,weak ecology,7,np.random.exponential
33% resolution,50,sum pairwise distance,517.0,0.24474022143750518,weak ecology,7,np.random.exponential
1% resolution,50,sum pairwise distance,635.0,0.9807463639015632,weak ecology,7,np.random.exponential
3% resolution,50,sum pairwise distance,611.0,0.7980960963894896,weak ecology,7,np.random.exponential
10% resolution,50,sum pairwise distance,627.0,0.9192651438406544,weak ecology,7,np.random.exponential
3% resolution,50,colless-like index,613.0,0.8130405737621077,ecology,7,np.random.standard_normal
33% resolution,50,colless-like index,245.0,0.00015130856874845337,ecology,7,np.random.standard_normal
1% resolution,50,colless-like index,622.0,0.8810598365200165,ecology,7,np.random.standard_normal
10% resolution,50,colless-like index,603.0,0.7391055127705244,ecology,7,np.random.standard_normal
3% resolution,50,mean evolutionary distinctiveness,621.0,0.8734489877977527,ecology,7,np.random.standard_normal
33% resolution,50,mean evolutionary distinctiveness,537.0,0.3319694831715281,ecology,7,np.random.standard_normal
1% resolution,50,mean evolutionary distinctiveness,594.0,0.6745456337061272,ecology,7,np.random.standard_normal
10% resolution,50,mean evolutionary distinctiveness,596.0,0.6887064978279134,ecology,7,np.random.standard_normal
3% resolution,50,mean pairwise distance,557.0,0.43710630271165707,ecology,7,np.random.standard_normal
33% resolution,50,mean pairwise distance,110.0,3.541108275851046e-07,ecology,7,np.random.standard_normal
1% resolution,50,mean pairwise distance,580.0,0.5788512112255246,ecology,7,np.random.standard_normal
10% resolution,50,mean pairwise distance,488.0,0.1489739508366709,ecology,7,np.random.standard_normal
3% resolution,50,sum pairwise distance,621.0,0.8734489877977527,ecology,7,np.random.standard_normal
33% resolution,50,sum pairwise distance,538.0,0.336803013190896,ecology,7,np.random.standard_normal
1% resolution,50,sum pairwise distance,595.0,0.6816120452366761,ecology,7,np.random.standard_normal
10% resolution,50,sum pairwise distance,596.0,0.6887064978279134,ecology,7,np.random.standard_normal
33% resolution,50,colless-like index,389.0,0.01644711073792131,plain,7,np.random.standard_normal
10% resolution,50,colless-like index,571.0,0.5209101726157914,plain,7,np.random.standard_normal
1% resolution,50,colless-like index,627.0,0.9192651438406544,plain,7,np.random.standard_normal
3% resolution,50,colless-like index,607.0,0.7684331661508539,plain,7,np.random.standard_normal
33% resolution,50,mean evolutionary distinctiveness,619.0,0.8582630586832802,plain,7,np.random.standard_normal
10% resolution,50,mean evolutionary distinctiveness,596.0,0.6887064978279134,plain,7,np.random.standard_normal
1% resolution,50,mean evolutionary distinctiveness,636.0,0.9884471006904338,plain,7,np.random.standard_normal
3% resolution,50,mean evolutionary distinctiveness,634.0,0.973047420887899,plain,7,np.random.standard_normal
33% resolution,50,mean pairwise distance,164.0,4.8580216897793695e-06,plain,7,np.random.standard_normal
10% resolution,50,mean pairwise distance,546.0,0.3770877085058949,plain,7,np.random.standard_normal
1% resolution,50,mean pairwise distance,571.0,0.5209101726157914,plain,7,np.random.standard_normal
3% resolution,50,mean pairwise distance,558.0,0.44282253656653425,plain,7,np.random.standard_normal
33% resolution,50,sum pairwise distance,618.0,0.8506893529466235,plain,7,np.random.standard_normal
10% resolution,50,sum pairwise distance,609.0,0.7832252432554863,plain,7,np.random.standard_normal
1% resolution,50,sum pairwise distance,634.0,0.973047420887899,plain,7,np.random.standard_normal
3% resolution,50,sum pairwise distance,632.0,0.9576577827172162,plain,7,np.random.standard_normal
10% resolution,50,colless-like index,534.0,0.3177393038865479,rich ecology,7,np.random.standard_normal
1% resolution,50,colless-like index,599.0,0.7101525415643333,rich ecology,7,np.random.standard_normal
3% resolution,50,colless-like index,596.0,0.6887064978279134,rich ecology,7,np.random.standard_normal
33% resolution,50,colless-like index,608.0,0.7758190390045979,rich ecology,7,np.random.standard_normal
10% resolution,50,mean evolutionary distinctiveness,626.0,0.9116062720674252,rich ecology,7,np.random.standard_normal
1% resolution,50,mean evolutionary distinctiveness,610.0,0.7906511428554124,rich ecology,7,np.random.standard_normal
3% resolution,50,mean evolutionary distinctiveness,618.0,0.8506893529466235,rich ecology,7,np.random.standard_normal
33% resolution,50,mean evolutionary distinctiveness,511.0,0.22203311073335785,rich ecology,7,np.random.standard_normal
10% resolution,50,mean pairwise distance,606.0,0.7610682552125038,rich ecology,7,np.random.standard_normal
1% resolution,50,mean pairwise distance,611.0,0.7980960963894896,rich ecology,7,np.random.standard_normal
3% resolution,50,mean pairwise distance,634.0,0.973047420887899,rich ecology,7,np.random.standard_normal
33% resolution,50,mean pairwise distance,427.0,0.04215212113735125,rich ecology,7,np.random.standard_normal
10% resolution,50,sum pairwise distance,626.0,0.9116062720674252,rich ecology,7,np.random.standard_normal
1% resolution,50,sum pairwise distance,610.0,0.7906511428554124,rich ecology,7,np.random.standard_normal
3% resolution,50,sum pairwise distance,618.0,0.8506893529466235,rich ecology,7,np.random.standard_normal
33% resolution,50,sum pairwise distance,511.0,0.22203311073335785,rich ecology,7,np.random.standard_normal
10% resolution,50,colless-like index,420.0,0.035765089456348424,weak ecology,7,np.random.standard_normal
1% resolution,50,colless-like index,625.0,0.9039556033614752,weak ecology,7,np.random.standard_normal
33% resolution,50,colless-like index,129.0,9.168574321927343e-07,weak ecology,7,np.random.standard_normal
3% resolution,50,colless-like index,616.0,0.8355838689274765,weak ecology,7,np.random.standard_normal
10% resolution,50,mean evolutionary distinctiveness,637.0,0.9961489139450291,weak ecology,7,np.random.standard_normal
1% resolution,50,mean evolutionary distinctiveness,636.0,0.9884471006904338,weak ecology,7,np.random.standard_normal
33% resolution,50,mean evolutionary distinctiveness,544.0,0.366748018977068,weak ecology,7,np.random.standard_normal
3% resolution,50,mean evolutionary distinctiveness,628.0,0.9269315130521094,weak ecology,7,np.random.standard_normal
10% resolution,50,mean pairwise distance,326.0,0.002638429681386069,weak ecology,7,np.random.standard_normal
1% resolution,50,mean pairwise distance,622.0,0.8810598365200165,weak ecology,7,np.random.standard_normal
33% resolution,50,mean pairwise distance,84.0,9.137549357034251e-08,weak ecology,7,np.random.standard_normal
3% resolution,50,mean pairwise distance,601.0,0.7245797902868737,weak ecology,7,np.random.standard_normal
10% resolution,50,sum pairwise distance,629.0,0.9346046719840639,weak ecology,7,np.random.standard_normal
1% resolution,50,sum pairwise distance,634.0,0.973047420887899,weak ecology,7,np.random.standard_normal
33% resolution,50,sum pairwise distance,548.0,0.3876052271812995,weak ecology,7,np.random.standard_normal
3% resolution,50,sum pairwise distance,626.0,0.9116062720674252,weak ecology,7,np.random.standard_normal


==> binder/html/reconstruction_10.csv <==
id,ancestor_list,taxon_label,ancestor_listr_,origin_time,destruction_time,ancestor_id
0,[None],31620,[None],0.0,24576.5,0
112,[0],31620,[0],262035.5,262044.5,0
117,[112],31620,[112],262059.5,262066.5,112
125,[117],31620,[117],262073.5,262078.5,117
128,[125],31391,[125],262077.5,262082.5,125
129,[125],31620,[125],262077.5,262082.5,125
135,[128],31391,[128],262081.5,262086.5,128
148,[135],26275,[135],262085.5,262090.5,135
152,[129],26628,[129],262085.5,262090.5,129
161,[135],11312,[135],262089.5,262094.5,135
182,[148],26275,[148],262093.5,262098.5,148
188,[152],10257,[152],262093.5,262098.5,152
189,[152],19203,[152],262093.5,262098.5,152
199,[135],31391,[135],262097.5,262102.5,135
207,[129],31620,[129],262097.5,262102.5,129
208,[152],26628,[152],262097.5,262102.5,152
210,[188],10257,[188],262097.5,262102.5,188
224,[199],31391,[199],262101.5,262105.5,199
227,[161],11312,[161],262101.5,262105.5,161
235,[207],30910,[207],262101.5,262105.5,207
237,[207],30895,[207],262101.5,262105.5,207
262,[224],31391,[224],262104.5,262107.5,224
275,[235],30910,[235],262104.5,262107.5,235
309,[262],31391,[262],262106.5,262109.5,262
315,[227],11312,[227],262106.5,262109.5,227
380,[275],30910,[275],262108.5,262111.5,275
391,[207],31620,[207],262108.5,262111.5,207
449,[237],30895,[237],262110.5,262113.5,237
460,[210],10257,[210],262110.5,262113.5,210
464,[189],19203,[189],262110.5,262113.5,189
484,[309],31391,[309],262112.5,262115.5,309
514,[449],30895,[449],262112.5,262115.5,449
516,[391],30827,[391],262112.5,262115.5,391
521,[208],26628,[208],262112.5,262115.5,208
537,[129],27558,[129],262112.5,262115.5,129
553,[484],31391,[484],262114.5,262117.5,484
579,[235],21441,[235],262114.5,262117.5,235
585,[514],30895,[514],262114.5,262117.5,514
588,[516],30827,[516],262114.5,262117.5,516
594,[521],26628,[521],262114.5,262117.5,521
632,[553],31391,[553],262116.5,262119.5,553
655,[380],30910,[380],262116.5,262119.5,380
665,[207],30249,[207],262116.5,262119.5,207
681,[594],18543,[594],262116.5,262119.5,594
699,[537],27558,[537],262116.5,262119.5,537
719,[632],30976,[632],262118.5,262121.5,632
720,[632],31391,[632],262118.5,262121.5,632
721,[632],28208,[632],262118.5,262121.5,632
746,[182],26275,[182],262118.5,262121.5,182
757,[579],21441,[579],262118.5,262121.5,579
765,[449],23939,[449],262118.5,262121.5,449
766,[585],30895,[585],262118.5,262121.5,585
780,[594],33,[594],262118.5,262121.5,594
781,[681],18543,[681],262118.5,262121.5,681
787,[460],10257,[460],262118.5,262121.5,460
800,[699],27558,[699],262118.5,262121.5,699
823,[719],30976,[719],262120.5,262123.5,719
824,[719],2437,[719],262120.5,262123.5,719
827,[720],30654,[720],262120.5,262123.5,720
828,[720],31391,[720],262120.5,262123.5,720
829,[720],24776,[720],262120.5,262123.5,720
830,[720],23942,[720],262120.5,262123.5,720
832,[720],23324,[720],262120.5,262123.5,720
835,[721],28208,[721],262120.5,262123.5,721
881,[757],21441,[757],262120.5,262123.5,757
893,[766],30895,[766],262120.5,262123.5,766
904,[588],30827,[588],262120.5,262123.5,588
913,[781],18543,[781],262120.5,262123.5,781
937,[800],27558,[800],262120.5,262123.5,800
962,[823],30976,[823],262122.5,262125.0,823
964,[824],2437,[824],262122.5,262125.0,824
971,[827],27073,[827],262122.5,262125.0,827
972,[827],18467,[827],262122.5,262125.0,827
974,[827],30654,[827],262122.5,262125.0,827
975,[827],27790,[827],262122.5,262125.0,827
978,[828],31391,[828],262122.5,262125.0,828
983,[829],24776,[829],262122.5,262125.0,829
1080,[904],30827,[904],262122.5,262125.0,904
1087,[594],26628,[594],262122.5,262125.0,594
1099,[188],8151,[188],262122.5,262125.0,188
1148,[964],2437,[964],262124.0,262126.0,964
1161,[971],10095,[971],262124.0,262126.0,971
1169,[974],27059,[974],262124.0,262126.0,974
1170,[974],30654,[974],262124.0,262126.0,974
1177,[978],31391,[978],262124.0,262126.0,978
1186,[983],24776,[983],262124.0,262126.0,983
1283,[893],23830,[893],262124.0,262126.0,893
1325,[787],10257,[787],262124.0,262126.0,787
1372,[962],29879,[962],262125.0,262127.0,962
1391,[971],27073,[971],262125.0,262127.0,971
1392,[1161],10095,[1161],262125.0,262127.0,1161
1393,[1161],7553,[1161],262125.0,262127.0,1161
1408,[975],27790,[975],262125.0,262127.0,975
1414,[1177],31391,[1177],262125.0,262127.0,1177
1433,[830],23942,[830],262125.0,262127.0,830
1506,[655],30910,[655],262125.0,262127.0,655
1528,[665],13303,[665],262125.0,262127.0,665
1600,[937],27558,[937],262125.0,262127.0,937
1629,[962],30976,[962],262126.0,262128.0,962
1635,[1148],2437,[1148],262126.0,262128.0,1148
1651,[1391],27073,[1391],262126.0,262128.0,1391
1662,[972],18467,[972],262126.0,262128.0,972
1666,[827],23859,[827],262126.0,262128.0,827
1686,[1177],28805,[1177],262126.0,262128.0,1177
1700,[1186],24776,[1186],262126.0,262128.0,1186
1707,[1433],23942,[1433],262126.0,262128.0,1433
1818,[765],23939,[765],262126.0,262128.0,765
1838,[1080],30827,[1080],262126.0,262128.0,1080
1851,[913],18543,[913],262126.0,262128.0,913
1951,[1651],27073,[1651],262127.0,262129.0,1651
1953,[1651],7097,[1651],262127.0,262129.0,1651
1968,[1662],18467,[1662],262127.0,262129.0,1662
1976,[1170],30654,[1170],262127.0,262129.0,1170
1995,[1686],28805,[1686],262127.0,262129.0,1686
2015,[1700],16574,[1700],262127.0,262129.0,1700
2026,[1707],23942,[1707],262127.0,262129.0,1707
2038,[832],23324,[832],262127.0,262129.0,832
2113,[1506],30910,[1506],262127.0,262129.0,1506
2141,[1528],13303,[1528],262127.0,262129.0,1528
2145,[1818],23939,[1818],262127.0,262129.0,1818
2176,[1087],26628,[1087],262127.0,262129.0,1087
2258,[1372],29879,[1372],262128.0,262130.0,1372
2291,[1651],23810,[1651],262128.0,262130.0,1651
2310,[1968],18467,[1968],262128.0,262130.0,1968
2317,[1169],27059,[1169],262128.0,262130.0,1169
2328,[1408],27790,[1408],262128.0,262130.0,1408
2338,[1414],31391,[1414],262128.0,262130.0,1414
2366,[2015],5340,[2015],262128.0,262130.0,2015
2368,[2015],16574,[2015],262128.0,262130.0,2015
2369,[1700],24776,[1700],262128.0,262130.0,1700
2382,[2026],23942,[2026],262128.0,262130.0,2026
2483,[2113],30910,[2113],262128.0,262130.0,2113
2515,[665],30249,[665],262128.0,262130.0,665
2518,[2145],23939,[2145],262128.0,262130.0,2145
2524,[1283],23830,[1283],262128.0,262130.0,1283
2554,[780],33,[780],262128.0,262130.0,780
2636,[1629],30976,[1629],262129.0,262131.0,1629
2638,[2258],29879,[2258],262129.0,262131.0,2258
2648,[1635],2437,[1635],262129.0,262131.0,1635
2679,[2291],23810,[2291],262129.0,262131.0,2291
2685,[1392],10095,[1392],262129.0,262131.0,1392
2687,[1393],7553,[1393],262129.0,262131.0,1393
2698,[1662],13458,[1662],262129.0,262131.0,1662
2699,[2310],18467,[2310],262129.0,262131.0,2310
2707,[1666],23859,[1666],262129.0,262131.0,1666
2712,[1976],30654,[1976],262129.0,262131.0,1976
2736,[2338],28579,[2338],262129.0,262131.0,2338
2737,[2338],31391,[2338],262129.0,262131.0,2338
2741,[1995],28805,[1995],262129.0,262131.0,1995
2775,[2366],5340,[2366],262129.0,262131.0,2366
2802,[830],17431,[830],262129.0,262131.0,830
2909,[2483],24897,[2483],262129.0,262131.0,2483
2985,[2554],33,[2554],262129.0,262131.0,2554
3080,[2636],30976,[2636],262130.0,262132.0,2636
3083,[2638],29879,[2638],262130.0,262132.0,2638
3084,[2638],18744,[2638],262130.0,262132.0,2638
3135,[2679],14290,[2679],262130.0,262132.0,2679
3145,[2685],10095,[2685],262130.0,262132.0,2685
3161,[2698],13458,[2698],262130.0,262132.0,2698
3164,[2699],18392,[2699],262130.0,262132.0,2699
3175,[2707],23859,[2707],262130.0,262132.0,2707
3197,[2328],27790,[2328],262130.0,262132.0,2328
3205,[827],14752,[827],262130.0,262132.0,827
3210,[2736],26928,[2736],262130.0,262132.0,2736
3211,[2736],28579,[2736],262130.0,262132.0,2736
3212,[2736],25023,[2736],262130.0,262132.0,2736
3215,[2737],31391,[2737],262130.0,262132.0,2737
3216,[2737],14551,[2737],262130.0,262132.0,2737
3217,[2737],19545,[2737],262130.0,262132.0,2737
3264,[2775],5340,[2775],262130.0,262132.0,2775
3271,[2368],16574,[2368],262130.0,262132.0,2368
3325,[835],28208,[835],262130.0,262132.0,835
3414,[2483],30910,[2483],262130.0,262132.0,2483
3415,[2909],24897,[2909],262130.0,262132.0,2909
3461,[1818],22473,[1818],262130.0,262132.0,1818
3466,[2524],23830,[2524],262130.0,262132.0,2524
3601,[2636],24064,[2636],262131.0,262133.0,2636
3602,[3080],30976,[3080],262131.0,262133.0,3080
3609,[3084],18744,[3084],262131.0,262133.0,3084
3667,[3135],14290,[3135],262131.0,262133.0,3135
3668,[3135],10474,[3135],262131.0,262133.0,3135
3681,[3145],10095,[3145],262131.0,262133.0,3145
3701,[3161],13458,[3161],262131.0,262133.0,3161
3706,[3164],18392,[3164],262131.0,262133.0,3164
3720,[3175],23859,[3175],262131.0,262133.0,3175
3750,[3197],27790,[3197],262131.0,262133.0,3197
3762,[3205],14752,[3205],262131.0,262133.0,3205
3768,[3210],8829,[3210],262131.0,262133.0,3210
3769,[3210],26928,[3210],262131.0,262133.0,3210
3771,[3211],28579,[3211],262131.0,262133.0,3211
3776,[2737],25509,[2737],262131.0,262133.0,2737
3794,[2741],28805,[2741],262131.0,262133.0,2741
3879,[2802],17431,[2802],262131.0,262133.0,2802
3898,[2038],23324,[2038],262131.0,262133.0,2038
4010,[3415],24897,[3415],262131.0,262133.0,3415
4107,[2176],26628,[2176],262131.0,262133.0,2176
4115,[1851],18543,[1851],262131.0,262133.0,1851
4140,[1325],10257,[1325],262131.0,262133.0,1325
4154,[464],19203,[464],262131.0,262133.0,464
4226,[3601],18756,[3601],262132.0,262134.0,3601
4227,[3601],24064,[3601],262132.0,262134.0,3601
4241,[3609],18744,[3609],262132.0,262134.0,3609
4249,[1372],25639,[1372],262132.0,262134.0,1372
4307,[3667],14290,[3667],262132.0,262134.0,3667
4309,[3668],10474,[3668],262132.0,262134.0,3668
4324,[3681],10095,[3681],262132.0,262134.0,3681
4376,[2317],27059,[2317],262132.0,262134.0,2317
4383,[2712],30654,[2712],262132.0,262134.0,2712
4410,[3750],20974,[3750],262132.0,262134.0,3750
4411,[3750],7169,[3750],262132.0,262134.0,3750
4439,[3768],8829,[3768],262132.0,262134.0,3768
4441,[3769],26928,[3769],262132.0,262134.0,3769
4444,[3771],28579,[3771],262132.0,262134.0,3771
4460,[3215],31391,[3215],262132.0,262134.0,3215
4469,[3216],14551,[3216],262132.0,262134.0,3216
4478,[3794],28805,[3794],262132.0,262134.0,3794
4539,[3271],16574,[3271],262132.0,262134.0,3271
4566,[2382],23942,[2382],262132.0,262134.0,2382
4573,[3879],17431,[3879],262132.0,262134.0,3879
4594,[3898],23324,[3898],262132.0,262134.0,3898
4597,[2038],4691,[2038],262132.0,262134.0,2038
4703,[746],26275,[746],262132.0,262134.0,746
4718,[4010],24897,[4010],262132.0,262134.0,4010
4768,[2141],13303,[2141],262132.0,262134.0,2141
4782,[2518],23939,[2518],262132.0,262134.0,2518
4790,[3466],23830,[3466],262132.0,262134.0,3466
4826,[4107],26628,[4107],262132.0,262134.0,4107
4835,[4115],18543,[4115],262132.0,262134.0,4115
4862,[4140],10257,[4140],262132.0,262134.0,4140
4962,[4227],24064,[4227],262133.0,262135.0,4227
5066,[4307],14290,[4307],262133.0,262135.0,4307
5070,[4309],10474,[4309],262133.0,262135.0,4309
5086,[4324],10095,[4324],262133.0,262135.0,4324
5095,[2687],7553,[2687],262133.0,262135.0,2687
5126,[2699],18467,[2699],262133.0,262135.0,2699
5142,[3720],23859,[3720],262133.0,262135.0,3720
5147,[4376],27059,[4376],262133.0,262135.0,4376
5187,[4410],20974,[4410],262133.0,262135.0,4410
5188,[4410],17283,[4410],262133.0,262135.0,4410
5193,[4411],7169,[4411],262133.0,262135.0,4411
5195,[3750],27790,[3750],262133.0,262135.0,3750
5225,[4439],8829,[4439],262133.0,262135.0,4439
5232,[4444],28579,[4444],262133.0,262135.0,4444
5246,[3212],25023,[3212],262133.0,262135.0,3212
5248,[3776],25509,[3776],262133.0,262135.0,3776
5252,[3776],2319,[3776],262133.0,262135.0,3776
5255,[4460],31391,[4460],262133.0,262135.0,4460
5269,[3217],19545,[3217],262133.0,262135.0,3217
5339,[3264],5340,[3264],262133.0,262135.0,3264
5389,[4573],17431,[4573],262133.0,262135.0,4573
5435,[3325],28208,[3325],262133.0,262135.0,3325
5547,[4718],24897,[4718],262133.0,262135.0,4718
5680,[2985],33,[2985],262133.0,262135.0,2985
5684,[4835],18543,[4835],262133.0,262135.0,4835
5834,[4226],18756,[4226],262134.0,262136.0,4226
5835,[4962],24064,[4962],262134.0,262136.0,4962
5847,[3602],30976,[3602],262134.0,262136.0,3602
5858,[3083],29879,[3083],262134.0,262136.0,3083
5863,[4241],18744,[4241],262134.0,262136.0,4241
5902,[964],792,[964],262134.0,262136.0,964
5968,[5070],10474,[5070],262134.0,262136.0,5070
5988,[5086],10095,[5086],262134.0,262136.0,5086
6022,[3701],13458,[3701],262134.0,262136.0,3701
6033,[3706],18392,[3706],262134.0,262136.0,3706
6072,[4383],30654,[4383],262134.0,262136.0,4383
6107,[5188],17283,[5188],262134.0,262136.0,5188
6117,[5193],7169,[5193],262134.0,262136.0,5193
6122,[5195],16756,[5195],262134.0,262136.0,5195
6123,[5195],27790,[5195],262134.0,262136.0,5195
6143,[3762],14752,[3762],262134.0,262136.0,3762
6162,[4441],26459,[4441],262134.0,262136.0,4441
6168,[5232],15708,[5232],262134.0,262136.0,5232
6190,[5246],25023,[5246],262134.0,262136.0,5246
6194,[5248],25509,[5248],262134.0,262136.0,5248
6200,[5252],2319,[5252],262134.0,262136.0,5252
6222,[4469],14551,[4469],262134.0,262136.0,4469
6309,[5339],5340,[5339],262134.0,262136.0,5339
6364,[5389],17431,[5389],262134.0,262136.0,5389
6392,[4594],23324,[4594],262134.0,262136.0,4594
6514,[4703],26275,[4703],262134.0,262136.0,4703
6535,[5547],24897,[5547],262134.0,262136.0,5547
6551,[1506],14856,[1506],262134.0,262136.0,1506
6592,[881],21441,[881],262134.0,262136.0,881
6637,[4790],23830,[4790],262134.0,262136.0,4790
6665,[1838],30827,[1838],262134.0,262136.0,1838
6681,[4826],26628,[4826],262134.0,262136.0,4826
6691,[5680],33,[5680],262134.0,262136.0,5680
6696,[5684],18543,[5684],262134.0,262136.0,5684
6697,[5684],11734,[5684],262134.0,262136.0,5684
6728,[1099],8151,[1099],262134.0,262136.0,1099
6781,[1600],27558,[1600],262134.0,262136.0,1600
6889,[5847],17973,[5847],262135.0,262137.0,5847
6890,[5847],30976,[5847],262135.0,262137.0,5847
6912,[5863],18744,[5863],262135.0,262137.0,5863
6929,[4249],25639,[4249],262135.0,262137.0,4249
6961,[5902],792,[5902],262135.0,262137.0,5902
7028,[5066],14290,[5066],262135.0,262137.0,5066
7037,[5968],10474,[5968],262135.0,262137.0,5968
7060,[1953],7097,[1953],262135.0,262137.0,1953
7079,[5095],7553,[5095],262135.0,262137.0,5095
7126,[5126],18467,[5126],262135.0,262137.0,5126
7145,[5142],23859,[5142],262135.0,262137.0,5142
7168,[6072],8316,[6072],262135.0,262137.0,6072
7210,[6107],17283,[6107],262135.0,262137.0,6107
7226,[6117],7169,[6117],262135.0,262137.0,6117
7233,[5195],5105,[5195],262135.0,262137.0,5195
7277,[4439],8081,[4439],262135.0,262137.0,4439
7278,[5225],8829,[5225],262135.0,262137.0,5225
7290,[6168],15708,[6168],262135.0,262137.0,6168
7315,[6190],25023,[6190],262135.0,262137.0,6190
7329,[6200],2319,[6200],262135.0,262137.0,6200
7334,[5255],31391,[5255],262135.0,262137.0,5255
7359,[6222],14551,[6222],262135.0,262137.0,6222
7374,[4478],28805,[4478],262135.0,262137.0,4478
7555,[6392],23324,[6392],262135.0,262137.0,6392
7584,[5435],28208,[5435],262135.0,262137.0,5435
7683,[315],11312,[315],262135.0,262137.0,315
7718,[3414],6130,[3414],262135.0,262137.0,3414
7724,[6535],24897,[6535],262135.0,262137.0,6535
7795,[6592],21441,[6592],262135.0,262137.0,6592
7811,[4768],13303,[4768],262135.0,262137.0,4768
7895,[6681],6470,[6681],262135.0,262137.0,6681
7915,[6696],18543,[6696],262135.0,262137.0,6696
7997,[4154],19203,[4154],262135.0,262137.0,4154
8126,[5835],24064,[5835],262136.0,262138.0,5835
8151,[6889],17973,[6889],262136.0,262138.0,6889
8153,[6890],29369,[6890],262136.0,262138.0,6890
8174,[5858],29879,[5858],262136.0,262138.0,5858
8184,[3083],6389,[3083],262136.0,262138.0,3083
8209,[6929],25639,[6929],262136.0,262138.0,6929
8326,[7028],14290,[7028],262136.0,262138.0,7028
8339,[7037],10474,[7037],262136.0,262138.0,7037
8374,[7060],7097,[7060],262136.0,262138.0,7060
8379,[5988],10095,[5988],262136.0,262138.0,5988
8397,[7079],7553,[7079],262136.0,262138.0,7079
8474,[7145],23859,[7145],262136.0,262138.0,7145
8506,[6072],30654,[6072],262136.0,262138.0,6072
8548,[5187],20974,[5187],262136.0,262138.0,5187
8555,[7210],17283,[7210],262136.0,262138.0,7210
8576,[7226],7169,[7226],262136.0,262138.0,7226
8592,[6122],16756,[6122],262136.0,262138.0,6122
8593,[6123],27790,[6123],262136.0,262138.0,6123
8621,[6143],14752,[6143],262136.0,262138.0,6143
8643,[7277],6401,[7277],262136.0,262138.0,7277
8653,[6162],26459,[6162],262136.0,262138.0,6162
8655,[4441],26928,[4441],262136.0,262138.0,4441
8663,[7290],15708,[7290],262136.0,262138.0,7290
8669,[5232],28579,[5232],262136.0,262138.0,5232
8701,[7315],25023,[7315],262136.0,262138.0,7315
8708,[6194],25509,[6194],262136.0,262138.0,6194
8729,[7334],31391,[7334],262136.0,262138.0,7334
8730,[7334],27287,[7334],262136.0,262138.0,7334
8766,[7359],14551,[7359],262136.0,262138.0,7359
8770,[5269],19545,[5269],262136.0,262138.0,5269
8781,[7374],28805,[7374],262136.0,262138.0,7374
8886,[6309],5340,[6309],262136.0,262138.0,6309
8948,[4566],23942,[4566],262136.0,262138.0,4566
8959,[6364],17431,[6364],262136.0,262138.0,6364
8994,[7555],23324,[7555],262136.0,262138.0,7555
8995,[7555],7056,[7555],262136.0,262138.0,7555
9280,[7795],21441,[7795],262136.0,262138.0,7795
9312,[2515],30249,[2515],262136.0,262138.0,2515
9336,[6637],23830,[6637],262136.0,262138.0,6637
9370,[6665],30827,[6665],262136.0,262138.0,6665
9392,[6681],26628,[6681],262136.0,262138.0,6681
9394,[7895],6470,[7895],262136.0,262138.0,7895
9421,[7915],18543,[7915],262136.0,262138.0,7915
9426,[6697],11734,[6697],262136.0,262138.0,6697
9462,[6728],8151,[6728],262136.0,262138.0,6728
9549,[6781],27558,[6781],262136.0,262138.0,6781
9674,[5834],18756,[5834],262137.0,262139.0,5834
9676,[8126],24064,[8126],262137.0,262139.0,8126
9711,[8153],29369,[8153],262137.0,262139.0,8153
9714,[6890],30976,[6890],262137.0,262139.0,6890
9753,[8184],6389,[8184],262137.0,262139.0,8184
9781,[8209],25639,[8209],262137.0,262139.0,8209
9924,[8326],14290,[8326],262137.0,262139.0,8326
9946,[8339],10474,[8339],262137.0,262139.0,8339
9991,[8374],7097,[8374],262137.0,262139.0,8374
9996,[8379],10095,[8379],262137.0,262139.0,8379
10019,[8397],7553,[8397],262137.0,262139.0,8397
10063,[6022],13458,[6022],262137.0,262139.0,6022
10081,[6033],18392,[6033],262137.0,262139.0,6033
10092,[7126],18467,[7126],262137.0,262139.0,7126
10121,[8474],23859,[8474],262137.0,262139.0,8474
10166,[8506],30654,[8506],262137.0,262139.0,8506
10214,[8548],20974,[8548],262137.0,262139.0,8548
10225,[8555],17283,[8555],262137.0,262139.0,8555
10286,[8592],16756,[8592],262137.0,262139.0,8592
10325,[8621],14752,[8621],262137.0,262139.0,8621
10354,[7277],8081,[7277],262137.0,262139.0,7277
10355,[7278],8829,[7278],262137.0,262139.0,7278
10364,[8653],26459,[8653],262137.0,262139.0,8653
10370,[8655],26928,[8655],262137.0,262139.0,8655
10381,[8663],15708,[8663],262137.0,262139.0,8663
10389,[8669],28579,[8669],262137.0,262139.0,8669
10430,[8701],3029,[8701],262137.0,262139.0,8701
10477,[8730],27287,[8730],262137.0,262139.0,8730
10530,[8766],14551,[8766],262137.0,262139.0,8766
10534,[8770],19545,[8770],262137.0,262139.0,8770
10547,[8781],28805,[8781],262137.0,262139.0,8781
10677,[8886],5340,[8886],262137.0,262139.0,8886
10766,[8959],17431,[8959],262137.0,262139.0,8959
10809,[8994],23324,[8994],262137.0,262139.0,8994
10815,[6392],12095,[6392],262137.0,262139.0,6392
10826,[4597],4691,[4597],262137.0,262139.0,4597
10856,[7584],28208,[7584],262137.0,262139.0,7584
11204,[9336],23830,[9336],262137.0,262139.0,9336
11217,[893],30895,[893],262137.0,262139.0,893
11259,[391],31620,[391],262137.0,262139.0,391
11275,[9392],26628,[9392],262137.0,262139.0,9392
11317,[9421],16342,[9421],262137.0,262139.0,9421
11325,[9426],11734,[9426],262137.0,262139.0,9426
11367,[9462],8151,[9462],262137.0,262139.0,9462
11375,[4862],10257,[4862],262137.0,262139.0,4862
11632,[9676],24064,[9676],262138.0,262140.0,9676
11669,[8151],17973,[8151],262138.0,262140.0,8151
11673,[9711],29369,[9711],262138.0,262140.0,9711
11737,[9753],6389,[9753],262138.0,262140.0,9753
11773,[9781],25639,[9781],262138.0,262140.0,9781
11949,[9924],14290,[9924],262138.0,262140.0,9924
12040,[9991],7097,[9991],262138.0,262140.0,9991
12077,[10019],7553,[10019],262138.0,262140.0,10019
12131,[10063],13458,[10063],262138.0,262140.0,10063
12162,[10081],18392,[10081],262138.0,262140.0,10081
12229,[5147],27059,[5147],262138.0,262140.0,5147
12323,[10214],20974,[10214],262138.0,262140.0,10214
12337,[10225],17283,[10225],262138.0,262140.0,10225
12338,[10225],1877,[10225],262138.0,262140.0,10225
12409,[7233],5105,[7233],262138.0,262140.0,7233
12424,[8593],27790,[8593],262138.0,262140.0,8593
12512,[10355],8829,[10355],262138.0,262140.0,10355
12535,[10370],26928,[10370],262138.0,262140.0,10370
12554,[10381],15708,[10381],262138.0,262140.0,10381
12626,[10430],3029,[10430],262138.0,262140.0,10430
12627,[8701],25023,[8701],262138.0,262140.0,8701
12683,[8729],21187,[8729],262138.0,262140.0,8729
12685,[10477],27287,[10477],262138.0,262140.0,10477
12765,[10534],19545,[10534],262138.0,262140.0,10534
12771,[2737],28519,[2737],262138.0,262140.0,2737
12779,[8781],16000,[8781],262138.0,262140.0,8781
13026,[8948],23942,[8948],262138.0,262140.0,8948
13039,[10766],17431,[10766],262138.0,262140.0,10766
13091,[10809],23324,[10809],262138.0,262140.0,10809
13098,[8995],7056,[8995],262138.0,262140.0,8995
13117,[10826],4691,[10826],262138.0,262140.0,10826
13158,[10856],28208,[10856],262138.0,262140.0,10856
13332,[6514],26275,[6514],262138.0,262140.0,6514
13376,[7724],24897,[7724],262138.0,262140.0,7724
13415,[6551],14856,[6551],262138.0,262140.0,6551
13526,[7811],13303,[7811],262138.0,262140.0,7811
13556,[4782],23939,[4782],262138.0,262140.0,4782
13574,[11204],23830,[11204],262138.0,262140.0,11204
13618,[9370],30827,[9370],262138.0,262140.0,9370
13657,[11275],1610,[11275],262138.0,262140.0,11275
13658,[11275],26628,[11275],262138.0,262140.0,11275
13662,[9392],10716,[9392],262138.0,262140.0,9392
13710,[6691],33,[6691],262138.0,262140.0,6691
13718,[11317],16342,[11317],262138.0,262140.0,11317
13735,[11325],11734,[11325],262138.0,262140.0,11325
13801,[11375],10257,[11375],262138.0,262140.0,11375
14110,[9674],18756,[9674],262139.0,262141.0,9674
14168,[11669],17973,[11669],262139.0,262141.0,11669
14178,[11673],29369,[11673],262139.0,262141.0,11673
14191,[9714],30976,[9714],262139.0,262141.0,9714
14192,[9714],6316,[9714],262139.0,262141.0,9714
14244,[8174],29879,[8174],262139.0,262141.0,8174
14273,[11737],6389,[11737],262139.0,262141.0,11737
14284,[6912],18744,[6912],262139.0,262141.0,6912
14374,[2648],2437,[2648],262139.0,262141.0,2648
14401,[6961],792,[6961],262139.0,262141.0,6961
14549,[11949],14290,[11949],262139.0,262141.0,11949
14604,[9946],10474,[9946],262139.0,262141.0,9946
14678,[12040],7097,[12040],262139.0,262141.0,12040
14684,[9996],10095,[9996],262139.0,262141.0,9996
14723,[12077],7553,[12077],262139.0,262141.0,12077
14836,[12162],18392,[12162],262139.0,262141.0,12162
14968,[10166],30654,[10166],262139.0,262141.0,10166
15063,[12337],17283,[12337],262139.0,262141.0,12337
15066,[12338],1877,[12338],262139.0,262141.0,12338
15168,[12409],5105,[12409],262139.0,262141.0,12409
15293,[8643],6401,[8643],262139.0,262141.0,8643
15334,[12535],26928,[12535],262139.0,262141.0,12535
15366,[12554],15708,[12554],262139.0,262141.0,12554
15392,[10389],28579,[10389],262139.0,262141.0,10389
15549,[12685],27287,[12685],262139.0,262141.0,12685
15653,[12765],19545,[12765],262139.0,262141.0,12765
15671,[12779],16000,[12779],262139.0,262141.0,12779
15675,[10547],28805,[10547],262139.0,262141.0,10547
15889,[4539],16574,[4539],262139.0,262141.0,4539
15961,[13026],23942,[13026],262139.0,262141.0,13026
15977,[13039],17431,[13039],262139.0,262141.0,13039
16042,[13091],23324,[13091],262139.0,262141.0,13091
16131,[13158],28208,[13158],262139.0,262141.0,13158
16346,[13332],26275,[13332],262139.0,262141.0,13332
16389,[7718],6130,[7718],262139.0,262141.0,7718
16390,[3414],30910,[3414],262139.0,262141.0,3414
16454,[13415],14856,[13415],262139.0,262141.0,13415
16593,[13526],6443,[13526],262139.0,262141.0,13526
16611,[9312],30249,[9312],262139.0,262141.0,9312
16651,[13574],23830,[13574],262139.0,262141.0,13574
16674,[11217],30895,[11217],262139.0,262141.0,11217
16706,[13618],30827,[13618],262139.0,262141.0,13618
16755,[13657],1610,[13657],262139.0,262141.0,13657
16759,[13658],26628,[13658],262139.0,262141.0,13658
16765,[13662],10716,[13662],262139.0,262141.0,13662
16843,[13718],16342,[13718],262139.0,262141.0,13718
16930,[11367],8151,[11367],262139.0,262141.0,11367
16943,[13801],6718,[13801],262139.0,262141.0,13801
17038,[7997],19203,[7997],262139.0,262141.0,7997
17408,[14168],17973,[14168],262140.0,262142.0,14168
17442,[14191],30976,[14191],262140.0,262142.0,14191
17443,[14192],6316,[14192],262140.0,262142.0,14192
17510,[14244],29879,[14244],262140.0,262142.0,14244
17555,[14273],6389,[14273],262140.0,262142.0,14273
17694,[14374],2437,[14374],262140.0,262142.0,14374
17728,[14401],792,[14401],262140.0,262142.0,14401
17932,[14549],14290,[14549],262140.0,262142.0,14549
18003,[14604],10474,[14604],262140.0,262142.0,14604
18105,[14684],10095,[14684],262140.0,262142.0,14684
18160,[14723],7553,[14723],262140.0,262142.0,14723
18316,[14836],18392,[14836],262140.0,262142.0,14836
18420,[12229],27059,[12229],262140.0,262142.0,12229
18471,[7168],8316,[7168],262140.0,262142.0,7168
18486,[14968],30654,[14968],262140.0,262142.0,14968
18487,[14968],15792,[14968],262140.0,262142.0,14968
18612,[15066],1877,[15066],262140.0,262142.0,15066
18695,[8576],7169,[8576],262140.0,262142.0,8576
18747,[15168],5105,[15168],262140.0,262142.0,15168
18909,[15293],6401,[15293],262140.0,262142.0,15293
18910,[10354],8081,[10354],262140.0,262142.0,10354
18965,[15334],26928,[15334],262140.0,262142.0,15334
19053,[15392],28579,[15392],262140.0,262142.0,15392
19171,[12626],3029,[12626],262140.0,262142.0,12626
19225,[7329],2319,[7329],262140.0,262142.0,7329
19258,[12683],21187,[12683],262140.0,262142.0,12683
19262,[8729],31391,[8729],262140.0,262142.0,8729
19266,[15549],27287,[15549],262140.0,262142.0,15549
19399,[10530],14551,[10530],262140.0,262142.0,10530
19423,[12771],28519,[12771],262140.0,262142.0,12771
19433,[15671],16000,[15671],262140.0,262142.0,15671
19440,[15675],28805,[15675],262140.0,262142.0,15675
19706,[15889],16574,[15889],262140.0,262142.0,15889
19795,[15961],23942,[15961],262140.0,262142.0,15961
19903,[16042],23324,[16042],262140.0,262142.0,16042
19923,[13098],7056,[13098],262140.0,262142.0,13098
19952,[13117],4691,[13117],262140.0,262142.0,13117
20026,[16131],28208,[16131],262140.0,262142.0,16131
20286,[16346],26275,[16346],262140.0,262142.0,16346
20360,[13376],24897,[13376],262140.0,262142.0,13376
20423,[16454],14856,[16454],262140.0,262142.0,16454
20599,[13526],13303,[13526],262140.0,262142.0,13526
20601,[16593],6443,[16593],262140.0,262142.0,16593
20645,[13556],23939,[13556],262140.0,262142.0,13556
20671,[16651],23830,[16651],262140.0,262142.0,16651
20699,[16674],30895,[16674],262140.0,262142.0,16674
20738,[16706],30827,[16706],262140.0,262142.0,16706
20803,[16755],1610,[16755],262140.0,262142.0,16755
20813,[16759],26628,[16759],262140.0,262142.0,16759
20828,[16765],10716,[16765],262140.0,262142.0,16765
20853,[9394],6470,[9394],262140.0,262142.0,9394
20916,[13710],33,[13710],262140.0,262142.0,13710
20947,[9421],18543,[9421],262140.0,262142.0,9421
20966,[13735],11734,[13735],262140.0,262142.0,13735
21060,[16930],8151,[16930],262140.0,262142.0,16930
21079,[13801],10257,[13801],262140.0,262142.0,13801
21080,[16943],6718,[16943],262140.0,262142.0,16943
21570,[14110],18756,[14110],262141.0,262143.0,14110
21596,[11632],24064,[11632],262141.0,262143.0,11632
21739,[17442],30976,[17442],262141.0,262143.0,17442
21837,[17510],29879,[17510],262141.0,262143.0,17510
21929,[14284],18744,[14284],262141.0,262143.0,14284
22136,[17728],792,[17728],262141.0,262143.0,17728
22420,[17932],14290,[17932],262141.0,262143.0,17932
22654,[18105],10095,[18105],262141.0,262143.0,18105
22875,[12131],13458,[12131],262141.0,262143.0,12131
22944,[18316],18392,[18316],262141.0,262143.0,18316
22967,[5126],13469,[5126],262141.0,262143.0,5126
22969,[10092],18467,[10092],262141.0,262143.0,10092
23139,[18471],8316,[18471],262141.0,262143.0,18471
23286,[12323],20974,[12323],262141.0,262143.0,12323
23329,[15063],17283,[15063],262141.0,262143.0,15063
23336,[18612],1877,[18612],262141.0,262143.0,18612
23564,[10286],16756,[10286],262141.0,262143.0,10286
23668,[10325],14752,[10325],262141.0,262143.0,10325
23752,[18910],8081,[18910],262141.0,262143.0,18910
23772,[12512],8829,[12512],262141.0,262143.0,12512
23802,[10364],26459,[10364],262141.0,262143.0,10364
23838,[18965],26928,[18965],262141.0,262143.0,18965
23926,[15366],15708,[15366],262141.0,262143.0,15366
24155,[19171],3029,[19171],262141.0,262143.0,19171
24161,[12627],25023,[12627],262141.0,262143.0,12627
24220,[19225],2319,[19225],262141.0,262143.0,19225
24272,[19258],21187,[19258],262141.0,262143.0,19258
24282,[19262],31391,[19262],262141.0,262143.0,19262
24293,[19266],27287,[19266],262141.0,262143.0,19266
24477,[19399],14551,[19399],262141.0,262143.0,19399
24493,[15653],15438,[15653],262141.0,262143.0,15653
24522,[19433],16000,[19433],262141.0,262143.0,19433
24534,[19440],28805,[19440],262141.0,262143.0,19440
24891,[19706],16574,[19706],262141.0,262143.0,19706
24903,[2369],24776,[2369],262141.0,262143.0,2369
25040,[15977],17431,[15977],262141.0,262143.0,15977
25317,[20026],28208,[20026],262141.0,262143.0,20026
25635,[20286],26275,[20286],262141.0,262143.0,20286
25700,[16389],6130,[16389],262141.0,262143.0,16389
25726,[20360],24897,[20360],262141.0,262143.0,20360
25820,[20423],14856,[20423],262141.0,262143.0,20423
25971,[9280],21441,[9280],262141.0,262143.0,9280
26042,[20599],13303,[20599],262141.0,262143.0,20599
26095,[20645],23939,[20645],262141.0,262143.0,20645
26108,[3461],22473,[3461],262141.0,262143.0,3461
26127,[20671],23830,[20671],262141.0,262143.0,20671
26162,[20699],30895,[20699],262141.0,262143.0,20699
26167,[766],14838,[766],262141.0,262143.0,766
26249,[11259],31620,[11259],262141.0,262143.0,11259
26290,[20803],1610,[20803],262141.0,262143.0,20803
26311,[20813],26628,[20813],262141.0,262143.0,20813
26336,[20828],10716,[20828],262141.0,262143.0,20828
26379,[20853],6470,[20853],262141.0,262143.0,20853
26490,[16843],16342,[16843],262141.0,262143.0,16843
26502,[20947],18543,[20947],262141.0,262143.0,20947
26533,[20966],11734,[20966],262141.0,262143.0,20966
26654,[21060],8151,[21060],262141.0,262143.0,21060
26681,[21079],10257,[21079],262141.0,262143.0,21079
26843,[17038],19203,[17038],262141.0,262143.0,17038
27377,[21596],24064,[21596],262142.0,262144.0,21596
27550,[14178],7524,[14178],262142.0,262144.0,14178
27551,[14178],29369,[14178],262142.0,262144.0,14178
27600,[21739],30976,[21739],262142.0,262144.0,21739
27604,[17443],6316,[17443],262142.0,262144.0,17443
27738,[21837],29879,[21837],262142.0,262144.0,21837
27818,[17555],6389,[17555],262142.0,262144.0,17555
28523,[1951],27073,[1951],262142.0,262144.0,1951
28560,[22420],14290,[22420],262142.0,262144.0,22420
28756,[2679],23810,[2679],262142.0,262144.0,2679
28869,[14678],7097,[14678],262142.0,262144.0,14678
28888,[22654],10095,[22654],262142.0,262144.0,22654
28991,[18160],7553,[18160],262142.0,262144.0,18160
29326,[22967],13469,[22967],262142.0,262144.0,22967
29412,[10121],23859,[10121],262142.0,262144.0,10121
29546,[23139],8316,[23139],262142.0,262144.0,23139
29746,[23286],20974,[23286],262142.0,262144.0,23286
29812,[23329],17283,[23329],262142.0,262144.0,23329
29821,[23336],1877,[23336],262142.0,262144.0,23336
30088,[18747],5105,[18747],262142.0,262144.0,18747
30170,[23564],16756,[23564],262142.0,262144.0,23564
30181,[12424],27790,[12424],262142.0,262144.0,12424
30307,[23668],14752,[23668],262142.0,262144.0,23668
30420,[18909],6401,[18909],262142.0,262144.0,18909
30491,[23802],26459,[23802],262142.0,262144.0,23802
30690,[23926],15708,[23926],262142.0,262144.0,23926
30785,[19053],28579,[19053],262142.0,262144.0,19053
31058,[8708],25509,[8708],262142.0,262144.0,8708
31112,[24220],2319,[24220],262142.0,262144.0,24220
31190,[24272],21187,[24272],262142.0,262144.0,24272
31226,[24293],27287,[24293],262142.0,262144.0,24293
31523,[19423],28519,[19423],262142.0,262144.0,19423
31558,[24534],28805,[24534],262142.0,262144.0,24534
32067,[24891],15447,[24891],262142.0,262144.0,24891
32082,[24903],24776,[24903],262142.0,262144.0,24903
32225,[19795],23942,[19795],262142.0,262144.0,19795
32263,[25040],17431,[25040],262142.0,262144.0,25040
32419,[19903],23324,[19903],262142.0,262144.0,19903
32469,[10815],12095,[10815],262142.0,262144.0,10815
33081,[25635],26275,[25635],262142.0,262144.0,25635
33165,[25700],6130,[25700],262142.0,262144.0,25700
33332,[25820],14856,[25820],262142.0,262144.0,25820
33519,[25971],21441,[25971],262142.0,262144.0,25971
33605,[26042],13303,[26042],262142.0,262144.0,26042
33612,[20601],6443,[20601],262142.0,262144.0,20601
33678,[26095],23939,[26095],262142.0,262144.0,26095
33721,[26127],23830,[26127],262142.0,262144.0,26127
33832,[20738],30827,[20738],262142.0,262144.0,20738
33996,[26311],26628,[26311],262142.0,262144.0,26311
34042,[26336],10716,[26336],262142.0,262144.0,26336
34107,[26379],6470,[26379],262142.0,262144.0,26379
34255,[26490],16342,[26490],262142.0,262144.0,26490
34319,[26533],11734,[26533],262142.0,262144.0,26533
34529,[26681],10257,[26681],262142.0,262144.0,26681
34753,[26843],19203,[26843],262142.0,262144.0,26843
34880,[9549],27558,[9549],262142.0,262144.0,9549
35405,[21570],18756,[21570],262143.0,262145.0,21570
35473,[27377],24064,[27377],262143.0,262145.0,27377
35827,[27600],30976,[27600],262143.0,262145.0,27600
35838,[27604],6316,[27604],262143.0,262145.0,27604
36024,[27738],29879,[27738],262143.0,262145.0,27738
36149,[27818],6389,[27818],262143.0,262145.0,27818
36521,[17694],2437,[17694],262143.0,262145.0,17694
36649,[22136],792,[22136],262143.0,262145.0,22136
37192,[28523],27073,[28523],262143.0,262145.0,28523
37262,[28560],14290,[28560],262143.0,262145.0,28560
37482,[18003],10474,[18003],262143.0,262145.0,18003
37558,[28756],23810,[28756],262143.0,262145.0,28756
37746,[28888],10095,[28888],262143.0,262145.0,28888
38196,[22875],13458,[22875],262143.0,262145.0,22875
38375,[22969],18467,[22969],262143.0,262145.0,22969
38490,[29412],23859,[29412],262143.0,262145.0,29412
38670,[29546],8316,[29546],262143.0,262145.0,29546
38726,[18486],30654,[18486],262143.0,262145.0,18486
38981,[29746],20974,[29746],262143.0,262145.0,29746
39090,[29812],17283,[29812],262143.0,262145.0,29812
39512,[30088],5105,[30088],262143.0,262145.0,30088
39628,[30170],16756,[30170],262143.0,262145.0,30170
39818,[30307],14752,[30307],262143.0,262145.0,30307
39986,[30420],6401,[30420],262143.0,262145.0,30420
39987,[23752],8081,[23752],262143.0,262145.0,23752
40022,[23772],8829,[23772],262143.0,262145.0,23772
40085,[30491],26459,[30491],262143.0,262145.0,30491
40182,[23838],26928,[23838],262143.0,262145.0,23838
40401,[30690],15708,[30690],262143.0,262145.0,30690
40554,[30785],28579,[30785],262143.0,262145.0,30785
40905,[24155],3029,[24155],262143.0,262145.0,24155
41039,[31112],2319,[31112],262143.0,262145.0,31112
41151,[31190],21187,[31190],262143.0,262145.0,31190
41180,[24282],31391,[24282],262143.0,262145.0,24282
41205,[31226],27287,[31226],262143.0,262145.0,31226
41610,[24493],15438,[24493],262143.0,262145.0,24493
41663,[24522],16000,[24522],262143.0,262145.0,24522
41687,[31558],28805,[31558],262143.0,262145.0,31558
42368,[10677],5340,[10677],262143.0,262145.0,10677
42449,[24891],16574,[24891],262143.0,262145.0,24891
42452,[32067],15447,[32067],262143.0,262145.0,32067
42475,[32082],24776,[32082],262143.0,262145.0,32082
42662,[32225],23942,[32225],262143.0,262145.0,32225
42714,[32263],17431,[32263],262143.0,262145.0,32263
42935,[32419],23324,[32419],262143.0,262145.0,32419
42987,[19923],7056,[19923],262143.0,262145.0,19923
43064,[19952],4691,[19952],262143.0,262145.0,19952
43277,[25317],28208,[25317],262143.0,262145.0,25317
43294,[10856],28085,[10856],262143.0,262145.0,10856
43800,[7683],11312,[7683],262143.0,262145.0,7683
43873,[33081],26275,[33081],262143.0,262145.0,33081
44225,[33332],14856,[33332],262143.0,262145.0,33332
44489,[33519],21441,[33519],262143.0,262145.0,33519
44619,[33605],13303,[33605],262143.0,262145.0,33605
44679,[16611],30249,[16611],262143.0,262145.0,16611
44746,[26108],22473,[26108],262143.0,262145.0,26108
44782,[33721],23830,[33721],262143.0,262145.0,33721
44852,[26162],30895,[26162],262143.0,262145.0,26162
44861,[26167],14838,[26167],262143.0,262145.0,26167
44931,[33832],30827,[33832],262143.0,262145.0,33832
45023,[26249],31620,[26249],262143.0,262145.0,26249
45114,[26290],1610,[26290],262143.0,262145.0,26290
45280,[34042],10716,[34042],262143.0,262145.0,34042
45406,[34107],6470,[34107],262143.0,262145.0,34107
45575,[20916],33,[20916],262143.0,262145.0,20916
45626,[34255],16342,[34255],262143.0,262145.0,34255
45659,[26502],18543,[26502],262143.0,262145.0,26502
45720,[34319],11734,[34319],262143.0,262145.0,34319
46022,[34529],10257,[34529],262143.0,262145.0,34529
46033,[21080],6718,[21080],262143.0,262145.0,21080
46348,[34753],19203,[34753],262143.0,262145.0,34753
46524,[34880],27558,[34880],262143.0,262145.0,34880
47387,[35473],24064,[35473],262144.0,262146.0,35473
47829,[27550],7524,[27550],262144.0,262146.0,27550
48267,[36024],29879,[36024],262144.0,262146.0,36024
48468,[36149],6389,[36149],262144.0,262146.0,36149
49062,[36521],2437,[36521],262144.0,262146.0,36521
50133,[37192],27073,[37192],262144.0,262146.0,37192
50258,[37262],14290,[37262],262144.0,262146.0,37262
50600,[37482],10474,[37482],262144.0,262146.0,37482
50716,[37558],23810,[37558],262144.0,262146.0,37558
50968,[28869],7097,[28869],262144.0,262146.0,28869
51004,[37746],10095,[37746],262144.0,262146.0,37746
51715,[38196],13458,[38196],262144.0,262146.0,38196
51922,[22944],18392,[22944],262144.0,262146.0,22944
51986,[29326],13469,[29326],262144.0,262146.0,29326
51993,[38375],18467,[38375],262144.0,262146.0,38375
52261,[18420],27059,[18420],262144.0,262146.0,18420
52432,[38670],8316,[38670],262144.0,262146.0,38670
52535,[38726],30654,[38726],262144.0,262146.0,38726
52925,[38981],20974,[38981],262144.0,262146.0,38981
53100,[39090],17283,[39090],262144.0,262146.0,39090
53126,[29821],1877,[29821],262144.0,262146.0,29821
53471,[18695],7169,[18695],262144.0,262146.0,18695
53796,[39512],5105,[39512],262144.0,262146.0,39512
53980,[39628],16756,[39628],262144.0,262146.0,39628
54003,[30181],27790,[30181],262144.0,262146.0,30181
54279,[39818],14752,[39818],262144.0,262146.0,39818
54551,[39987],8081,[39987],262144.0,262146.0,39987
54611,[40022],8829,[40022],262144.0,262146.0,40022
54705,[40085],26459,[40085],262144.0,262146.0,40085
54863,[40182],26928,[40182],262144.0,262146.0,40182
55244,[40401],15708,[40401],262144.0,262146.0,40401
55511,[40554],28579,[40554],262144.0,262146.0,40554
56075,[24161],25023,[24161],262144.0,262146.0,24161
56129,[31058],25509,[31058],262144.0,262146.0,31058
56247,[41039],2319,[41039],262144.0,262146.0,41039
56417,[41151],21187,[41151],262144.0,262146.0,41151
56461,[41180],31391,[41180],262144.0,262146.0,41180
56497,[41205],27287,[41205],262144.0,262146.0,41205
57091,[41610],15438,[41610],262144.0,262146.0,41610
57172,[41663],16000,[41663],262144.0,262146.0,41663
57214,[41687],28805,[41687],262144.0,262146.0,41687
58250,[42368],5340,[42368],262144.0,262146.0,42368
58700,[42662],23942,[42662],262144.0,262146.0,42662
58772,[42714],17431,[42714],262144.0,262146.0,42714
59112,[42935],23324,[42935],262144.0,262146.0,42935
59193,[42987],7056,[42987],262144.0,262146.0,42987
59218,[32469],12095,[32469],262144.0,262146.0,32469
59312,[43064],4691,[43064],262144.0,262146.0,43064
59644,[43277],28208,[43277],262144.0,262146.0,43277
59677,[43294],28085,[43294],262144.0,262146.0,43294
60733,[16390],30910,[16390],262144.0,262146.0,16390
61093,[44225],14856,[44225],262144.0,262146.0,44225
61686,[33612],6443,[33612],262144.0,262146.0,33612
61766,[44679],30249,[44679],262144.0,262146.0,44679
61820,[33678],23939,[33678],262144.0,262146.0,33678
61859,[44746],22473,[44746],262144.0,262146.0,44746
61918,[44782],23830,[44782],262144.0,262146.0,44782
62017,[44852],30895,[44852],262144.0,262146.0,44852
62034,[44861],14838,[44861],262144.0,262146.0,44861
62129,[44931],30827,[44931],262144.0,262146.0,44931
62290,[45023],31620,[45023],262144.0,262146.0,45023
62428,[45114],1610,[45114],262144.0,262146.0,45114
62580,[33996],26628,[33996],262144.0,262146.0,33996
62740,[45280],10716,[45280],262144.0,262146.0,45280
62965,[45406],6470,[45406],262144.0,262146.0,45406
63307,[45626],16342,[45626],262144.0,262146.0,45626
63940,[46022],10257,[46022],262144.0,262146.0,46022
63961,[46033],6718,[46033],262144.0,262146.0,46033
64437,[46348],19203,[46348],262144.0,262146.0,46348
64701,[46524],27558,[46524],262144.0,262146.0,46524
85339,[58250],5340,[58250],262145.0,262146.0,58250
98605,[35405],18756,[35405],262145.0,inf,35405
98804,[47387],24064,[47387],262145.0,inf,47387
99410,[17408],17973,[17408],262145.0,inf,17408
99594,[47829],7524,[47829],262145.0,inf,47829
99601,[27551],29369,[27551],262145.0,inf,27551
99834,[35827],30976,[35827],262145.0,inf,35827
99870,[35838],6316,[35838],262145.0,inf,35838
100380,[48267],29879,[48267],262145.0,inf,48267
100724,[48468],6389,[48468],262145.0,inf,48468
100898,[21929],18744,[21929],262145.0,inf,21929
101200,[11773],25639,[11773],262145.0,inf,11773
101720,[49062],2437,[49062],262145.0,inf,49062
102120,[36649],792,[36649],262145.0,inf,36649
103615,[50133],27073,[50133],262145.0,inf,50133
103844,[50258],14290,[50258],262145.0,inf,50258
104447,[50600],10474,[50600],262145.0,inf,50600
104633,[50716],23810,[50716],262145.0,inf,50716
105064,[50968],7097,[50968],262145.0,inf,50968
105127,[51004],10095,[51004],262145.0,inf,51004
105508,[28991],7553,[28991],262145.0,inf,28991
106396,[51715],13458,[51715],262145.0,inf,51715
106755,[51922],18392,[51922],262145.0,inf,51922
106853,[51986],13469,[51986],262145.0,inf,51986
106869,[51993],18467,[51993],262145.0,inf,51993
107190,[38490],23859,[38490],262145.0,inf,38490
107314,[52261],27059,[52261],262145.0,inf,52261
107614,[52432],8316,[52432],262145.0,inf,52432
107791,[52535],30654,[52535],262145.0,inf,52535
107798,[18487],15792,[18487],262145.0,inf,18487
108511,[52925],20974,[52925],262145.0,inf,52925
108846,[53100],17283,[53100],262145.0,inf,53100
108905,[53126],1877,[53126],262145.0,inf,53126
109516,[53471],7169,[53471],262145.0,inf,53471
110124,[53796],5105,[53796],262145.0,inf,53796
110444,[53980],16756,[53980],262145.0,inf,53980
110480,[54003],27790,[54003],262145.0,inf,54003
110942,[54279],14752,[54279],262145.0,inf,54279
111430,[39986],6401,[39986],262145.0,inf,39986
111438,[54551],8081,[54551],262145.0,inf,54551
111551,[54611],8829,[54611],262145.0,inf,54611
111715,[54705],26459,[54705],262145.0,inf,54705
112056,[54863],26928,[54863],262145.0,inf,54863
112805,[55244],15708,[55244],262145.0,inf,55244
113306,[55511],28579,[55511],262145.0,inf,55511
114229,[40905],3029,[40905],262145.0,inf,40905
114267,[56075],25023,[56075],262145.0,inf,56075
114364,[56129],25509,[56129],262145.0,inf,56129
114564,[56247],2319,[56247],262145.0,inf,56247
114852,[56417],21187,[56417],262145.0,inf,56417
114937,[56461],31391,[56461],262145.0,inf,56461
115006,[56497],897,[56497],262145.0,inf,56497
115008,[56497],27287,[56497],262145.0,inf,56497
115967,[24477],14551,[24477],262145.0,inf,24477
116053,[57091],15438,[57091],262145.0,inf,57091
116065,[15653],19545,[15653],262145.0,inf,15653
116129,[31523],28519,[31523],262145.0,inf,31523
116195,[57172],16000,[57172],262145.0,inf,57172
116255,[57214],28805,[57214],262145.0,inf,57214
118073,[85339],5340,[85339],262145.0,inf,85339
118289,[42449],16574,[42449],262145.0,inf,42449
118296,[42452],15447,[42452],262145.0,inf,42452
118362,[42475],24776,[42475],262145.0,inf,42475
118837,[58700],23942,[58700],262145.0,inf,58700
118958,[58772],17431,[58772],262145.0,inf,58772
119559,[59112],23324,[59112],262145.0,inf,59112
119704,[59193],7056,[59193],262145.0,inf,59193
119739,[59218],12095,[59218],262145.0,inf,59218
119913,[59312],4691,[59312],262145.0,inf,59312
120511,[59644],28208,[59644],262145.0,inf,59644
120573,[59677],28085,[59677],262145.0,inf,59677
121905,[43800],11312,[43800],262145.0,inf,43800
122079,[43873],26275,[43873],262145.0,inf,43873
122366,[33165],6130,[33165],262145.0,inf,33165
122382,[60733],30910,[60733],262145.0,inf,60733
122466,[25726],24897,[25726],262145.0,inf,25726
123004,[61093],14856,[61093],262145.0,inf,61093
123672,[44489],21441,[44489],262145.0,inf,44489
124001,[44619],13303,[44619],262145.0,inf,44619
124036,[61686],6443,[61686],262145.0,inf,61686
124173,[61766],30249,[61766],262145.0,inf,61766
124257,[61820],23939,[61820],262145.0,inf,61820
124321,[61859],22473,[61859],262145.0,inf,61859
124425,[61918],23830,[61918],262145.0,inf,61918
124592,[62017],30895,[62017],262145.0,inf,62017
124624,[62034],14838,[62034],262145.0,inf,62034
124774,[62129],30827,[62129],262145.0,inf,62129
125055,[62290],31620,[62290],262145.0,inf,62290
125305,[62428],1610,[62428],262145.0,inf,62428
125623,[62580],26628,[62580],262145.0,inf,62580
125957,[62740],10716,[62740],262145.0,inf,62740
126406,[62965],6470,[62965],262145.0,inf,62965
126890,[45575],33,[45575],262145.0,inf,45575
127009,[63307],16342,[63307],262145.0,inf,63307
127091,[45659],18543,[45659],262145.0,inf,45659
127287,[45720],11734,[45720],262145.0,inf,45720
127954,[26654],8151,[26654],262145.0,inf,26654
128119,[63940],10257,[63940],262145.0,inf,63940
128164,[63961],6718,[63961],262145.0,inf,63961
129025,[64437],19203,[64437],262145.0,inf,64437
129491,[64701],27558,[64701],262145.0,inf,64701


==> binder/html/reconstruction_100.csv <==
id,ancestor_list,taxon_label,ancestor_listr_,origin_time,destruction_time,ancestor_id
0,[None],31620,[None],262037.0,3072.5,0
1122,[0],31620,[0],262038.0,262040.0,0
1171,[1122],31620,[1122],262063.0,262065.0,1122
1197,[1171],31620,[1171],262072.0,262074.0,1171
1200,[1197],31391,[1197],262073.0,262075.0,1197
1213,[1197],31620,[1197],262075.0,262077.0,1197
1219,[1213],31620,[1213],262076.0,262078.0,1213
1226,[1219],31620,[1219],262077.0,262079.0,1219
1232,[1200],31391,[1200],262078.0,262080.0,1200
1264,[1232],31391,[1232],262081.0,262083.0,1232
1305,[1264],26275,[1264],262084.0,262086.0,1264
1327,[1219],26628,[1219],262085.0,262087.0,1219
1343,[1327],19203,[1327],262086.0,262088.0,1327
1369,[1264],11312,[1264],262088.0,262090.0,1264
1459,[1343],10257,[1343],262092.0,262094.0,1343
1492,[1305],26275,[1305],262094.0,262096.0,1305
1503,[1459],10257,[1459],262094.0,262096.0,1459
1504,[1343],19203,[1343],262094.0,262096.0,1343
1536,[1264],31391,[1264],262096.0,262098.0,1264
1547,[1226],31620,[1226],262096.0,262098.0,1226
1549,[1327],26628,[1327],262096.0,262098.0,1327
1551,[1503],10257,[1503],262096.0,262098.0,1503
1574,[1547],31620,[1547],262097.0,262099.0,1547
1604,[1574],31620,[1574],262098.0,262100.0,1574
1605,[1574],30895,[1574],262098.0,262100.0,1574
1612,[1551],10257,[1551],262098.0,262100.0,1551
1699,[1536],31391,[1536],262101.0,262103.0,1536
1715,[1604],30910,[1604],262101.0,262103.0,1604
1755,[1715],30910,[1715],262102.0,262104.0,1715
1761,[1605],30895,[1605],262102.0,262104.0,1605
1785,[1369],11312,[1369],262103.0,262105.0,1369
1827,[1699],31391,[1699],262104.0,262106.0,1699
1846,[1755],30910,[1755],262104.0,262106.0,1755
1895,[1846],30910,[1846],262105.0,262107.0,1846
1926,[1827],31391,[1827],262106.0,262108.0,1827
1986,[1785],11312,[1785],262107.0,262109.0,1785
2060,[1895],30910,[1895],262108.0,262110.0,1895
2068,[1604],31620,[1604],262108.0,262110.0,1604
2196,[1761],30895,[1761],262110.0,262112.0,1761
2210,[1504],19203,[1504],262110.0,262112.0,1504
2270,[1612],10257,[1612],262111.0,262113.0,1612
2284,[1926],31391,[1926],262112.0,262114.0,1926
2326,[2196],30895,[2196],262112.0,262114.0,2196
2331,[1226],27558,[1226],262112.0,262114.0,1226
2393,[2068],30827,[2068],262113.0,262115.0,2068
2405,[1549],26628,[1549],262113.0,262115.0,1549
2427,[2284],31391,[2284],262114.0,262116.0,2284
2468,[1715],21441,[1715],262114.0,262116.0,1715
2470,[2393],30827,[2393],262114.0,262116.0,2393
2475,[2326],30895,[2326],262114.0,262116.0,2326
2506,[2427],31391,[2427],262115.0,262117.0,2427
2566,[2405],26628,[2405],262115.0,262117.0,2405
2589,[2506],31391,[2506],262116.0,262118.0,2506
2625,[2060],30910,[2060],262116.0,262118.0,2060
2639,[1605],30249,[1605],262116.0,262118.0,1605
2676,[2589],30976,[2589],262117.0,262119.0,2589
2732,[2639],13303,[2639],262117.0,262119.0,2639
2744,[2331],27558,[2331],262117.0,262119.0,2331
2748,[2566],18543,[2566],262117.0,262119.0,2566
2772,[2676],30976,[2676],262118.0,262120.0,2676
2773,[2676],28208,[2676],262118.0,262120.0,2676
2774,[2589],31391,[2589],262118.0,262120.0,2589
2799,[1492],26275,[1492],262118.0,262120.0,1492
2836,[2475],30895,[2475],262118.0,262120.0,2475
2850,[2748],18543,[2748],262118.0,262120.0,2748
2876,[2772],30976,[2772],262119.0,262121.0,2772
2881,[2774],30654,[2774],262119.0,262121.0,2774
2883,[2774],24776,[2774],262119.0,262121.0,2774
2937,[2468],21441,[2468],262119.0,262121.0,2468
2947,[2196],23939,[2196],262119.0,262121.0,2196
2961,[2744],27558,[2744],262119.0,262121.0,2744
2965,[2566],33,[2566],262119.0,262121.0,2566
2973,[2270],10257,[2270],262119.0,262121.0,2270
2993,[2876],30976,[2876],262120.0,262122.0,2876
2998,[2773],28208,[2773],262120.0,262122.0,2773
3001,[2881],30654,[2881],262120.0,262122.0,2881
3002,[2881],23942,[2881],262120.0,262122.0,2881
3004,[2774],31391,[2774],262120.0,262122.0,2774
3066,[2937],21441,[2937],262120.0,262122.0,2937
3080,[2836],30895,[2836],262120.0,262122.0,2836
3094,[2961],27558,[2961],262120.0,262122.0,2961
3100,[2850],18543,[2850],262120.0,262122.0,2850
3133,[2876],2437,[2876],262121.0,262123.0,2876
3141,[3001],30654,[3001],262121.0,262123.0,3001
3142,[3001],27073,[3001],262121.0,262123.0,3001
3143,[3001],27790,[3001],262121.0,262123.0,3001
3145,[3002],17431,[3002],262121.0,262123.0,3002
3148,[3004],31391,[3004],262121.0,262123.0,3004
3150,[2883],24776,[2883],262121.0,262123.0,2883
3151,[2883],23324,[2883],262121.0,262123.0,2883
3226,[2470],30827,[2470],262121.0,262123.0,2470
3289,[2993],30976,[2993],262122.0,262124.0,2993
3291,[3133],2437,[3133],262122.0,262124.0,3133
3304,[3141],18467,[3141],262122.0,262124.0,3141
3306,[3142],27073,[3142],262122.0,262124.0,3142
3309,[3143],27790,[3143],262122.0,262124.0,3143
3317,[3148],31391,[3148],262122.0,262124.0,3148
3322,[3150],24776,[3150],262122.0,262124.0,3150
3403,[3226],30827,[3226],262122.0,262124.0,3226
3433,[2566],26628,[2566],262122.0,262124.0,2566
3445,[1459],8151,[1459],262122.0,262124.0,1459
3476,[3291],2437,[3291],262123.0,262125.0,3291
3496,[3141],30654,[3141],262123.0,262125.0,3141
3502,[3309],27790,[3309],262123.0,262125.0,3309
3602,[3403],30827,[3403],262123.0,262125.0,3403
3685,[3476],2437,[3476],262124.0,262126.0,3476
3709,[3496],27059,[3496],262124.0,262126.0,3496
3710,[3496],30654,[3496],262124.0,262126.0,3496
3716,[3306],10095,[3306],262124.0,262126.0,3306
3731,[3317],31391,[3317],262124.0,262126.0,3317
3740,[3322],24776,[3322],262124.0,262126.0,3322
3841,[3080],23830,[3080],262124.0,262126.0,3080
3882,[2973],10257,[2973],262124.0,262126.0,2973
3909,[3289],29879,[3289],262125.0,262127.0,3289
3950,[3306],27073,[3306],262125.0,262127.0,3306
3951,[3716],10095,[3716],262125.0,262127.0,3716
3952,[3716],7553,[3716],262125.0,262127.0,3716
3957,[3502],27790,[3502],262125.0,262127.0,3502
3961,[3002],23942,[3002],262125.0,262127.0,3002
3971,[3731],31391,[3731],262125.0,262127.0,3731
4059,[2625],30910,[2625],262125.0,262127.0,2625
4088,[2732],13303,[2732],262125.0,262127.0,2732
4118,[3094],27558,[3094],262125.0,262127.0,3094
4166,[3289],30976,[3289],262126.0,262128.0,3289
4172,[3685],2437,[3685],262126.0,262128.0,3685
4197,[3304],18467,[3304],262126.0,262128.0,3304
4214,[3950],27073,[3950],262126.0,262128.0,3950
4223,[3143],23859,[3143],262126.0,262128.0,3143
4230,[3961],23942,[3961],262126.0,262128.0,3961
4244,[3731],28805,[3731],262126.0,262128.0,3731
4258,[3740],24776,[3740],262126.0,262128.0,3740
4369,[3602],30827,[3602],262126.0,262128.0,3602
4379,[2947],23939,[2947],262126.0,262128.0,2947
4414,[3100],18543,[3100],262126.0,262128.0,3100
4499,[4197],18467,[4197],262127.0,262129.0,4197
4505,[3710],30654,[3710],262127.0,262129.0,3710
4518,[4214],27073,[4214],262127.0,262129.0,4214
4520,[4214],7097,[4214],262127.0,262129.0,4214
4540,[4230],23942,[4230],262127.0,262129.0,4230
4555,[4244],28805,[4244],262127.0,262129.0,4244
4575,[4258],16574,[4258],262127.0,262129.0,4258
4586,[3151],23324,[3151],262127.0,262129.0,3151
4668,[4059],30910,[4059],262127.0,262129.0,4059
4704,[4088],13303,[4088],262127.0,262129.0,4088
4708,[4379],23939,[4379],262127.0,262129.0,4379
4740,[3433],26628,[3433],262127.0,262129.0,3433
4796,[3909],29879,[3909],262128.0,262130.0,3909
4837,[4499],18467,[4499],262128.0,262130.0,4499
4842,[3709],27059,[3709],262128.0,262130.0,3709
4864,[4214],23810,[4214],262128.0,262130.0,4214
4880,[3957],27790,[3957],262128.0,262130.0,3957
4887,[4540],23942,[4540],262128.0,262130.0,4540
4903,[3971],31391,[3971],262128.0,262130.0,3971
4931,[4575],5340,[4575],262128.0,262130.0,4575
4933,[4575],16574,[4575],262128.0,262130.0,4575
4934,[4258],24776,[4258],262128.0,262130.0,4258
5042,[4668],30910,[4668],262128.0,262130.0,4668
5083,[2639],30249,[2639],262128.0,262130.0,2639
5085,[4708],23939,[4708],262128.0,262130.0,4708
5091,[3841],23830,[3841],262128.0,262130.0,3841
5122,[2965],33,[2965],262128.0,262130.0,2965
5174,[4166],30976,[4166],262129.0,262131.0,4166
5176,[4796],29879,[4796],262129.0,262131.0,4796
5186,[4172],2437,[4172],262129.0,262131.0,4172
5209,[2998],28208,[2998],262129.0,262131.0,2998
5224,[4197],13458,[4197],262129.0,262131.0,4197
5225,[4837],18467,[4837],262129.0,262131.0,4837
5236,[4505],30654,[4505],262129.0,262131.0,4505
5259,[4864],23810,[4864],262129.0,262131.0,4864
5265,[3951],10095,[3951],262129.0,262131.0,3951
5267,[3952],7553,[3952],262129.0,262131.0,3952
5275,[4223],23859,[4223],262129.0,262131.0,4223
5292,[3145],17431,[3145],262129.0,262131.0,3145
5305,[4903],28579,[4903],262129.0,262131.0,4903
5306,[4903],31391,[4903],262129.0,262131.0,4903
5310,[4555],28805,[4555],262129.0,262131.0,4555
5344,[4931],5340,[4931],262129.0,262131.0,4931
5472,[5042],24897,[5042],262129.0,262131.0,5042
5561,[5122],33,[5122],262129.0,262131.0,5122
5618,[5174],30976,[5174],262130.0,262132.0,5174
5621,[5176],29879,[5176],262130.0,262132.0,5176
5622,[5176],18744,[5176],262130.0,262132.0,5176
5681,[5224],13458,[5224],262130.0,262132.0,5224
5684,[5225],18392,[5225],262130.0,262132.0,5225
5726,[5259],14290,[5259],262130.0,262132.0,5259
5736,[5265],10095,[5265],262130.0,262132.0,5265
5750,[5275],23859,[5275],262130.0,262132.0,5275
5752,[4880],27790,[4880],262130.0,262132.0,4880
5760,[3143],14752,[3143],262130.0,262132.0,3143
5784,[5305],26928,[5305],262130.0,262132.0,5305
5785,[5305],28579,[5305],262130.0,262132.0,5305
5786,[5305],25023,[5305],262130.0,262132.0,5305
5789,[5306],31391,[5306],262130.0,262132.0,5306
5790,[5306],14551,[5306],262130.0,262132.0,5306
5792,[5306],19545,[5306],262130.0,262132.0,5306
5839,[5344],5340,[5344],262130.0,262132.0,5344
5846,[4933],16574,[4933],262130.0,262132.0,4933
5985,[5042],30910,[5042],262130.0,262132.0,5042
5986,[5472],24897,[5472],262130.0,262132.0,5472
6041,[4379],22473,[4379],262130.0,262132.0,4379
6046,[5091],23830,[5091],262130.0,262132.0,5091
6144,[5174],24064,[5174],262131.0,262133.0,5174
6145,[5618],30976,[5618],262131.0,262133.0,5618
6152,[5622],18744,[5622],262131.0,262133.0,5622
6217,[5681],13458,[5681],262131.0,262133.0,5681
6222,[5684],18392,[5684],262131.0,262133.0,5684
6276,[5726],14290,[5726],262131.0,262133.0,5726
6277,[5726],10474,[5726],262131.0,262133.0,5726
6290,[5736],10095,[5736],262131.0,262133.0,5736
6306,[5750],23859,[5750],262131.0,262133.0,5750
6309,[5752],27790,[5752],262131.0,262133.0,5752
6321,[5760],14752,[5760],262131.0,262133.0,5760
6330,[5292],17431,[5292],262131.0,262133.0,5292
6349,[5784],8829,[5784],262131.0,262133.0,5784
6350,[5784],26928,[5784],262131.0,262133.0,5784
6352,[5785],28579,[5785],262131.0,262133.0,5785
6357,[5306],25509,[5306],262131.0,262133.0,5306
6375,[5310],28805,[5310],262131.0,262133.0,5310
6453,[4586],23324,[4586],262131.0,262133.0,4586
6592,[5986],24897,[5986],262131.0,262133.0,5986
6703,[4740],26628,[4740],262131.0,262133.0,4740
6711,[4414],18543,[4414],262131.0,262133.0,4414
6736,[3882],10257,[3882],262131.0,262133.0,3882
6750,[2210],19203,[2210],262131.0,262133.0,2210
6769,[6144],18756,[6144],262132.0,262134.0,6144
6770,[6144],24064,[6144],262132.0,262134.0,6144
6784,[6152],18744,[6152],262132.0,262134.0,6152
6792,[3909],25639,[3909],262132.0,262134.0,3909
6880,[4842],27059,[4842],262132.0,262134.0,4842
6887,[5236],30654,[5236],262132.0,262134.0,5236
6930,[6276],14290,[6276],262132.0,262134.0,6276
6932,[6277],10474,[6277],262132.0,262134.0,6277
6947,[6290],10095,[6290],262132.0,262134.0,6290
6971,[6309],20974,[6309],262132.0,262134.0,6309
6972,[6309],7169,[6309],262132.0,262134.0,6309
6996,[4887],23942,[4887],262132.0,262134.0,4887
7003,[6330],17431,[6330],262132.0,262134.0,6330
7024,[6349],8829,[6349],262132.0,262134.0,6349
7026,[6350],26928,[6350],262132.0,262134.0,6350
7029,[6352],28579,[6352],262132.0,262134.0,6352
7037,[5786],25023,[5786],262132.0,262134.0,5786
7045,[5789],31391,[5789],262132.0,262134.0,5789
7052,[5790],14551,[5790],262132.0,262134.0,5790
7063,[6375],28805,[6375],262132.0,262134.0,6375
7124,[5846],16574,[5846],262132.0,262134.0,5846
7151,[6453],23324,[6453],262132.0,262134.0,6453
7154,[4586],4691,[4586],262132.0,262134.0,4586
7246,[2799],26275,[2799],262132.0,262134.0,2799
7305,[6592],24897,[6592],262132.0,262134.0,6592
7364,[4704],13303,[4704],262132.0,262134.0,4704
7378,[5085],23939,[5085],262132.0,262134.0,5085
7386,[6046],23830,[6046],262132.0,262134.0,6046
7428,[6703],26628,[6703],262132.0,262134.0,6703
7437,[6711],18543,[6711],262132.0,262134.0,6711
7464,[6736],10257,[6736],262132.0,262134.0,6736
7506,[6770],24064,[6770],262133.0,262135.0,6770
7581,[5209],28208,[5209],262133.0,262135.0,5209
7626,[5225],18467,[5225],262133.0,262135.0,5225
7639,[6880],27059,[6880],262133.0,262135.0,6880
7699,[6930],14290,[6930],262133.0,262135.0,6930
7703,[6932],10474,[6932],262133.0,262135.0,6932
7720,[6947],10095,[6947],262133.0,262135.0,6947
7729,[5267],7553,[5267],262133.0,262135.0,5267
7747,[6306],23859,[6306],262133.0,262135.0,6306
7752,[6971],20974,[6971],262133.0,262135.0,6971
7753,[6971],17283,[6971],262133.0,262135.0,6971
7758,[6972],7169,[6972],262133.0,262135.0,6972
7760,[6309],27790,[6309],262133.0,262135.0,6309
7793,[7003],17431,[7003],262133.0,262135.0,7003
7819,[7024],8829,[7024],262133.0,262135.0,7024
7826,[7029],28579,[7029],262133.0,262135.0,7029
7840,[7037],25023,[7037],262133.0,262135.0,7037
7843,[6357],25509,[6357],262133.0,262135.0,6357
7847,[6357],2319,[6357],262133.0,262135.0,6357
7850,[7045],31391,[7045],262133.0,262135.0,7045
7864,[5792],19545,[5792],262133.0,262135.0,5792
7934,[5839],5340,[5839],262133.0,262135.0,5839
8146,[7305],24897,[7305],262133.0,262135.0,7305
8194,[3066],21441,[3066],262133.0,262135.0,3066
8297,[5561],33,[5561],262133.0,262135.0,5561
8301,[7437],18543,[7437],262133.0,262135.0,7437
8380,[6769],18756,[6769],262134.0,262136.0,6769
8381,[7506],24064,[7506],262134.0,262136.0,7506
8393,[6145],30976,[6145],262134.0,262136.0,6145
8404,[5621],29879,[5621],262134.0,262136.0,5621
8409,[6784],18744,[6784],262134.0,262136.0,6784
8448,[3476],792,[3476],262134.0,262136.0,3476
8510,[6217],13458,[6217],262134.0,262136.0,6217
8521,[6222],18392,[6222],262134.0,262136.0,6222
8549,[6887],30654,[6887],262134.0,262136.0,6887
8613,[7703],10474,[7703],262134.0,262136.0,7703
8633,[7720],10095,[7720],262134.0,262136.0,7720
8674,[7753],17283,[7753],262134.0,262136.0,7753
8684,[7758],7169,[7758],262134.0,262136.0,7758
8689,[7760],16756,[7760],262134.0,262136.0,7760
8690,[7760],27790,[7760],262134.0,262136.0,7760
8710,[6321],14752,[6321],262134.0,262136.0,6321
8729,[7793],17431,[7793],262134.0,262136.0,7793
8762,[7026],26459,[7026],262134.0,262136.0,7026
8768,[7826],15708,[7826],262134.0,262136.0,7826
8790,[7840],25023,[7840],262134.0,262136.0,7840
8794,[7843],25509,[7843],262134.0,262136.0,7843
8800,[7847],2319,[7847],262134.0,262136.0,7847
8816,[7052],14551,[7052],262134.0,262136.0,7052
8909,[7934],5340,[7934],262134.0,262136.0,7934
8953,[7151],23324,[7151],262134.0,262136.0,7151
9060,[7246],26275,[7246],262134.0,262136.0,7246
9143,[8146],24897,[8146],262134.0,262136.0,8146
9159,[4059],14856,[4059],262134.0,262136.0,4059
9212,[4369],30827,[4369],262134.0,262136.0,4369
9256,[7386],23830,[7386],262134.0,262136.0,7386
9304,[4118],27558,[4118],262134.0,262136.0,4118
9309,[7428],26628,[7428],262134.0,262136.0,7428
9319,[8297],33,[8297],262134.0,262136.0,8297
9324,[8301],18543,[8301],262134.0,262136.0,8301
9325,[8301],11734,[8301],262134.0,262136.0,8301
9356,[3445],8151,[3445],262134.0,262136.0,3445
9436,[8393],17973,[8393],262135.0,262137.0,8393
9437,[8393],30976,[8393],262135.0,262137.0,8393
9459,[8409],18744,[8409],262135.0,262137.0,8409
9476,[6792],25639,[6792],262135.0,262137.0,6792
9508,[8448],792,[8448],262135.0,262137.0,8448
9532,[7581],28208,[7581],262135.0,262137.0,7581
9600,[7626],18467,[7626],262135.0,262137.0,7626
9629,[8549],8316,[8549],262135.0,262137.0,8549
9696,[7699],14290,[7699],262135.0,262137.0,7699
9705,[8613],10474,[8613],262135.0,262137.0,8613
9728,[4520],7097,[4520],262135.0,262137.0,4520
9747,[7729],7553,[7729],262135.0,262137.0,7729
9768,[7747],23859,[7747],262135.0,262137.0,7747
9781,[8674],17283,[8674],262135.0,262137.0,8674
9797,[8684],7169,[8684],262135.0,262137.0,8684
9804,[7760],5105,[7760],262135.0,262137.0,7760
9884,[7024],8081,[7024],262135.0,262137.0,7024
9885,[7819],8829,[7819],262135.0,262137.0,7819
9897,[8768],15708,[8768],262135.0,262137.0,8768
9922,[8790],25023,[8790],262135.0,262137.0,8790
9936,[8800],2319,[8800],262135.0,262137.0,8800
9941,[7850],31391,[7850],262135.0,262137.0,7850
9958,[8816],14551,[8816],262135.0,262137.0,8816
9981,[7063],28805,[7063],262135.0,262137.0,7063
10120,[8953],23324,[8953],262135.0,262137.0,8953
10230,[1986],11312,[1986],262135.0,262137.0,1986
10340,[5985],6130,[5985],262135.0,262137.0,5985
10346,[9143],24897,[9143],262135.0,262137.0,9143
10419,[8194],21441,[8194],262135.0,262137.0,8194
10447,[7364],13303,[7364],262135.0,262137.0,7364
10538,[9309],6470,[9309],262135.0,262137.0,9309
10558,[9324],18543,[9324],262135.0,262137.0,9324
10640,[6750],19203,[6750],262135.0,262137.0,6750
10673,[8381],24064,[8381],262136.0,262138.0,8381
10698,[9436],17973,[9436],262136.0,262138.0,9436
10700,[9437],29369,[9437],262136.0,262138.0,9437
10720,[8404],29879,[8404],262136.0,262138.0,8404
10730,[5621],6389,[5621],262136.0,262138.0,5621
10755,[9476],25639,[9476],262136.0,262138.0,9476
10941,[8549],30654,[8549],262136.0,262138.0,8549
11017,[9696],14290,[9696],262136.0,262138.0,9696
11030,[9705],10474,[9705],262136.0,262138.0,9705
11065,[9728],7097,[9728],262136.0,262138.0,9728
11070,[8633],10095,[8633],262136.0,262138.0,8633
11088,[9747],7553,[9747],262136.0,262138.0,9747
11111,[9768],23859,[9768],262136.0,262138.0,9768
11122,[7752],20974,[7752],262136.0,262138.0,7752
11129,[9781],17283,[9781],262136.0,262138.0,9781
11150,[9797],7169,[9797],262136.0,262138.0,9797
11166,[8689],16756,[8689],262136.0,262138.0,8689
11167,[8690],27790,[8690],262136.0,262138.0,8690
11195,[8710],14752,[8710],262136.0,262138.0,8710
11213,[6996],23942,[6996],262136.0,262138.0,6996
11224,[8729],17431,[8729],262136.0,262138.0,8729
11259,[9884],6401,[9884],262136.0,262138.0,9884
11269,[8762],26459,[8762],262136.0,262138.0,8762
11271,[7026],26928,[7026],262136.0,262138.0,7026
11279,[9897],15708,[9897],262136.0,262138.0,9897
11285,[7826],28579,[7826],262136.0,262138.0,7826
11317,[9922],25023,[9922],262136.0,262138.0,9922
11324,[8794],25509,[8794],262136.0,262138.0,8794
11345,[9941],31391,[9941],262136.0,262138.0,9941
11346,[9941],27287,[9941],262136.0,262138.0,9941
11373,[9958],14551,[9958],262136.0,262138.0,9958
11386,[7864],19545,[7864],262136.0,262138.0,7864
11397,[9981],28805,[9981],262136.0,262138.0,9981
11502,[8909],5340,[8909],262136.0,262138.0,8909
11562,[10120],23324,[10120],262136.0,262138.0,10120
11563,[10120],7056,[10120],262136.0,262138.0,10120
11915,[10419],21441,[10419],262136.0,262138.0,10419
11929,[9212],30827,[9212],262136.0,262138.0,9212
11960,[5083],30249,[5083],262136.0,262138.0,5083
11983,[9256],23830,[9256],262136.0,262138.0,9256
12045,[9304],27558,[9304],262136.0,262138.0,9304
12051,[9309],26628,[9309],262136.0,262138.0,9309
12053,[10538],6470,[10538],262136.0,262138.0,10538
12080,[10558],18543,[10558],262136.0,262138.0,10558
12085,[9325],11734,[9325],262136.0,262138.0,9325
12121,[9356],8151,[9356],262136.0,262138.0,9356
12220,[8380],18756,[8380],262137.0,262139.0,8380
12222,[10673],24064,[10673],262137.0,262139.0,10673
12257,[10700],29369,[10700],262137.0,262139.0,10700
12260,[9437],30976,[9437],262137.0,262139.0,9437
12299,[10730],6389,[10730],262137.0,262139.0,10730
12327,[10755],25639,[10755],262137.0,262139.0,10755
12417,[9532],28208,[9532],262137.0,262139.0,9532
12484,[8510],13458,[8510],262137.0,262139.0,8510
12501,[8521],18392,[8521],262137.0,262139.0,8521
12512,[9600],18467,[9600],262137.0,262139.0,9600
12562,[10941],30654,[10941],262137.0,262139.0,10941
12651,[11017],14290,[11017],262137.0,262139.0,11017
12673,[11030],10474,[11030],262137.0,262139.0,11030
12718,[11065],7097,[11065],262137.0,262139.0,11065
12723,[11070],10095,[11070],262137.0,262139.0,11070
12746,[11088],7553,[11088],262137.0,262139.0,11088
12777,[11111],23859,[11111],262137.0,262139.0,11111
12793,[11122],20974,[11122],262137.0,262139.0,11122
12805,[11129],17283,[11129],262137.0,262139.0,11129
12865,[11166],16756,[11166],262137.0,262139.0,11166
12904,[11195],14752,[11195],262137.0,262139.0,11195
12941,[11224],17431,[11224],262137.0,262139.0,11224
12987,[9884],8081,[9884],262137.0,262139.0,9884
12988,[9885],8829,[9885],262137.0,262139.0,9885
12997,[11269],26459,[11269],262137.0,262139.0,11269
13003,[11271],26928,[11271],262137.0,262139.0,11271
13014,[11279],15708,[11279],262137.0,262139.0,11279
13022,[11285],28579,[11285],262137.0,262139.0,11285
13063,[11317],3029,[11317],262137.0,262139.0,11317
13110,[11346],27287,[11346],262137.0,262139.0,11346
13152,[11373],14551,[11373],262137.0,262139.0,11373
13167,[11386],19545,[11386],262137.0,262139.0,11386
13180,[11397],28805,[11397],262137.0,262139.0,11397
13310,[11502],5340,[11502],262137.0,262139.0,11502
13381,[11562],23324,[11562],262137.0,262139.0,11562
13387,[8953],12095,[8953],262137.0,262139.0,8953
13398,[7154],4691,[7154],262137.0,262139.0,7154
13827,[2068],31620,[2068],262137.0,262139.0,2068
13876,[11983],23830,[11983],262137.0,262139.0,11983
13889,[3080],30895,[3080],262137.0,262139.0,3080
13960,[12051],26628,[12051],262137.0,262139.0,12051
14002,[12080],16342,[12080],262137.0,262139.0,12080
14010,[12085],11734,[12085],262137.0,262139.0,12085
14052,[12121],8151,[12121],262137.0,262139.0,12121
14060,[7464],10257,[7464],262137.0,262139.0,7464
14176,[12222],24064,[12222],262138.0,262140.0,12222
14213,[10698],17973,[10698],262138.0,262140.0,10698
14217,[12257],29369,[12257],262138.0,262140.0,12257
14281,[12299],6389,[12299],262138.0,262140.0,12299
14317,[12327],25639,[12327],262138.0,262140.0,12327
14431,[12417],28208,[12417],262138.0,262140.0,12417
14517,[12484],13458,[12484],262138.0,262140.0,12484
14548,[12501],18392,[12501],262138.0,262140.0,12501
14585,[7639],27059,[7639],262138.0,262140.0,7639
14732,[12651],14290,[12651],262138.0,262140.0,12651
14824,[12718],7097,[12718],262138.0,262140.0,12718
14861,[12746],7553,[12746],262138.0,262140.0,12746
14918,[12793],20974,[12793],262138.0,262140.0,12793
14932,[12805],17283,[12805],262138.0,262140.0,12805
14933,[12805],1877,[12805],262138.0,262140.0,12805
15005,[9804],5105,[9804],262138.0,262140.0,9804
15020,[11167],27790,[11167],262138.0,262140.0,11167
15102,[11213],23942,[11213],262138.0,262140.0,11213
15174,[12988],8829,[12988],262138.0,262140.0,12988
15197,[13003],26928,[13003],262138.0,262140.0,13003
15216,[13014],15708,[13014],262138.0,262140.0,13014
15287,[13063],3029,[13063],262138.0,262140.0,13063
15288,[11317],25023,[11317],262138.0,262140.0,11317
15344,[11345],21187,[11345],262138.0,262140.0,11345
15346,[13110],27287,[13110],262138.0,262140.0,13110
15425,[13167],19545,[13167],262138.0,262140.0,13167
15431,[5306],28519,[5306],262138.0,262140.0,5306
15439,[11397],16000,[11397],262138.0,262140.0,11397
15680,[13381],23324,[13381],262138.0,262140.0,13381
15687,[11563],7056,[11563],262138.0,262140.0,11563
15706,[13398],4691,[13398],262138.0,262140.0,13398
15877,[9060],26275,[9060],262138.0,262140.0,9060
16050,[10346],24897,[10346],262138.0,262140.0,10346
16089,[9159],14856,[9159],262138.0,262140.0,9159
16185,[11929],30827,[11929],262138.0,262140.0,11929
16223,[10447],13303,[10447],262138.0,262140.0,10447
16253,[7378],23939,[7378],262138.0,262140.0,7378
16271,[13876],23830,[13876],262138.0,262140.0,13876
16374,[13960],1610,[13960],262138.0,262140.0,13960
16375,[13960],26628,[13960],262138.0,262140.0,13960
16379,[12051],10716,[12051],262138.0,262140.0,12051
16427,[9319],33,[9319],262138.0,262140.0,9319
16435,[14002],16342,[14002],262138.0,262140.0,14002
16452,[14010],11734,[14010],262138.0,262140.0,14010
16518,[14060],10257,[14060],262138.0,262140.0,14060
16655,[12220],18756,[12220],262139.0,262141.0,12220
16713,[14213],17973,[14213],262139.0,262141.0,14213
16723,[14217],29369,[14217],262139.0,262141.0,14217
16736,[12260],30976,[12260],262139.0,262141.0,12260
16737,[12260],6316,[12260],262139.0,262141.0,12260
16788,[10720],29879,[10720],262139.0,262141.0,10720
16817,[14281],6389,[14281],262139.0,262141.0,14281
16827,[9459],18744,[9459],262139.0,262141.0,9459
16917,[5186],2437,[5186],262139.0,262141.0,5186
16944,[9508],792,[9508],262139.0,262141.0,9508
17011,[14431],28208,[14431],262139.0,262141.0,14431
17175,[14548],18392,[14548],262139.0,262141.0,14548
17268,[12562],30654,[12562],262139.0,262141.0,12562
17405,[14732],14290,[14732],262139.0,262141.0,14732
17460,[12673],10474,[12673],262139.0,262141.0,12673
17534,[14824],7097,[14824],262139.0,262141.0,14824
17541,[12723],10095,[12723],262139.0,262141.0,12723
17579,[14861],7553,[14861],262139.0,262141.0,14861
17676,[14932],17283,[14932],262139.0,262141.0,14932
17679,[14933],1877,[14933],262139.0,262141.0,14933
17781,[15005],5105,[15005],262139.0,262141.0,15005
17906,[15102],23942,[15102],262139.0,262141.0,15102
17922,[12941],17431,[12941],262139.0,262141.0,12941
17985,[11259],6401,[11259],262139.0,262141.0,11259
18026,[15197],26928,[15197],262139.0,262141.0,15197
18057,[15216],15708,[15216],262139.0,262141.0,15216
18083,[13022],28579,[13022],262139.0,262141.0,13022
18240,[15346],27287,[15346],262139.0,262141.0,15346
18344,[15425],19545,[15425],262139.0,262141.0,15425
18362,[15439],16000,[15439],262139.0,262141.0,15439
18366,[13180],28805,[13180],262139.0,262141.0,13180
18580,[7124],16574,[7124],262139.0,262141.0,7124
18648,[15680],23324,[15680],262139.0,262141.0,15680
18891,[15877],26275,[15877],262139.0,262141.0,15877
19090,[10340],6130,[10340],262139.0,262141.0,10340
19091,[5985],30910,[5985],262139.0,262141.0,5985
19154,[16089],14856,[16089],262139.0,262141.0,16089
19266,[16185],30827,[16185],262139.0,262141.0,16185
19320,[16223],6443,[16223],262139.0,262141.0,16223
19341,[11960],30249,[11960],262139.0,262141.0,11960
19378,[16271],23830,[16271],262139.0,262141.0,16271
19401,[13889],30895,[13889],262139.0,262141.0,13889
19509,[16374],1610,[16374],262139.0,262141.0,16374
19513,[16375],26628,[16375],262139.0,262141.0,16375
19519,[16379],10716,[16379],262139.0,262141.0,16379
19597,[16435],16342,[16435],262139.0,262141.0,16435
19684,[14052],8151,[14052],262139.0,262141.0,14052
19697,[16518],6718,[16518],262139.0,262141.0,16518
19792,[10640],19203,[10640],262139.0,262141.0,10640
19950,[16713],17973,[16713],262140.0,262142.0,16713
19984,[16736],30976,[16736],262140.0,262142.0,16736
19985,[16737],6316,[16737],262140.0,262142.0,16737
20052,[16788],29879,[16788],262140.0,262142.0,16788
20097,[16817],6389,[16817],262140.0,262142.0,16817
20235,[16917],2437,[16917],262140.0,262142.0,16917
20269,[16944],792,[16944],262140.0,262142.0,16944
20365,[17011],28208,[17011],262140.0,262142.0,17011
20586,[17175],18392,[17175],262140.0,262142.0,17175
20636,[14585],27059,[14585],262140.0,262142.0,14585
20687,[9629],8316,[9629],262140.0,262142.0,9629
20702,[17268],30654,[17268],262140.0,262142.0,17268
20703,[17268],15792,[17268],262140.0,262142.0,17268
20882,[17405],14290,[17405],262140.0,262142.0,17405
20953,[17460],10474,[17460],262140.0,262142.0,17460
21056,[17541],10095,[17541],262140.0,262142.0,17541
21111,[17579],7553,[17579],262140.0,262142.0,17579
21247,[17679],1877,[17679],262140.0,262142.0,17679
21330,[11150],7169,[11150],262140.0,262142.0,11150
21382,[17781],5105,[17781],262140.0,262142.0,17781
21547,[17906],23942,[17906],262140.0,262142.0,17906
21651,[17985],6401,[17985],262140.0,262142.0,17985
21652,[12987],8081,[12987],262140.0,262142.0,12987
21707,[18026],26928,[18026],262140.0,262142.0,18026
21795,[18083],28579,[18083],262140.0,262142.0,18083
21913,[15287],3029,[15287],262140.0,262142.0,15287
21967,[9936],2319,[9936],262140.0,262142.0,9936
22001,[15344],21187,[15344],262140.0,262142.0,15344
22005,[11345],31391,[11345],262140.0,262142.0,11345
22009,[18240],27287,[18240],262140.0,262142.0,18240
22117,[13152],14551,[13152],262140.0,262142.0,13152
22166,[15431],28519,[15431],262140.0,262142.0,15431
22176,[18362],16000,[18362],262140.0,262142.0,18362
22183,[18366],28805,[18366],262140.0,262142.0,18366
22449,[18580],16574,[18580],262140.0,262142.0,18580
22534,[18648],23324,[18648],262140.0,262142.0,18648
22554,[15687],7056,[15687],262140.0,262142.0,15687
22583,[15706],4691,[15706],262140.0,262142.0,15706
22830,[18891],26275,[18891],262140.0,262142.0,18891
23100,[16050],24897,[16050],262140.0,262142.0,16050
23306,[19266],30827,[19266],262140.0,262142.0,19266
23375,[16223],13303,[16223],262140.0,262142.0,16223
23377,[19320],6443,[19320],262140.0,262142.0,19320
23421,[16253],23939,[16253],262140.0,262142.0,16253
23447,[19378],23830,[19378],262140.0,262142.0,19378
23475,[19401],30895,[19401],262140.0,262142.0,19401
23609,[19509],1610,[19509],262140.0,262142.0,19509
23619,[19513],26628,[19513],262140.0,262142.0,19513
23633,[19519],10716,[19519],262140.0,262142.0,19519
23658,[12053],6470,[12053],262140.0,262142.0,12053
23721,[16427],33,[16427],262140.0,262142.0,16427
23752,[12080],18543,[12080],262140.0,262142.0,12080
23771,[16452],11734,[16452],262140.0,262142.0,16452
23866,[19684],8151,[19684],262140.0,262142.0,19684
23886,[16518],10257,[16518],262140.0,262142.0,16518
23887,[19697],6718,[19697],262140.0,262142.0,19697
24115,[16655],18756,[16655],262141.0,262143.0,16655
24141,[14176],24064,[14176],262141.0,262143.0,14176
24284,[19984],30976,[19984],262141.0,262143.0,19984
24382,[20052],29879,[20052],262141.0,262143.0,20052
24474,[16827],18744,[16827],262141.0,262143.0,16827
24682,[20269],792,[20269],262141.0,262143.0,20269
24826,[20365],28208,[20365],262141.0,262143.0,20365
25051,[14517],13458,[14517],262141.0,262143.0,14517
25120,[20586],18392,[20586],262141.0,262143.0,20586
25143,[7626],13469,[7626],262141.0,262143.0,7626
25145,[12512],18467,[12512],262141.0,262143.0,12512
25246,[20687],8316,[20687],262141.0,262143.0,20687
25518,[20882],14290,[20882],262141.0,262143.0,20882
25752,[21056],10095,[21056],262141.0,262143.0,21056
25962,[14918],20974,[14918],262141.0,262143.0,14918
26005,[17676],17283,[17676],262141.0,262143.0,17676
26012,[21247],1877,[21247],262141.0,262143.0,21247
26240,[12865],16756,[12865],262141.0,262143.0,12865
26344,[12904],14752,[12904],262141.0,262143.0,12904
26462,[17922],17431,[17922],262141.0,262143.0,17922
26567,[21652],8081,[21652],262141.0,262143.0,21652
26587,[15174],8829,[15174],262141.0,262143.0,15174
26617,[12997],26459,[12997],262141.0,262143.0,12997
26653,[21707],26928,[21707],262141.0,262143.0,21707
26741,[18057],15708,[18057],262141.0,262143.0,18057
26970,[21913],3029,[21913],262141.0,262143.0,21913
26976,[15288],25023,[15288],262141.0,262143.0,15288
27035,[21967],2319,[21967],262141.0,262143.0,21967
27087,[22001],21187,[22001],262141.0,262143.0,22001
27097,[22005],31391,[22005],262141.0,262143.0,22005
27108,[22009],27287,[22009],262141.0,262143.0,22009
27259,[22117],14551,[22117],262141.0,262143.0,22117
27308,[18344],15438,[18344],262141.0,262143.0,18344
27337,[22176],16000,[22176],262141.0,262143.0,22176
27349,[22183],28805,[22183],262141.0,262143.0,22183
27707,[22449],16574,[22449],262141.0,262143.0,22449
27719,[4934],24776,[4934],262141.0,262143.0,4934
28180,[22830],26275,[22830],262141.0,262143.0,22830
28505,[19090],6130,[19090],262141.0,262143.0,19090
28531,[23100],24897,[23100],262141.0,262143.0,23100
28624,[19154],14856,[19154],262141.0,262143.0,19154
28778,[11915],21441,[11915],262141.0,262143.0,11915
28845,[13827],31620,[13827],262141.0,262143.0,13827
28896,[23375],13303,[23375],262141.0,262143.0,23375
28949,[23421],23939,[23421],262141.0,262143.0,23421
28962,[6041],22473,[6041],262141.0,262143.0,6041
28981,[23447],23830,[23447],262141.0,262143.0,23447
29016,[23475],30895,[23475],262141.0,262143.0,23475
29021,[2836],14838,[2836],262141.0,262143.0,2836
29188,[23609],1610,[23609],262141.0,262143.0,23609
29210,[23619],26628,[23619],262141.0,262143.0,23619
29234,[23633],10716,[23633],262141.0,262143.0,23633
29277,[23658],6470,[23658],262141.0,262143.0,23658
29388,[19597],16342,[19597],262141.0,262143.0,19597
29400,[23752],18543,[23752],262141.0,262143.0,23752
29431,[23771],11734,[23771],262141.0,262143.0,23771
29552,[23866],8151,[23866],262141.0,262143.0,23866
29579,[23886],10257,[23886],262141.0,262143.0,23886
29740,[19792],19203,[19792],262141.0,262143.0,19792
29920,[24141],24064,[24141],262142.0,262144.0,24141
30093,[16723],7524,[16723],262142.0,262144.0,16723
30094,[16723],29369,[16723],262142.0,262144.0,16723
30143,[24284],30976,[24284],262142.0,262144.0,24284
30148,[19985],6316,[19985],262142.0,262144.0,19985
30282,[24382],29879,[24382],262142.0,262144.0,24382
30363,[20097],6389,[20097],262142.0,262144.0,20097
31360,[25143],13469,[25143],262142.0,262144.0,25143
31486,[25246],8316,[25246],262142.0,262144.0,25246
31835,[4518],27073,[4518],262142.0,262144.0,4518
31873,[25518],14290,[25518],262142.0,262144.0,25518
32068,[5259],23810,[5259],262142.0,262144.0,5259
32182,[17534],7097,[17534],262142.0,262144.0,17534
32201,[25752],10095,[25752],262142.0,262144.0,25752
32304,[21111],7553,[21111],262142.0,262144.0,21111
32420,[12777],23859,[12777],262142.0,262144.0,12777
32484,[25962],20974,[25962],262142.0,262144.0,25962
32550,[26005],17283,[26005],262142.0,262144.0,26005
32559,[26012],1877,[26012],262142.0,262144.0,26012
32826,[21382],5105,[21382],262142.0,262144.0,21382
32908,[26240],16756,[26240],262142.0,262144.0,26240
33045,[26344],14752,[26344],262142.0,262144.0,26344
33166,[21547],23942,[21547],262142.0,262144.0,21547
33204,[26462],17431,[26462],262142.0,262144.0,26462
33353,[21651],6401,[21651],262142.0,262144.0,21651
33424,[26617],26459,[26617],262142.0,262144.0,26617
33624,[26741],15708,[26741],262142.0,262144.0,26741
33719,[21795],28579,[21795],262142.0,262144.0,21795
33957,[26970],3029,[26970],262142.0,262144.0,26970
33991,[11324],25509,[11324],262142.0,262144.0,11324
34045,[27035],2319,[27035],262142.0,262144.0,27035
34124,[27087],21187,[27087],262142.0,262144.0,27087
34159,[27108],27287,[27108],262142.0,262144.0,27108
34455,[22166],28519,[22166],262142.0,262144.0,22166
34490,[27349],28805,[27349],262142.0,262144.0,27349
35000,[27707],15447,[27707],262142.0,262144.0,27707
35015,[27719],24776,[27719],262142.0,262144.0,27719
35148,[22534],23324,[22534],262142.0,262144.0,22534
35198,[13387],12095,[13387],262142.0,262144.0,13387
35630,[28180],26275,[28180],262142.0,262144.0,28180
36060,[28505],6130,[28505],262142.0,262144.0,28505
36227,[28624],14856,[28624],262142.0,262144.0,28624
36416,[28778],21441,[28778],262142.0,262144.0,28778
36445,[23306],30827,[23306],262142.0,262144.0,23306
36573,[28896],13303,[28896],262142.0,262144.0,28896
36580,[23377],6443,[23377],262142.0,262144.0,23377
36646,[28949],23939,[28949],262142.0,262144.0,28949
36689,[28981],23830,[28981],262142.0,262144.0,28981
36938,[12045],27558,[12045],262142.0,262144.0,12045
37013,[29210],26628,[29210],262142.0,262144.0,29210
37058,[29234],10716,[29234],262142.0,262144.0,29234
37123,[29277],6470,[29277],262142.0,262144.0,29277
37275,[29388],16342,[29388],262142.0,262144.0,29388
37339,[29431],11734,[29431],262142.0,262144.0,29431
37549,[29579],10257,[29579],262142.0,262144.0,29579
37773,[29740],19203,[29740],262142.0,262144.0,29740
37957,[24115],18756,[24115],262143.0,262145.0,24115
38024,[29920],24064,[29920],262143.0,262145.0,29920
38380,[30143],30976,[30143],262143.0,262145.0,30143
38391,[30148],6316,[30148],262143.0,262145.0,30148
38577,[30282],29879,[30282],262143.0,262145.0,30282
38702,[30363],6389,[30363],262143.0,262145.0,30363
39074,[20235],2437,[20235],262143.0,262145.0,20235
39202,[24682],792,[24682],262143.0,262145.0,24682
39502,[24826],28208,[24826],262143.0,262145.0,24826
39519,[12417],28085,[12417],262143.0,262145.0,12417
39983,[25051],13458,[25051],262143.0,262145.0,25051
40161,[25145],18467,[25145],262143.0,262145.0,25145
40331,[31486],8316,[31486],262143.0,262145.0,31486
40387,[20702],30654,[20702],262143.0,262145.0,20702
40857,[31835],27073,[31835],262143.0,262145.0,31835
40927,[31873],14290,[31873],262143.0,262145.0,31873
41147,[20953],10474,[20953],262143.0,262145.0,20953
41224,[32068],23810,[32068],262143.0,262145.0,32068
41410,[32201],10095,[32201],262143.0,262145.0,32201
41710,[32420],23859,[32420],262143.0,262145.0,32420
41807,[32484],20974,[32484],262143.0,262145.0,32484
41916,[32550],17283,[32550],262143.0,262145.0,32550
42338,[32826],5105,[32826],262143.0,262145.0,32826
42455,[32908],16756,[32908],262143.0,262145.0,32908
42470,[15020],27790,[15020],262143.0,262145.0,15020
42644,[33045],14752,[33045],262143.0,262145.0,33045
42810,[33166],23942,[33166],262143.0,262145.0,33166
42862,[33204],17431,[33204],262143.0,262145.0,33204
43075,[33353],6401,[33353],262143.0,262145.0,33353
43076,[26567],8081,[26567],262143.0,262145.0,26567
43111,[26587],8829,[26587],262143.0,262145.0,26587
43174,[33424],26459,[33424],262143.0,262145.0,33424
43271,[26653],26928,[26653],262143.0,262145.0,26653
43490,[33624],15708,[33624],262143.0,262145.0,33624
43643,[33719],28579,[33719],262143.0,262145.0,33719
44129,[34045],2319,[34045],262143.0,262145.0,34045
44241,[34124],21187,[34124],262143.0,262145.0,34124
44270,[27097],31391,[27097],262143.0,262145.0,27097
44295,[34159],27287,[34159],262143.0,262145.0,34159
44700,[27308],15438,[27308],262143.0,262145.0,27308
44753,[27337],16000,[27337],262143.0,262145.0,27337
44777,[34490],28805,[34490],262143.0,262145.0,34490
45459,[13310],5340,[13310],262143.0,262145.0,13310
45541,[27707],16574,[27707],262143.0,262145.0,27707
45544,[35000],15447,[35000],262143.0,262145.0,35000
45567,[35015],24776,[35015],262143.0,262145.0,35015
45802,[22554],7056,[22554],262143.0,262145.0,22554
45879,[22583],4691,[22583],262143.0,262145.0,22583
46351,[10230],11312,[10230],262143.0,262145.0,10230
46424,[35630],26275,[35630],262143.0,262145.0,35630
47242,[36227],14856,[36227],262143.0,262145.0,36227
47510,[36416],21441,[36416],262143.0,262145.0,36416
47553,[36445],30827,[36445],262143.0,262145.0,36445
47645,[28845],31620,[28845],262143.0,262145.0,28845
47748,[36573],13303,[36573],262143.0,262145.0,36573
47813,[19341],30249,[19341],262143.0,262145.0,19341
47875,[28962],22473,[28962],262143.0,262145.0,28962
47910,[36689],23830,[36689],262143.0,262145.0,36689
47980,[29016],30895,[29016],262143.0,262145.0,29016
47989,[29021],14838,[29021],262143.0,262145.0,29021
48249,[36938],27558,[36938],262143.0,262145.0,36938
48312,[29188],1610,[29188],262143.0,262145.0,29188
48479,[37058],10716,[37058],262143.0,262145.0,37058
48605,[37123],6470,[37123],262143.0,262145.0,37123
48774,[23721],33,[23721],262143.0,262145.0,23721
48825,[37275],16342,[37275],262143.0,262145.0,37275
48858,[29400],18543,[29400],262143.0,262145.0,29400
48919,[37339],11734,[37339],262143.0,262145.0,37339
49222,[37549],10257,[37549],262143.0,262145.0,37549
49233,[23887],6718,[23887],262143.0,262145.0,23887
49548,[37773],19203,[37773],262143.0,262145.0,37773
49938,[38024],24064,[38024],262144.0,262146.0,38024
50381,[30093],7524,[30093],262144.0,262146.0,30093
50819,[38577],29879,[38577],262144.0,262146.0,38577
51019,[38702],6389,[38702],262144.0,262146.0,38702
51612,[39074],2437,[39074],262144.0,262146.0,39074
52303,[39502],28208,[39502],262144.0,262146.0,39502
52336,[39519],28085,[39519],262144.0,262146.0,39519
53079,[39983],13458,[39983],262144.0,262146.0,39983
53286,[25120],18392,[25120],262144.0,262146.0,25120
53349,[31360],13469,[31360],262144.0,262146.0,31360
53356,[40161],18467,[40161],262144.0,262146.0,40161
53432,[20636],27059,[20636],262144.0,262146.0,20636
53602,[40331],8316,[40331],262144.0,262146.0,40331
53705,[40387],30654,[40387],262144.0,262146.0,40387
54432,[40857],27073,[40857],262144.0,262146.0,40857
54557,[40927],14290,[40927],262144.0,262146.0,40927
54899,[41147],10474,[41147],262144.0,262146.0,41147
55015,[41224],23810,[41224],262144.0,262146.0,41224
55266,[32182],7097,[32182],262144.0,262146.0,32182
55302,[41410],10095,[41410],262144.0,262146.0,41410
55926,[41807],20974,[41807],262144.0,262146.0,41807
56099,[41916],17283,[41916],262144.0,262146.0,41916
56127,[32559],1877,[32559],262144.0,262146.0,32559
56472,[21330],7169,[21330],262144.0,262146.0,21330
56797,[42338],5105,[42338],262144.0,262146.0,42338
56981,[42455],16756,[42455],262144.0,262146.0,42455
57004,[42470],27790,[42470],262144.0,262146.0,42470
57280,[42644],14752,[42644],262144.0,262146.0,42644
57527,[42810],23942,[42810],262144.0,262146.0,42810
57599,[42862],17431,[42862],262144.0,262146.0,42862
57944,[43076],8081,[43076],262144.0,262146.0,43076
58004,[43111],8829,[43111],262144.0,262146.0,43111
58098,[43174],26459,[43174],262144.0,262146.0,43174
58256,[43271],26928,[43271],262144.0,262146.0,43271
58636,[43490],15708,[43490],262144.0,262146.0,43490
58903,[43643],28579,[43643],262144.0,262146.0,43643
59467,[26976],25023,[26976],262144.0,262146.0,26976
59521,[33991],25509,[33991],262144.0,262146.0,33991
59640,[44129],2319,[44129],262144.0,262146.0,44129
59810,[44241],21187,[44241],262144.0,262146.0,44241
59854,[44270],31391,[44270],262144.0,262146.0,44270
59890,[44295],27287,[44295],262144.0,262146.0,44295
60484,[44700],15438,[44700],262144.0,262146.0,44700
60565,[44753],16000,[44753],262144.0,262146.0,44753
60607,[44777],28805,[44777],262144.0,262146.0,44777
61643,[45459],5340,[45459],262144.0,262146.0,45459
62090,[35148],23324,[35148],262144.0,262146.0,35148
62171,[45802],7056,[45802],262144.0,262146.0,45802
62196,[35198],12095,[35198],262144.0,262146.0,35198
62291,[45879],4691,[45879],262144.0,262146.0,45879
63108,[46424],26275,[46424],262144.0,262146.0,46424
64019,[19091],30910,[19091],262144.0,262146.0,19091
64376,[47242],14856,[47242],262144.0,262146.0,47242
64835,[47553],30827,[47553],262144.0,262146.0,47553
64995,[47645],31620,[47645],262144.0,262146.0,47645
65161,[36580],6443,[36580],262144.0,262146.0,36580
65247,[47813],30249,[47813],262144.0,262146.0,47813
65295,[36646],23939,[36646],262144.0,262146.0,36646
65334,[47875],22473,[47875],262144.0,262146.0,47875
65392,[47910],23830,[47910],262144.0,262146.0,47910
65491,[47980],30895,[47980],262144.0,262146.0,47980
65508,[47989],14838,[47989],262144.0,262146.0,47989
65880,[48249],27558,[48249],262144.0,262146.0,48249
65989,[48312],1610,[48312],262144.0,262146.0,48312
66143,[37013],26628,[37013],262144.0,262146.0,37013
66302,[48479],10716,[48479],262144.0,262146.0,48479
66527,[48605],6470,[48605],262144.0,262146.0,48605
66866,[48825],16342,[48825],262144.0,262146.0,48825
67498,[49222],10257,[49222],262144.0,262146.0,49222
67519,[49233],6718,[49233],262144.0,262146.0,49233
67996,[49548],19203,[49548],262144.0,262146.0,49548
101152,[37957],18756,[37957],262145.0,inf,37957
101351,[49938],24064,[49938],262145.0,inf,49938
101957,[19950],17973,[19950],262145.0,inf,19950
102141,[50381],7524,[50381],262145.0,inf,50381
102148,[30094],29369,[30094],262145.0,inf,30094
102381,[38380],30976,[38380],262145.0,inf,38380
102417,[38391],6316,[38391],262145.0,inf,38391
102927,[50819],29879,[50819],262145.0,inf,50819
103271,[51019],6389,[51019],262145.0,inf,51019
103445,[24474],18744,[24474],262145.0,inf,24474
103747,[14317],25639,[14317],262145.0,inf,14317
104267,[51612],2437,[51612],262145.0,inf,51612
104667,[39202],792,[39202],262145.0,inf,39202
105553,[52303],28208,[52303],262145.0,inf,52303
105615,[52336],28085,[52336],262145.0,inf,52336
106921,[53079],13458,[53079],262145.0,inf,53079
107280,[53286],18392,[53286],262145.0,inf,53286
107378,[53349],13469,[53349],262145.0,inf,53349
107394,[53356],18467,[53356],262145.0,inf,53356
107529,[53432],27059,[53432],262145.0,inf,53432
107829,[53602],8316,[53602],262145.0,inf,53602
108006,[53705],30654,[53705],262145.0,inf,53705
108013,[20703],15792,[20703],262145.0,inf,20703
109297,[54432],27073,[54432],262145.0,inf,54432
109526,[54557],14290,[54557],262145.0,inf,54557
110129,[54899],10474,[54899],262145.0,inf,54899
110315,[55015],23810,[55015],262145.0,inf,55015
110746,[55266],7097,[55266],262145.0,inf,55266
110809,[55302],10095,[55302],262145.0,inf,55302
111190,[32304],7553,[32304],262145.0,inf,32304
111619,[41710],23859,[41710],262145.0,inf,41710
111903,[55926],20974,[55926],262145.0,inf,55926
112238,[56099],17283,[56099],262145.0,inf,56099
112297,[56127],1877,[56127],262145.0,inf,56127
112908,[56472],7169,[56472],262145.0,inf,56472
113516,[56797],5105,[56797],262145.0,inf,56797
113836,[56981],16756,[56981],262145.0,inf,56981
113872,[57004],27790,[57004],262145.0,inf,57004
114334,[57280],14752,[57280],262145.0,inf,57280
114739,[57527],23942,[57527],262145.0,inf,57527
114860,[57599],17431,[57599],262145.0,inf,57599
115481,[43075],6401,[43075],262145.0,inf,43075
115489,[57944],8081,[57944],262145.0,inf,57944
115602,[58004],8829,[58004],262145.0,inf,58004
115766,[58098],26459,[58098],262145.0,inf,58098
116107,[58256],26928,[58256],262145.0,inf,58256
116856,[58636],15708,[58636],262145.0,inf,58636
117358,[58903],28579,[58903],262145.0,inf,58903
118280,[33957],3029,[33957],262145.0,inf,33957
118318,[59467],25023,[59467],262145.0,inf,59467
118415,[59521],25509,[59521],262145.0,inf,59521
118615,[59640],2319,[59640],262145.0,inf,59640
118903,[59810],21187,[59810],262145.0,inf,59810
118988,[59854],31391,[59854],262145.0,inf,59854
119057,[59890],897,[59890],262145.0,inf,59890
119059,[59890],27287,[59890],262145.0,inf,59890
119851,[27259],14551,[27259],262145.0,inf,27259
120104,[60484],15438,[60484],262145.0,inf,60484
120116,[18344],19545,[18344],262145.0,inf,18344
120180,[34455],28519,[34455],262145.0,inf,34455
120246,[60565],16000,[60565],262145.0,inf,60565
120306,[60607],28805,[60607],262145.0,inf,60607
122124,[61643],5340,[61643],262145.0,inf,61643
122340,[45541],16574,[45541],262145.0,inf,45541
122347,[45544],15447,[45544],262145.0,inf,45544
122413,[45567],24776,[45567],262145.0,inf,45567
122904,[62090],23324,[62090],262145.0,inf,62090
123049,[62171],7056,[62171],262145.0,inf,62171
123084,[62196],12095,[62196],262145.0,inf,62196
123258,[62291],4691,[62291],262145.0,inf,62291
124452,[46351],11312,[46351],262145.0,inf,46351
124626,[63108],26275,[63108],262145.0,inf,63108
126206,[36060],6130,[36060],262145.0,inf,36060
126222,[64019],30910,[64019],262145.0,inf,64019
126306,[28531],24897,[28531],262145.0,inf,28531
126844,[64376],14856,[64376],262145.0,inf,64376
127520,[47510],21441,[47510],262145.0,inf,47510
127635,[64835],30827,[64835],262145.0,inf,64835
127916,[64995],31620,[64995],262145.0,inf,64995
128179,[47748],13303,[47748],262145.0,inf,47748
128214,[65161],6443,[65161],262145.0,inf,65161
128359,[65247],30249,[65247],262145.0,inf,65247
128435,[65295],23939,[65295],262145.0,inf,65295
128499,[65334],22473,[65334],262145.0,inf,65334
128603,[65392],23830,[65392],262145.0,inf,65392
128770,[65491],30895,[65491],262145.0,inf,65491
128802,[65508],14838,[65508],262145.0,inf,65508
129438,[65880],27558,[65880],262145.0,inf,65880
129636,[65989],1610,[65989],262145.0,inf,65989
129957,[66143],26628,[66143],262145.0,inf,66143
130288,[66302],10716,[66302],262145.0,inf,66302
130737,[66527],6470,[66527],262145.0,inf,66527
131221,[48774],33,[48774],262145.0,inf,48774
131340,[66866],16342,[66866],262145.0,inf,66866
131422,[48858],18543,[48858],262145.0,inf,48858
131618,[48919],11734,[48919],262145.0,inf,48919
132285,[29552],8151,[29552],262145.0,inf,29552
132450,[67498],10257,[67498],262145.0,inf,67498
132495,[67519],6718,[67519],262145.0,inf,67519
133356,[67996],19203,[67996],262145.0,inf,67996


==> binder/html/reconstruction_3.csv <==
id,ancestor_list,taxon_label,ancestor_listr_,origin_time,destruction_time,ancestor_id
0,[None],31620,[None],262030.0,81920.5,0
33,[0],31620,[0],262031.5,262056.5,0
34,[33],31620,[33],262055.5,262072.5,33
36,[34],31620,[34],262071.5,262088.5,34
39,[36],31391,[36],262087.5,262100.5,36
41,[36],26628,[36],262087.5,262100.5,36
50,[39],31391,[39],262099.5,262108.5,39
51,[39],11312,[39],262099.5,262108.5,39
57,[36],31620,[36],262099.5,262108.5,36
58,[41],26628,[41],262099.5,262108.5,41
61,[41],10257,[41],262099.5,262108.5,41
75,[50],31391,[50],262107.5,262116.5,50
79,[51],11312,[51],262107.5,262116.5,51
87,[57],30910,[57],262107.5,262116.5,57
89,[57],30895,[57],262107.5,262116.5,57
90,[57],31620,[57],262107.5,262116.5,57
103,[61],10257,[61],262107.5,262116.5,61
105,[41],19203,[41],262107.5,262116.5,41
122,[75],31391,[75],262115.5,262122.5,75
136,[39],26275,[39],262115.5,262122.5,39
140,[87],30910,[87],262115.5,262122.5,87
144,[57],30249,[57],262115.5,262122.5,57
145,[89],23939,[89],262115.5,262122.5,89
146,[89],30895,[89],262115.5,262122.5,89
147,[90],30827,[90],262115.5,262122.5,90
152,[57],21441,[57],262115.5,262122.5,57
158,[58],26628,[58],262115.5,262122.5,58
165,[103],10257,[103],262115.5,262122.5,103
184,[36],27558,[36],262115.5,262122.5,36
192,[122],30654,[122],262121.5,262126.5,122
193,[122],31391,[122],262121.5,262126.5,122
194,[122],30976,[122],262121.5,262126.5,122
195,[122],24776,[122],262121.5,262126.5,122
197,[122],2437,[122],262121.5,262126.5,122
198,[122],23942,[122],262121.5,262126.5,122
204,[122],23324,[122],262121.5,262126.5,122
206,[122],28208,[122],262121.5,262126.5,122
250,[146],30895,[146],262121.5,262126.5,146
260,[147],30827,[147],262121.5,262126.5,147
266,[152],21441,[152],262121.5,262126.5,152
275,[158],26628,[158],262121.5,262126.5,158
277,[158],18543,[158],262121.5,262126.5,158
285,[41],8151,[41],262121.5,262126.5,41
315,[184],27558,[184],262121.5,262126.5,184
331,[192],27073,[192],262125.5,262130.5,192
332,[192],23859,[192],262125.5,262130.5,192
333,[192],27059,[192],262125.5,262130.5,192
334,[192],27790,[192],262125.5,262130.5,192
335,[192],18467,[192],262125.5,262130.5,192
338,[192],10095,[192],262125.5,262130.5,192
339,[192],30654,[192],262125.5,262130.5,192
347,[193],31391,[193],262125.5,262130.5,193
356,[194],30976,[194],262125.5,262130.5,194
357,[194],29879,[194],262125.5,262130.5,194
361,[195],24776,[195],262125.5,262130.5,195
369,[197],2437,[197],262125.5,262130.5,197
375,[198],23942,[198],262125.5,262130.5,198
394,[204],23324,[204],262125.5,262130.5,204
440,[140],30910,[140],262125.5,262130.5,140
449,[144],13303,[144],262125.5,262130.5,144
452,[145],23939,[145],262125.5,262130.5,145
456,[250],23830,[250],262125.5,262130.5,250
470,[260],30827,[260],262125.5,262130.5,260
490,[275],26628,[275],262125.5,262130.5,275
493,[277],18543,[277],262125.5,262130.5,277
514,[165],10257,[165],262125.5,262130.5,165
540,[315],27558,[315],262125.5,262130.5,315
564,[331],23810,[331],262129.5,262133.5,331
571,[332],23859,[332],262129.5,262133.5,332
573,[333],27059,[333],262129.5,262133.5,333
576,[334],27790,[334],262129.5,262133.5,334
578,[335],13458,[335],262129.5,262133.5,335
579,[335],18467,[335],262129.5,262133.5,335
583,[192],14752,[192],262129.5,262133.5,192
584,[338],10095,[338],262129.5,262133.5,338
585,[338],7553,[338],262129.5,262133.5,338
589,[339],30654,[339],262129.5,262133.5,339
613,[347],31391,[347],262129.5,262133.5,347
614,[347],28805,[347],262129.5,262133.5,347
640,[356],30976,[356],262129.5,262133.5,356
642,[357],29879,[357],262129.5,262133.5,357
647,[361],5340,[361],262129.5,262133.5,361
648,[361],24776,[361],262129.5,262133.5,361
653,[361],16574,[361],262129.5,262133.5,361
672,[369],2437,[369],262129.5,262133.5,369
683,[375],23942,[375],262129.5,262133.5,375
688,[198],17431,[198],262129.5,262133.5,198
717,[394],23324,[394],262129.5,262133.5,394
728,[206],28208,[206],262129.5,262133.5,206
780,[440],30910,[440],262129.5,262133.5,440
800,[144],30249,[144],262129.5,262133.5,144
803,[452],23939,[452],262129.5,262133.5,452
804,[452],22473,[452],262129.5,262133.5,452
809,[456],23830,[456],262129.5,262133.5,456
847,[490],26628,[490],262129.5,262133.5,490
851,[158],33,[158],262129.5,262133.5,158
852,[493],18543,[493],262129.5,262133.5,493
881,[514],10257,[514],262129.5,262133.5,514
886,[105],19203,[105],262129.5,262133.5,105
962,[564],14290,[564],262132.5,262135.5,564
963,[564],10474,[564],262132.5,262135.5,564
984,[571],23859,[571],262132.5,262135.5,571
987,[573],27059,[573],262132.5,262135.5,573
991,[576],20974,[576],262132.5,262135.5,576
992,[576],7169,[576],262132.5,262135.5,576
994,[576],27790,[576],262132.5,262135.5,576
1010,[579],18467,[579],262132.5,262135.5,579
1030,[584],10095,[584],262132.5,262135.5,584
1034,[585],7553,[585],262132.5,262135.5,585
1046,[589],30654,[589],262132.5,262135.5,589
1097,[613],8829,[613],262132.5,262135.5,613
1098,[613],25509,[613],262132.5,262135.5,613
1099,[613],28579,[613],262132.5,262135.5,613
1102,[613],31391,[613],262132.5,262135.5,613
1104,[613],25023,[613],262132.5,262135.5,613
1109,[613],2319,[613],262132.5,262135.5,613
1110,[613],26928,[613],262132.5,262135.5,613
1113,[613],14551,[613],262132.5,262135.5,613
1118,[613],19545,[613],262132.5,262135.5,613
1121,[613],28519,[613],262132.5,262135.5,613
1131,[614],28805,[614],262132.5,262135.5,614
1181,[640],18756,[640],262132.5,262135.5,640
1182,[640],24064,[640],262132.5,262135.5,640
1193,[642],18744,[642],262132.5,262135.5,642
1204,[357],25639,[357],262132.5,262135.5,357
1213,[647],5340,[647],262132.5,262135.5,647
1237,[653],16574,[653],262132.5,262135.5,653
1278,[683],23942,[683],262132.5,262135.5,683
1285,[688],17431,[688],262132.5,262135.5,688
1332,[717],23324,[717],262132.5,262135.5,717
1335,[394],4691,[394],262132.5,262135.5,394
1352,[728],28208,[728],262132.5,262135.5,728
1410,[136],26275,[136],262132.5,262135.5,136
1422,[780],30910,[780],262132.5,262135.5,780
1457,[449],13303,[449],262132.5,262135.5,449
1460,[800],30249,[800],262132.5,262135.5,800
1467,[803],23939,[803],262132.5,262135.5,803
1478,[809],23830,[809],262132.5,262135.5,809
1518,[266],21441,[266],262132.5,262135.5,266
1530,[847],26628,[847],262132.5,262135.5,847
1535,[851],33,[851],262132.5,262135.5,851
1538,[852],18543,[852],262132.5,262135.5,852
1576,[881],10257,[881],262132.5,262135.5,881
1712,[962],14290,[962],262134.5,262137.5,962
1718,[963],10474,[963],262134.5,262137.5,963
1735,[331],7097,[331],262134.5,262137.5,331
1747,[984],23859,[984],262134.5,262137.5,984
1760,[991],17283,[991],262134.5,262137.5,991
1771,[992],7169,[992],262134.5,262137.5,992
1775,[994],5105,[994],262134.5,262137.5,994
1776,[994],16756,[994],262134.5,262137.5,994
1777,[994],27790,[994],262134.5,262137.5,994
1788,[578],13458,[578],262134.5,262137.5,578
1799,[579],18392,[579],262134.5,262137.5,579
1801,[1010],18467,[1010],262134.5,262137.5,1010
1814,[583],14752,[583],262134.5,262137.5,583
1822,[1030],10095,[1030],262134.5,262137.5,1030
1829,[1034],7553,[1034],262134.5,262137.5,1034
1847,[1046],30654,[1046],262134.5,262137.5,1046
1911,[1097],8081,[1097],262134.5,262137.5,1097
1912,[1097],8829,[1097],262134.5,262137.5,1097
1914,[1098],25509,[1098],262134.5,262137.5,1098
1917,[1099],15708,[1099],262134.5,262137.5,1099
1926,[1102],31391,[1102],262134.5,262137.5,1102
1930,[1104],25023,[1104],262134.5,262137.5,1104
1947,[1109],2319,[1109],262134.5,262137.5,1109
1949,[1110],26459,[1110],262134.5,262137.5,1110
1960,[1113],14551,[1113],262134.5,262137.5,1113
1986,[1131],28805,[1131],262134.5,262137.5,1131
2059,[1181],18756,[1181],262134.5,262137.5,1181
2060,[1182],24064,[1182],262134.5,262137.5,1182
2071,[640],30976,[640],262134.5,262137.5,640
2083,[642],29879,[642],262134.5,262137.5,642
2084,[1193],18744,[1193],262134.5,262137.5,1193
2102,[1204],25639,[1204],262134.5,262137.5,1204
2114,[1213],5340,[1213],262134.5,262137.5,1213
2186,[197],792,[197],262134.5,262137.5,197
2201,[1285],17431,[1285],262134.5,262137.5,1285
2260,[1332],23324,[1332],262134.5,262137.5,1332
2283,[1352],28208,[1352],262134.5,262137.5,1352
2336,[79],11312,[79],262134.5,262137.5,79
2348,[1410],26275,[1410],262134.5,262137.5,1410
2362,[780],6130,[780],262134.5,262137.5,780
2364,[1422],24897,[1422],262134.5,262137.5,1422
2382,[440],14856,[440],262134.5,262137.5,440
2420,[1457],13303,[1457],262134.5,262137.5,1457
2452,[1478],23830,[1478],262134.5,262137.5,1478
2479,[470],30827,[470],262134.5,262137.5,470
2501,[1518],21441,[1518],262134.5,262137.5,1518
2513,[1530],26628,[1530],262134.5,262137.5,1530
2523,[1535],33,[1535],262134.5,262137.5,1535
2527,[1538],18543,[1538],262134.5,262137.5,1538
2528,[1538],11734,[1538],262134.5,262137.5,1538
2592,[886],19203,[886],262134.5,262137.5,886
2672,[540],27558,[540],262134.5,262137.5,540
2763,[1712],14290,[1712],262136.5,262139.0,1712
2774,[1718],10474,[1718],262136.5,262139.0,1718
2811,[1735],7097,[1735],262136.5,262139.0,1735
2827,[1747],23859,[1747],262136.5,262139.0,1747
2845,[991],20974,[991],262136.5,262139.0,991
2847,[1760],17283,[1760],262136.5,262139.0,1760
2872,[1771],7169,[1771],262136.5,262139.0,1771
2889,[1776],16756,[1776],262136.5,262139.0,1776
2890,[1777],27790,[1777],262136.5,262139.0,1777
2907,[1788],13458,[1788],262136.5,262139.0,1788
2921,[1799],18392,[1799],262136.5,262139.0,1799
2926,[1801],18467,[1801],262136.5,262139.0,1801
2946,[1814],14752,[1814],262136.5,262139.0,1814
2962,[1822],10095,[1822],262136.5,262139.0,1822
2974,[1829],7553,[1829],262136.5,262139.0,1829
2999,[1847],30654,[1847],262136.5,262139.0,1847
3083,[1911],6401,[1911],262136.5,262139.0,1911
3084,[1911],8081,[1911],262136.5,262139.0,1911
3085,[1912],8829,[1912],262136.5,262139.0,1912
3090,[1914],25509,[1914],262136.5,262139.0,1914
3097,[1917],15708,[1917],262136.5,262139.0,1917
3103,[1099],28579,[1099],262136.5,262139.0,1099
3116,[1926],31391,[1926],262136.5,262139.0,1926
3117,[1926],27287,[1926],262136.5,262139.0,1926
3127,[1930],25023,[1930],262136.5,262139.0,1930
3161,[1949],26459,[1949],262136.5,262139.0,1949
3163,[1110],26928,[1110],262136.5,262139.0,1110
3180,[1960],14551,[1960],262136.5,262139.0,1960
3199,[1118],19545,[1118],262136.5,262139.0,1118
3218,[1986],28805,[1986],262136.5,262139.0,1986
3324,[2059],18756,[2059],262136.5,262139.0,2059
3327,[2060],24064,[2060],262136.5,262139.0,2060
3350,[2071],17973,[2071],262136.5,262139.0,2071
3351,[2071],29369,[2071],262136.5,262139.0,2071
3353,[2071],30976,[2071],262136.5,262139.0,2071
3375,[2083],29879,[2083],262136.5,262139.0,2083
3390,[642],6389,[642],262136.5,262139.0,642
3410,[2102],25639,[2102],262136.5,262139.0,2102
3429,[2114],5340,[2114],262136.5,262139.0,2114
3538,[1278],23942,[1278],262136.5,262139.0,1278
3549,[2201],17431,[2201],262136.5,262139.0,2201
3623,[2260],23324,[2260],262136.5,262139.0,2260
3624,[2260],7056,[2260],262136.5,262139.0,2260
3625,[2260],12095,[2260],262136.5,262139.0,2260
3636,[1335],4691,[1335],262136.5,262139.0,1335
3657,[2283],28208,[2283],262136.5,262139.0,2283
3867,[1460],30249,[1460],262136.5,262139.0,1460
3893,[2452],23830,[2452],262136.5,262139.0,2452
3902,[250],30895,[250],262136.5,262139.0,250
3925,[2479],30827,[2479],262136.5,262139.0,2479
3937,[90],31620,[90],262136.5,262139.0,90
3955,[2501],21441,[2501],262136.5,262139.0,2501
3971,[2513],26628,[2513],262136.5,262139.0,2513
3973,[2513],6470,[2513],262136.5,262139.0,2513
3999,[2527],18543,[2527],262136.5,262139.0,2527
4004,[2528],11734,[2528],262136.5,262139.0,2528
4041,[285],8151,[285],262136.5,262139.0,285
4077,[1576],10257,[1576],262136.5,262139.0,1576
4208,[2672],27558,[2672],262136.5,262139.0,2672
4341,[2763],14290,[2763],262138.0,262140.0,2763
4433,[2811],7097,[2811],262138.0,262140.0,2811
4478,[987],27059,[987],262138.0,262140.0,987
4487,[2845],20974,[2845],262138.0,262140.0,2845
4492,[2847],17283,[2847],262138.0,262140.0,2847
4494,[2847],1877,[2847],262138.0,262140.0,2847
4574,[1775],5105,[1775],262138.0,262140.0,1775
4589,[2890],27790,[2890],262138.0,262140.0,2890
4616,[2907],13458,[2907],262138.0,262140.0,2907
4647,[2921],18392,[2921],262138.0,262140.0,2921
4729,[2974],7553,[2974],262138.0,262140.0,2974
4906,[3085],8829,[3085],262138.0,262140.0,3085
4930,[3097],15708,[3097],262138.0,262140.0,3097
4970,[3116],21187,[3116],262138.0,262140.0,3116
4973,[3117],27287,[3117],262138.0,262140.0,3117
4999,[3127],3029,[3127],262138.0,262140.0,3127
5000,[3127],25023,[3127],262138.0,262140.0,3127
5083,[3163],26928,[3163],262138.0,262140.0,3163
5146,[3199],19545,[3199],262138.0,262140.0,3199
5155,[1121],28519,[1121],262138.0,262140.0,1121
5170,[3218],16000,[3218],262138.0,262140.0,3218
5333,[3327],24064,[3327],262138.0,262140.0,3327
5368,[3350],17973,[3350],262138.0,262140.0,3350
5371,[3351],29369,[3351],262138.0,262140.0,3351
5444,[3390],6389,[3390],262138.0,262140.0,3390
5474,[3410],25639,[3410],262138.0,262140.0,3410
5673,[3538],23942,[3538],262138.0,262140.0,3538
5795,[3623],23324,[3623],262138.0,262140.0,3623
5801,[3624],7056,[3624],262138.0,262140.0,3624
5820,[3636],4691,[3636],262138.0,262140.0,3636
5845,[3657],28208,[3657],262138.0,262140.0,3657
5963,[2348],26275,[2348],262138.0,262140.0,2348
5997,[2364],24897,[2364],262138.0,262140.0,2364
6041,[2382],14856,[2382],262138.0,262140.0,2382
6124,[2420],13303,[2420],262138.0,262140.0,2420
6154,[1467],23939,[1467],262138.0,262140.0,1467
6175,[3893],23830,[3893],262138.0,262140.0,3893
6217,[3925],30827,[3925],262138.0,262140.0,3925
6283,[3971],1610,[3971],262138.0,262140.0,3971
6285,[3971],26628,[3971],262138.0,262140.0,3971
6286,[3971],10716,[3971],262138.0,262140.0,3971
6335,[2523],33,[2523],262138.0,262140.0,2523
6342,[3999],16342,[3999],262138.0,262140.0,3999
6359,[4004],11734,[4004],262138.0,262140.0,4004
6476,[4077],10257,[4077],262138.0,262140.0,4077
6855,[4341],14290,[4341],262139.0,262141.0,4341
6899,[2774],10474,[2774],262139.0,262141.0,2774
6984,[4433],7097,[4433],262139.0,262141.0,4433
7065,[4492],17283,[4492],262139.0,262141.0,4492
7069,[4494],1877,[4494],262139.0,262141.0,4494
7182,[4574],5105,[4574],262139.0,262141.0,4574
7241,[4616],13458,[4616],262139.0,262141.0,4616
7282,[4647],18392,[4647],262139.0,262141.0,4647
7356,[2962],10095,[2962],262139.0,262141.0,2962
7377,[4729],7553,[4729],262139.0,262141.0,4729
7453,[2999],30654,[2999],262139.0,262141.0,2999
7595,[3083],6401,[3083],262139.0,262141.0,3083
7639,[4930],15708,[4930],262139.0,262141.0,4930
7666,[3103],28579,[3103],262139.0,262141.0,3103
7708,[4973],27287,[4973],262139.0,262141.0,4973
7859,[5083],26928,[5083],262139.0,262141.0,5083
7941,[5146],19545,[5146],262139.0,262141.0,5146
7970,[5170],16000,[5170],262139.0,262141.0,5170
7974,[3218],28805,[3218],262139.0,262141.0,3218
8156,[3324],18756,[3324],262139.0,262141.0,3324
8217,[5368],17973,[5368],262139.0,262141.0,5368
8226,[5371],29369,[5371],262139.0,262141.0,5371
8239,[3353],30976,[3353],262139.0,262141.0,3353
8240,[3353],6316,[3353],262139.0,262141.0,3353
8295,[3375],29879,[3375],262139.0,262141.0,3375
8323,[2084],18744,[2084],262139.0,262141.0,2084
8335,[5444],6389,[5444],262139.0,262141.0,5444
8478,[1237],16574,[1237],262139.0,262141.0,1237
8589,[672],2437,[672],262139.0,262141.0,672
8600,[2186],792,[2186],262139.0,262141.0,2186
8613,[5673],23942,[5673],262139.0,262141.0,5673
8631,[3549],17431,[3549],262139.0,262141.0,3549
8760,[5795],23324,[5795],262139.0,262141.0,5795
8823,[5845],28208,[5845],262139.0,262141.0,5845
8976,[5963],26275,[5963],262139.0,262141.0,5963
9011,[2362],6130,[2362],262139.0,262141.0,2362
9034,[1422],30910,[1422],262139.0,262141.0,1422
9076,[6041],14856,[6041],262139.0,262141.0,6041
9181,[6124],6443,[6124],262139.0,262141.0,6124
9200,[3867],30249,[3867],262139.0,262141.0,3867
9244,[6175],23830,[6175],262139.0,262141.0,6175
9267,[3902],30895,[3902],262139.0,262141.0,3902
9297,[6217],30827,[6217],262139.0,262141.0,6217
9375,[6283],1610,[6283],262139.0,262141.0,6283
9381,[6285],26628,[6285],262139.0,262141.0,6285
9382,[6286],10716,[6286],262139.0,262141.0,6286
9462,[6342],16342,[6342],262139.0,262141.0,6342
9550,[4041],8151,[4041],262139.0,262141.0,4041
9626,[6476],6718,[6476],262139.0,262141.0,6476
9656,[2592],19203,[2592],262139.0,262141.0,2592
10110,[6855],14290,[6855],262140.0,262142.0,6855
10168,[6899],10474,[6899],262140.0,262142.0,6899
10348,[4478],27059,[4478],262140.0,262142.0,4478
10387,[7069],1877,[7069],262140.0,262142.0,7069
10479,[2872],7169,[2872],262140.0,262142.0,2872
10537,[7182],5105,[7182],262140.0,262142.0,7182
10680,[7282],18392,[7282],262140.0,262142.0,7282
10778,[7356],10095,[7356],262140.0,262142.0,7356
10810,[7377],7553,[7377],262140.0,262142.0,7377
10911,[7453],30654,[7453],262140.0,262142.0,7453
10912,[7453],15792,[7453],262140.0,262142.0,7453
10914,[1847],8316,[1847],262140.0,262142.0,1847
11082,[7595],6401,[7595],262140.0,262142.0,7595
11083,[3084],8081,[3084],262140.0,262142.0,3084
11188,[7666],28579,[7666],262140.0,262142.0,7666
11238,[4970],21187,[4970],262140.0,262142.0,4970
11242,[3116],31391,[3116],262140.0,262142.0,3116
11247,[7708],27287,[7708],262140.0,262142.0,7708
11289,[4999],3029,[4999],262140.0,262142.0,4999
11413,[1947],2319,[1947],262140.0,262142.0,1947
11455,[7859],26928,[7859],262140.0,262142.0,7859
11507,[3180],14551,[3180],262140.0,262142.0,3180
11585,[5155],28519,[5155],262140.0,262142.0,5155
11603,[7970],16000,[7970],262140.0,262142.0,7970
11610,[7974],28805,[7974],262140.0,262142.0,7974
11932,[8217],17973,[8217],262140.0,262142.0,8217
11965,[8239],30976,[8239],262140.0,262142.0,8239
11966,[8240],6316,[8240],262140.0,262142.0,8240
12036,[8295],29879,[8295],262140.0,262142.0,8295
12098,[8335],6389,[8335],262140.0,262142.0,8335
12275,[8478],16574,[8478],262140.0,262142.0,8478
12423,[8589],2437,[8589],262140.0,262142.0,8589
12437,[8600],792,[8600],262140.0,262142.0,8600
12457,[8613],23942,[8613],262140.0,262142.0,8613
12641,[8760],23324,[8760],262140.0,262142.0,8760
12659,[5801],7056,[5801],262140.0,262142.0,5801
12688,[5820],4691,[5820],262140.0,262142.0,5820
12725,[8823],28208,[8823],262140.0,262142.0,8823
12911,[8976],26275,[8976],262140.0,262142.0,8976
12965,[5997],24897,[5997],262140.0,262142.0,5997
13036,[9076],14856,[9076],262140.0,262142.0,9076
13172,[6124],13303,[6124],262140.0,262142.0,6124
13174,[9181],6443,[9181],262140.0,262142.0,9181
13222,[6154],23939,[6154],262140.0,262142.0,6154
13251,[9244],23830,[9244],262140.0,262142.0,9244
13279,[9267],30895,[9267],262140.0,262142.0,9267
13315,[9297],30827,[9297],262140.0,262142.0,9297
13416,[9375],1610,[9375],262140.0,262142.0,9375
13431,[9381],26628,[9381],262140.0,262142.0,9381
13437,[9382],10716,[9382],262140.0,262142.0,9382
13466,[3973],6470,[3973],262140.0,262142.0,3973
13529,[6335],33,[6335],262140.0,262142.0,6335
13555,[3999],18543,[3999],262140.0,262142.0,3999
13578,[6359],11734,[6359],262140.0,262142.0,6359
13674,[9550],8151,[9550],262140.0,262142.0,9550
13779,[6476],10257,[6476],262140.0,262142.0,6476
13780,[9626],6718,[9626],262140.0,262142.0,9626
14416,[10110],14290,[10110],262141.0,262143.0,10110
14762,[4487],20974,[4487],262141.0,262143.0,4487
14786,[7065],17283,[7065],262141.0,262143.0,7065
14795,[10387],1877,[10387],262141.0,262143.0,10387
15040,[2889],16756,[2889],262141.0,262143.0,2889
15105,[7241],13458,[7241],262141.0,262143.0,7241
15188,[10680],18392,[10680],262141.0,262143.0,10680
15196,[1010],13469,[1010],262141.0,262143.0,1010
15198,[2926],18467,[2926],262141.0,262143.0,2926
15240,[2946],14752,[2946],262141.0,262143.0,2946
15316,[10778],10095,[10778],262141.0,262143.0,10778
15505,[10914],8316,[10914],262141.0,262143.0,10914
15732,[11083],8081,[11083],262141.0,262143.0,11083
15752,[4906],8829,[4906],262141.0,262143.0,4906
15842,[7639],15708,[7639],262141.0,262143.0,7639
15975,[11238],21187,[11238],262141.0,262143.0,11238
15985,[11242],31391,[11242],262141.0,262143.0,11242
15998,[11247],27287,[11247],262141.0,262143.0,11247
16057,[11289],3029,[11289],262141.0,262143.0,11289
16063,[5000],25023,[5000],262141.0,262143.0,5000
16228,[11413],2319,[11413],262141.0,262143.0,11413
16263,[3161],26459,[3161],262141.0,262143.0,3161
16296,[11455],26928,[11455],262141.0,262143.0,11455
16371,[11507],14551,[11507],262141.0,262143.0,11507
16459,[7941],15438,[7941],262141.0,262143.0,7941
16500,[11603],16000,[11603],262141.0,262143.0,11603
16512,[11610],28805,[11610],262141.0,262143.0,11610
16830,[8156],18756,[8156],262141.0,262143.0,8156
16865,[5333],24064,[5333],262141.0,262143.0,5333
17004,[11965],30976,[11965],262141.0,262143.0,11965
17106,[12036],29879,[12036],262141.0,262143.0,12036
17172,[8323],18744,[8323],262141.0,262143.0,8323
17360,[648],24776,[648],262141.0,262143.0,648
17432,[12275],16574,[12275],262141.0,262143.0,12275
17659,[12437],792,[12437],262141.0,262143.0,12437
17724,[8631],17431,[8631],262141.0,262143.0,8631
18038,[12725],28208,[12725],262141.0,262143.0,12725
18263,[12911],26275,[12911],262141.0,262143.0,12911
18311,[9011],6130,[9011],262141.0,262143.0,9011
18329,[12965],24897,[12965],262141.0,262143.0,12965
18431,[13036],14856,[13036],262141.0,262143.0,13036
18607,[13172],13303,[13172],262141.0,262143.0,13172
18665,[13222],23939,[13222],262141.0,262143.0,13222
18681,[804],22473,[804],262141.0,262143.0,804
18700,[13251],23830,[13251],262141.0,262143.0,13251
18735,[13279],30895,[13279],262141.0,262143.0,13279
18744,[146],14838,[146],262141.0,262143.0,146
18821,[3937],31620,[3937],262141.0,262143.0,3937
18874,[3955],21441,[3955],262141.0,262143.0,3955
18902,[13416],1610,[13416],262141.0,262143.0,13416
18929,[13431],26628,[13431],262141.0,262143.0,13431
18942,[13437],10716,[13437],262141.0,262143.0,13437
18991,[13466],6470,[13466],262141.0,262143.0,13466
19101,[9462],16342,[9462],262141.0,262143.0,9462
19106,[13555],18543,[13555],262141.0,262143.0,13555
19144,[13578],11734,[13578],262141.0,262143.0,13578
19265,[13674],8151,[13674],262141.0,262143.0,13674
19401,[13779],10257,[13779],262141.0,262143.0,13779
19452,[9656],19203,[9656],262141.0,262143.0,9656
20287,[14416],14290,[14416],262142.0,262144.0,14416
20485,[564],23810,[564],262142.0,262144.0,564
20597,[6984],7097,[6984],262142.0,262144.0,6984
20607,[331],27073,[331],262142.0,262144.0,331
20678,[2827],23859,[2827],262142.0,262144.0,2827
20763,[14762],20974,[14762],262142.0,262144.0,14762
20804,[14786],17283,[14786],262142.0,262144.0,14786
20817,[14795],1877,[14795],262142.0,262144.0,14795
21104,[10537],5105,[10537],262142.0,262144.0,10537
21185,[15040],16756,[15040],262142.0,262144.0,15040
21196,[4589],27790,[4589],262142.0,262144.0,4589
21402,[15196],13469,[15196],262142.0,262144.0,15196
21458,[15240],14752,[15240],262142.0,262144.0,15240
21563,[15316],10095,[15316],262142.0,262144.0,15316
21620,[10810],7553,[10810],262142.0,262144.0,10810
21814,[15505],8316,[15505],262142.0,262144.0,15505
22123,[11082],6401,[11082],262142.0,262144.0,11082
22170,[3090],25509,[3090],262142.0,262144.0,3090
22292,[15842],15708,[15842],262142.0,262144.0,15842
22390,[11188],28579,[11188],262142.0,262144.0,11188
22485,[15975],21187,[15975],262142.0,262144.0,15975
22525,[15998],27287,[15998],262142.0,262144.0,15998
22603,[16057],3029,[16057],262142.0,262144.0,16057
22848,[16228],2319,[16228],262142.0,262144.0,16228
22899,[16263],26459,[16263],262142.0,262144.0,16263
23212,[11585],28519,[11585],262142.0,262144.0,11585
23258,[16512],28805,[16512],262142.0,262144.0,16512
23761,[16865],24064,[16865],262142.0,262144.0,16865
23930,[8226],7524,[8226],262142.0,262144.0,8226
23931,[8226],29369,[8226],262142.0,262144.0,8226
23980,[17004],30976,[17004],262142.0,262144.0,17004
23985,[11966],6316,[11966],262142.0,262144.0,11966
24123,[17106],29879,[17106],262142.0,262144.0,17106
24253,[12098],6389,[12098],262142.0,262144.0,12098
24462,[17360],24776,[17360],262142.0,262144.0,17360
24555,[17432],15447,[17432],262142.0,262144.0,17432
24929,[12457],23942,[12457],262142.0,262144.0,12457
24969,[17724],17431,[17724],262142.0,262144.0,17724
25270,[12641],23324,[12641],262142.0,262144.0,12641
25314,[3625],12095,[3625],262142.0,262144.0,3625
25709,[18263],26275,[18263],262142.0,262144.0,18263
25770,[18311],6130,[18311],262142.0,262144.0,18311
25937,[18431],14856,[18431],262142.0,262144.0,18431
26156,[18607],13303,[18607],262142.0,262144.0,18607
26163,[13174],6443,[13174],262142.0,262144.0,13174
26234,[18665],23939,[18665],262142.0,262144.0,18665
26280,[18700],23830,[18700],262142.0,262144.0,18700
26388,[13315],30827,[13315],262142.0,262144.0,13315
26524,[18874],21441,[18874],262142.0,262144.0,18874
26613,[18929],26628,[18929],262142.0,262144.0,18929
26634,[18942],10716,[18942],262142.0,262144.0,18942
26711,[18991],6470,[18991],262142.0,262144.0,18991
26862,[19101],16342,[19101],262142.0,262144.0,19101
26926,[19144],11734,[19144],262142.0,262144.0,19144
27286,[19401],10257,[19401],262142.0,262144.0,19401
27356,[19452],19203,[19452],262142.0,262144.0,19452
27827,[4208],27558,[4208],262142.0,262144.0,4208
28514,[20287],14290,[20287],262143.0,262145.0,20287
28705,[10168],10474,[10168],262143.0,262145.0,10168
28813,[20485],23810,[20485],262143.0,262145.0,20485
28989,[20607],27073,[20607],262143.0,262145.0,20607
29087,[20678],23859,[20678],262143.0,262145.0,20678
29208,[20763],20974,[20763],262143.0,262145.0,20763
29278,[20804],17283,[20804],262143.0,262145.0,20804
29737,[21104],5105,[21104],262143.0,262145.0,21104
29853,[21185],16756,[21185],262143.0,262145.0,21185
29978,[15105],13458,[15105],262143.0,262145.0,15105
30167,[15198],18467,[15198],262143.0,262145.0,15198
30242,[21458],14752,[21458],262143.0,262145.0,21458
30390,[21563],10095,[21563],262143.0,262145.0,21563
30725,[10911],30654,[10911],262143.0,262145.0,10911
30732,[21814],8316,[21814],262143.0,262145.0,21814
31211,[22123],6401,[22123],262143.0,262145.0,22123
31212,[15732],8081,[15732],262143.0,262145.0,15732
31247,[15752],8829,[15752],262143.0,262145.0,15752
31463,[22292],15708,[22292],262143.0,262145.0,22292
31619,[22390],28579,[22390],262143.0,262145.0,22390
31763,[22485],21187,[22485],262143.0,262145.0,22485
31792,[15985],31391,[15985],262143.0,262145.0,15985
31822,[22525],27287,[22525],262143.0,262145.0,22525
32291,[22848],2319,[22848],262143.0,262145.0,22848
32370,[22899],26459,[22899],262143.0,262145.0,22899
32461,[16296],26928,[16296],262143.0,262145.0,16296
32815,[16459],15438,[16459],262143.0,262145.0,16459
32886,[16500],16000,[16500],262143.0,262145.0,16500
32910,[23258],28805,[23258],262143.0,262145.0,23258
33585,[16830],18756,[16830],262143.0,262145.0,16830
33666,[23761],24064,[23761],262143.0,262145.0,23761
34015,[23980],30976,[23980],262143.0,262145.0,23980
34026,[23985],6316,[23985],262143.0,262145.0,23985
34218,[24123],29879,[24123],262143.0,262145.0,24123
34415,[24253],6389,[24253],262143.0,262145.0,24253
34664,[3429],5340,[3429],262143.0,262145.0,3429
34727,[24462],24776,[24462],262143.0,262145.0,24462
34843,[17432],16574,[17432],262143.0,262145.0,17432
34846,[24555],15447,[24555],262143.0,262145.0,24555
35303,[12423],2437,[12423],262143.0,262145.0,12423
35349,[17659],792,[17659],262143.0,262145.0,17659
35409,[24929],23942,[24929],262143.0,262145.0,24929
35465,[24969],17431,[24969],262143.0,262145.0,24969
35927,[12659],7056,[12659],262143.0,262145.0,12659
36003,[12688],4691,[12688],262143.0,262145.0,12688
36083,[18038],28208,[18038],262143.0,262145.0,18038
36100,[3657],28085,[3657],262143.0,262145.0,3657
36423,[2336],11312,[2336],262143.0,262145.0,2336
36496,[25709],26275,[25709],262143.0,262145.0,25709
36813,[25937],14856,[25937],262143.0,262145.0,25937
37132,[26156],13303,[26156],262143.0,262145.0,26156
37193,[9200],30249,[9200],262143.0,262145.0,9200
37271,[18681],22473,[18681],262143.0,262145.0,18681
37307,[26280],23830,[26280],262143.0,262145.0,26280
37376,[18735],30895,[18735],262143.0,262145.0,18735
37393,[18744],14838,[18744],262143.0,262145.0,18744
37449,[26388],30827,[26388],262143.0,262145.0,26388
37546,[18821],31620,[18821],262143.0,262145.0,18821
37653,[26524],21441,[26524],262143.0,262145.0,26524
37702,[18902],1610,[18902],262143.0,262145.0,18902
37850,[26634],10716,[26634],262143.0,262145.0,26634
37995,[26711],6470,[26711],262143.0,262145.0,26711
38164,[13529],33,[13529],262143.0,262145.0,13529
38214,[26862],16342,[26862],262143.0,262145.0,26862
38235,[19106],18543,[19106],262143.0,262145.0,19106
38308,[26926],11734,[26926],262143.0,262145.0,26926
38835,[27286],10257,[27286],262143.0,262145.0,27286
38846,[13780],6718,[13780],262143.0,262145.0,13780
38932,[27356],19203,[27356],262143.0,262145.0,27356
39575,[27827],27558,[27827],262143.0,262145.0,27827
40665,[28514],14290,[28514],262144.0,262146.0,28514
40964,[28705],10474,[28705],262144.0,262146.0,28705
41127,[28813],23810,[28813],262144.0,262146.0,28813
41374,[20597],7097,[20597],262144.0,262146.0,20597
41398,[28989],27073,[28989],262144.0,262146.0,28989
41622,[10348],27059,[10348],262144.0,262146.0,10348
41743,[29208],20974,[29208],262144.0,262146.0,29208
41858,[29278],17283,[29278],262144.0,262146.0,29278
41893,[20817],1877,[20817],262144.0,262146.0,20817
42278,[10479],7169,[10479],262144.0,262146.0,10479
42613,[29737],5105,[29737],262144.0,262146.0,29737
42797,[29853],16756,[29853],262144.0,262146.0,29853
42820,[21196],27790,[21196],262144.0,262146.0,21196
43002,[29978],13458,[29978],262144.0,262146.0,29978
43257,[15188],18392,[15188],262144.0,262146.0,15188
43289,[21402],13469,[21402],262144.0,262146.0,21402
43296,[30167],18467,[30167],262144.0,262146.0,30167
43408,[30242],14752,[30242],262144.0,262146.0,30242
43622,[30390],10095,[30390],262144.0,262146.0,30390
44149,[30725],30654,[30725],262144.0,262146.0,30725
44159,[30732],8316,[30732],262144.0,262146.0,30732
44925,[31212],8081,[31212],262144.0,262146.0,31212
44985,[31247],8829,[31247],262144.0,262146.0,31247
45025,[22170],25509,[22170],262144.0,262146.0,22170
45354,[31463],15708,[31463],262144.0,262146.0,31463
45624,[31619],28579,[31619],262144.0,262146.0,31619
45856,[31763],21187,[31763],262144.0,262146.0,31763
45900,[31792],31391,[31792],262144.0,262146.0,31792
45943,[31822],27287,[31822],262144.0,262146.0,31822
46145,[16063],25023,[16063],262144.0,262146.0,16063
46645,[32291],2319,[32291],262144.0,262146.0,32291
46769,[32370],26459,[32370],262144.0,262146.0,32370
46915,[32461],26928,[32461],262144.0,262146.0,32461
47437,[32815],15438,[32815],262144.0,262146.0,32815
47542,[32886],16000,[32886],262144.0,262146.0,32886
47584,[32910],28805,[32910],262144.0,262146.0,32910
48739,[33666],24064,[33666],262144.0,262146.0,33666
49173,[23930],7524,[23930],262144.0,262146.0,23930
49624,[34218],29879,[34218],262144.0,262146.0,34218
49952,[34415],6389,[34415],262144.0,262146.0,34415
50342,[34664],5340,[34664],262144.0,262146.0,34664
51338,[35303],2437,[35303],262144.0,262146.0,35303
51515,[35409],23942,[35409],262144.0,262146.0,35409
51594,[35465],17431,[35465],262144.0,262146.0,35465
52225,[25270],23324,[25270],262144.0,262146.0,25270
52297,[35927],7056,[35927],262144.0,262146.0,35927
52322,[25314],12095,[25314],262144.0,262146.0,25314
52417,[36003],4691,[36003],262144.0,262146.0,36003
52537,[36083],28208,[36083],262144.0,262146.0,36083
52570,[36100],28085,[36100],262144.0,262146.0,36100
53488,[9034],30910,[9034],262144.0,262146.0,9034
53663,[36813],14856,[36813],262144.0,262146.0,36813
54138,[26163],6443,[26163],262144.0,262146.0,26163
54220,[37193],30249,[37193],262144.0,262146.0,37193
54284,[26234],23939,[26234],262144.0,262146.0,26234
54326,[37271],22473,[37271],262144.0,262146.0,37271
54385,[37307],23830,[37307],262144.0,262146.0,37307
54484,[37376],30895,[37376],262144.0,262146.0,37376
54515,[37393],14838,[37393],262144.0,262146.0,37393
54591,[37449],30827,[37449],262144.0,262146.0,37449
54755,[37546],31620,[37546],262144.0,262146.0,37546
54995,[37702],1610,[37702],262144.0,262146.0,37702
55209,[26613],26628,[26613],262144.0,262146.0,26613
55271,[37850],10716,[37850],262144.0,262146.0,37850
55531,[37995],6470,[37995],262144.0,262146.0,37995
55871,[38214],16342,[38214],262144.0,262146.0,38214
56841,[38835],10257,[38835],262144.0,262146.0,38835
56862,[38846],6718,[38846],262144.0,262146.0,38846
56993,[38932],19203,[38932],262144.0,262146.0,38932
57996,[39575],27558,[39575],262144.0,262146.0,39575
92552,[40665],14290,[40665],262145.0,inf,40665
93096,[40964],10474,[40964],262145.0,inf,40964
93345,[41127],23810,[41127],262145.0,inf,41127
93772,[41374],7097,[41374],262145.0,inf,41374
93821,[41398],27073,[41398],262145.0,inf,41398
94084,[29087],23859,[29087],262145.0,inf,29087
94179,[41622],27059,[41622],262145.0,inf,41622
94430,[41743],20974,[41743],262145.0,inf,41743
94661,[41858],17283,[41858],262145.0,inf,41858
94731,[41893],1877,[41893],262145.0,inf,41893
95415,[42278],7169,[42278],262145.0,inf,42278
96043,[42613],5105,[42613],262145.0,inf,42613
96363,[42797],16756,[42797],262145.0,inf,42797
96399,[42820],27790,[42820],262145.0,inf,42820
96726,[43002],13458,[43002],262145.0,inf,43002
97168,[43257],18392,[43257],262145.0,inf,43257
97222,[43289],13469,[43289],262145.0,inf,43289
97238,[43296],18467,[43296],262145.0,inf,43296
97422,[43408],14752,[43408],262145.0,inf,43408
97779,[43622],10095,[43622],262145.0,inf,43622
98011,[21620],7553,[21620],262145.0,inf,21620
98692,[44149],30654,[44149],262145.0,inf,44149
98699,[10912],15792,[10912],262145.0,inf,10912
98707,[44159],8316,[44159],262145.0,inf,44159
100069,[31211],6401,[31211],262145.0,inf,31211
100077,[44925],8081,[44925],262145.0,inf,44925
100190,[44985],8829,[44985],262145.0,inf,44985
100265,[45025],25509,[45025],262145.0,inf,45025
100898,[45354],15708,[45354],262145.0,inf,45354
101407,[45624],28579,[45624],262145.0,inf,45624
101825,[45856],21187,[45856],262145.0,inf,45856
101910,[45900],31391,[45900],262145.0,inf,45900
101993,[45943],897,[45943],262145.0,inf,45943
101995,[45943],27287,[45943],262145.0,inf,45943
102307,[22603],3029,[22603],262145.0,inf,22603
102345,[46145],25023,[46145],262145.0,inf,46145
103176,[46645],2319,[46645],262145.0,inf,46645
103398,[46769],26459,[46769],262145.0,inf,46769
103703,[46915],26928,[46915],262145.0,inf,46915
104150,[16371],14551,[16371],262145.0,inf,16371
104651,[47437],15438,[47437],262145.0,inf,47437
104663,[7941],19545,[7941],262145.0,inf,7941
104736,[23212],28519,[23212],262145.0,inf,23212
104830,[47542],16000,[47542],262145.0,inf,47542
104890,[47584],28805,[47584],262145.0,inf,47584
106704,[33585],18756,[33585],262145.0,inf,33585
106938,[48739],24064,[48739],262145.0,inf,48739
107530,[11932],17973,[11932],262145.0,inf,11932
107709,[49173],7524,[49173],262145.0,inf,49173
107716,[23931],29369,[23931],262145.0,inf,23931
107949,[34015],30976,[34015],262145.0,inf,34015
107985,[34026],6316,[34026],262145.0,inf,34026
108514,[49624],29879,[49624],262145.0,inf,49624
108936,[17172],18744,[17172],262145.0,inf,17172
109098,[49952],6389,[49952],262145.0,inf,49952
109334,[5474],25639,[5474],262145.0,inf,5474
109718,[50342],5340,[50342],262145.0,inf,50342
109860,[34727],24776,[34727],262145.0,inf,34727
110174,[34843],16574,[34843],262145.0,inf,34843
110181,[34846],15447,[34846],262145.0,inf,34846
111507,[51338],2437,[51338],262145.0,inf,51338
111657,[35349],792,[35349],262145.0,inf,35349
111809,[51515],23942,[51515],262145.0,inf,51515
111943,[51594],17431,[51594],262145.0,inf,51594
113041,[52225],23324,[52225],262145.0,inf,52225
113173,[52297],7056,[52297],262145.0,inf,52297
113208,[52322],12095,[52322],262145.0,inf,52322
113382,[52417],4691,[52417],262145.0,inf,52417
113601,[52537],28208,[52537],262145.0,inf,52537
113663,[52570],28085,[52570],262145.0,inf,52570
114534,[36423],11312,[36423],262145.0,inf,36423
114708,[36496],26275,[36496],262145.0,inf,36496
114898,[25770],6130,[25770],262145.0,inf,25770
114975,[18329],24897,[18329],262145.0,inf,18329
115235,[53488],30910,[53488],262145.0,inf,53488
115536,[53663],14856,[53663],262145.0,inf,53663
116333,[37132],13303,[37132],262145.0,inf,37132
116368,[54138],6443,[54138],262145.0,inf,54138
116511,[54220],30249,[54220],262145.0,inf,54220
116611,[54284],23939,[54284],262145.0,inf,54284
116679,[54326],22473,[54326],262145.0,inf,54326
116783,[54385],23830,[54385],262145.0,inf,54385
116950,[54484],30895,[54484],262145.0,inf,54484
117004,[54515],14838,[54515],262145.0,inf,54515
117122,[54591],30827,[54591],262145.0,inf,54591
117412,[54755],31620,[54755],262145.0,inf,54755
117697,[37653],21441,[37653],262145.0,inf,37653
117837,[54995],1610,[54995],262145.0,inf,54995
118281,[55209],26628,[55209],262145.0,inf,55209
118417,[55271],10716,[55271],262145.0,inf,55271
118938,[55531],6470,[55531],262145.0,inf,55531
119422,[38164],33,[38164],262145.0,inf,38164
119539,[55871],16342,[55871],262145.0,inf,55871
119603,[38235],18543,[38235],262145.0,inf,38235
119817,[38308],11734,[38308],262145.0,inf,38308
120486,[19265],8151,[19265],262145.0,inf,19265
121283,[56841],10257,[56841],262145.0,inf,56841
121328,[56862],6718,[56862],262145.0,inf,56862
121544,[56993],19203,[56993],262145.0,inf,56993
123307,[57996],27558,[57996],262145.0,inf,57996


==> binder/html/reconstruction_30.csv <==
id,ancestor_list,taxon_label,ancestor_listr_,origin_time,destruction_time,ancestor_id
0,[None],31620,[None],0.0,12288.5,0
339,[0],31620,[0],262038.5,262041.5,0
362,[339],31620,[339],262062.5,262065.5,339
376,[362],31620,[362],262072.5,262075.5,362
380,[376],31620,[376],262074.5,262077.5,376
386,[380],31620,[380],262076.5,262079.5,380
392,[376],31391,[376],262078.5,262081.5,376
402,[392],31391,[392],262080.5,262083.5,392
415,[402],26275,[402],262082.5,262085.0,402
428,[415],26275,[415],262084.0,262086.0,415
447,[386],26628,[386],262085.0,262087.0,386
463,[447],19203,[447],262086.0,262088.0,447
492,[402],11312,[402],262088.0,262090.0,402
579,[463],10257,[463],262092.0,262094.0,463
615,[428],26275,[428],262094.0,262096.0,428
622,[579],10257,[579],262094.0,262096.0,579
623,[463],19203,[463],262094.0,262096.0,463
659,[402],31391,[402],262096.0,262098.0,402
667,[386],31620,[386],262096.0,262098.0,386
668,[447],26628,[447],262096.0,262098.0,447
670,[622],10257,[622],262096.0,262098.0,622
694,[667],31620,[667],262097.0,262099.0,667
724,[694],31620,[694],262098.0,262100.0,694
725,[694],30895,[694],262098.0,262100.0,694
731,[670],10257,[670],262098.0,262100.0,670
822,[659],31391,[659],262101.0,262103.0,659
833,[724],30910,[724],262101.0,262103.0,724
872,[833],30910,[833],262102.0,262104.0,833
878,[725],30895,[725],262102.0,262104.0,725
908,[492],11312,[492],262103.0,262105.0,492
950,[822],31391,[822],262104.0,262106.0,822
963,[872],30910,[872],262104.0,262106.0,872
1012,[963],30910,[963],262105.0,262107.0,963
1049,[950],31391,[950],262106.0,262108.0,950
1109,[908],11312,[908],262107.0,262109.0,908
1175,[1012],30910,[1012],262108.0,262110.0,1012
1183,[724],31620,[724],262108.0,262110.0,724
1309,[878],30895,[878],262110.0,262112.0,878
1322,[623],19203,[623],262110.0,262112.0,623
1382,[731],10257,[731],262111.0,262113.0,731
1407,[1049],31391,[1049],262112.0,262114.0,1049
1439,[1309],30895,[1309],262112.0,262114.0,1309
1460,[386],27558,[386],262112.0,262114.0,386
1506,[1183],30827,[1183],262113.0,262115.0,1183
1516,[668],26628,[668],262113.0,262115.0,668
1550,[1407],31391,[1407],262114.0,262116.0,1407
1578,[833],21441,[833],262114.0,262116.0,833
1580,[1506],30827,[1506],262114.0,262116.0,1506
1585,[1439],30895,[1439],262114.0,262116.0,1439
1674,[1516],26628,[1516],262115.0,262117.0,1516
1712,[1550],31391,[1550],262116.0,262118.0,1550
1734,[1175],30910,[1175],262116.0,262118.0,1175
1748,[725],30249,[725],262116.0,262118.0,725
1798,[1712],30976,[1712],262117.0,262119.0,1712
1840,[1748],13303,[1748],262117.0,262119.0,1748
1854,[1674],18543,[1674],262117.0,262119.0,1674
1872,[1460],27558,[1460],262117.0,262119.0,1460
1893,[1798],30976,[1798],262118.0,262120.0,1798
1894,[1798],28208,[1798],262118.0,262120.0,1798
1895,[1712],31391,[1712],262118.0,262120.0,1712
1920,[615],26275,[615],262118.0,262120.0,615
1944,[1585],30895,[1585],262118.0,262120.0,1585
1955,[1854],18543,[1854],262118.0,262120.0,1854
1997,[1893],30976,[1893],262119.0,262121.0,1893
2002,[1895],30654,[1895],262119.0,262121.0,1895
2004,[1895],24776,[1895],262119.0,262121.0,1895
2045,[1578],21441,[1578],262119.0,262121.0,1578
2055,[1309],23939,[1309],262119.0,262121.0,1309
2070,[1674],33,[1674],262119.0,262121.0,1674
2078,[1382],10257,[1382],262119.0,262121.0,1382
2091,[1872],27558,[1872],262119.0,262121.0,1872
2114,[1997],30976,[1997],262120.0,262122.0,1997
2119,[1894],28208,[1894],262120.0,262122.0,1894
2122,[2002],30654,[2002],262120.0,262122.0,2002
2123,[2002],23942,[2002],262120.0,262122.0,2002
2125,[1895],31391,[1895],262120.0,262122.0,1895
2174,[2045],21441,[2045],262120.0,262122.0,2045
2188,[1944],30895,[1944],262120.0,262122.0,1944
2204,[1955],18543,[1955],262120.0,262122.0,1955
2228,[2091],27558,[2091],262120.0,262122.0,2091
2254,[1997],2437,[1997],262121.0,262123.0,1997
2262,[2122],30654,[2122],262121.0,262123.0,2122
2263,[2122],27073,[2122],262121.0,262123.0,2122
2264,[2122],27790,[2122],262121.0,262123.0,2122
2265,[2123],23942,[2123],262121.0,262123.0,2123
2266,[2123],17431,[2123],262121.0,262123.0,2123
2268,[2125],31391,[2125],262121.0,262123.0,2125
2270,[2004],24776,[2004],262121.0,262123.0,2004
2271,[2004],23324,[2004],262121.0,262123.0,2004
2333,[1580],30827,[1580],262121.0,262123.0,1580
2409,[2114],30976,[2114],262122.0,262124.0,2114
2411,[2254],2437,[2254],262122.0,262124.0,2254
2424,[2262],18467,[2262],262122.0,262124.0,2262
2426,[2263],27073,[2263],262122.0,262124.0,2263
2429,[2264],27790,[2264],262122.0,262124.0,2264
2437,[2268],31391,[2268],262122.0,262124.0,2268
2442,[2270],24776,[2270],262122.0,262124.0,2270
2510,[2333],30827,[2333],262122.0,262124.0,2333
2535,[1674],26628,[1674],262122.0,262124.0,1674
2547,[579],8151,[579],262122.0,262124.0,579
2596,[2411],2437,[2411],262123.0,262125.0,2411
2616,[2262],30654,[2262],262123.0,262125.0,2262
2622,[2429],27790,[2429],262123.0,262125.0,2429
2708,[2510],30827,[2510],262123.0,262125.0,2510
2805,[2596],2437,[2596],262124.0,262126.0,2596
2829,[2616],27059,[2616],262124.0,262126.0,2616
2830,[2616],30654,[2616],262124.0,262126.0,2616
2836,[2426],10095,[2426],262124.0,262126.0,2426
2851,[2437],31391,[2437],262124.0,262126.0,2437
2860,[2442],24776,[2442],262124.0,262126.0,2442
2947,[2188],23830,[2188],262124.0,262126.0,2188
2982,[2078],10257,[2078],262124.0,262126.0,2078
3029,[2409],29879,[2409],262125.0,262127.0,2409
3070,[2426],27073,[2426],262125.0,262127.0,2426
3071,[2836],10095,[2836],262125.0,262127.0,2836
3072,[2836],7553,[2836],262125.0,262127.0,2836
3077,[2622],27790,[2622],262125.0,262127.0,2622
3081,[2265],23942,[2265],262125.0,262127.0,2265
3091,[2851],31391,[2851],262125.0,262127.0,2851
3163,[1734],30910,[1734],262125.0,262127.0,1734
3192,[1840],13303,[1840],262125.0,262127.0,1840
3257,[2228],27558,[2228],262125.0,262127.0,2228
3286,[2409],30976,[2409],262126.0,262128.0,2409
3292,[2805],2437,[2805],262126.0,262128.0,2805
3317,[2424],18467,[2424],262126.0,262128.0,2424
3334,[3070],27073,[3070],262126.0,262128.0,3070
3343,[2264],23859,[2264],262126.0,262128.0,2264
3350,[3081],23942,[3081],262126.0,262128.0,3081
3364,[2851],28805,[2851],262126.0,262128.0,2851
3378,[2860],24776,[2860],262126.0,262128.0,2860
3472,[2708],30827,[2708],262126.0,262128.0,2708
3482,[2055],23939,[2055],262126.0,262128.0,2055
3508,[2204],18543,[2204],262126.0,262128.0,2204
3619,[3317],18467,[3317],262127.0,262129.0,3317
3625,[2830],30654,[2830],262127.0,262129.0,2830
3638,[3334],27073,[3334],262127.0,262129.0,3334
3640,[3334],7097,[3334],262127.0,262129.0,3334
3660,[3350],23942,[3350],262127.0,262129.0,3350
3675,[3364],28805,[3364],262127.0,262129.0,3364
3695,[3378],16574,[3378],262127.0,262129.0,3378
3706,[2271],23324,[2271],262127.0,262129.0,2271
3771,[3163],30910,[3163],262127.0,262129.0,3163
3807,[3192],13303,[3192],262127.0,262129.0,3192
3811,[3482],23939,[3482],262127.0,262129.0,3482
3834,[2535],26628,[2535],262127.0,262129.0,2535
3916,[3029],29879,[3029],262128.0,262130.0,3029
3957,[3619],18467,[3619],262128.0,262130.0,3619
3962,[2829],27059,[2829],262128.0,262130.0,2829
3984,[3334],23810,[3334],262128.0,262130.0,3334
4000,[3077],27790,[3077],262128.0,262130.0,3077
4007,[3660],23942,[3660],262128.0,262130.0,3660
4023,[3091],31391,[3091],262128.0,262130.0,3091
4051,[3695],5340,[3695],262128.0,262130.0,3695
4053,[3695],16574,[3695],262128.0,262130.0,3695
4054,[3378],24776,[3378],262128.0,262130.0,3378
4141,[3771],30910,[3771],262128.0,262130.0,3771
4182,[1748],30249,[1748],262128.0,262130.0,1748
4184,[3811],23939,[3811],262128.0,262130.0,3811
4190,[2947],23830,[2947],262128.0,262130.0,2947
4212,[2070],33,[2070],262128.0,262130.0,2070
4294,[3286],30976,[3286],262129.0,262131.0,3286
4296,[3916],29879,[3916],262129.0,262131.0,3916
4306,[3292],2437,[3292],262129.0,262131.0,3292
4329,[2119],28208,[2119],262129.0,262131.0,2119
4344,[3317],13458,[3317],262129.0,262131.0,3317
4345,[3957],18467,[3957],262129.0,262131.0,3957
4356,[3625],30654,[3625],262129.0,262131.0,3625
4379,[3984],23810,[3984],262129.0,262131.0,3984
4385,[3071],10095,[3071],262129.0,262131.0,3071
4387,[3072],7553,[3072],262129.0,262131.0,3072
4395,[3343],23859,[3343],262129.0,262131.0,3343
4420,[2266],17431,[2266],262129.0,262131.0,2266
4425,[4023],28579,[4023],262129.0,262131.0,4023
4426,[4023],31391,[4023],262129.0,262131.0,4023
4430,[3675],28805,[3675],262129.0,262131.0,3675
4464,[4051],5340,[4051],262129.0,262131.0,4051
4567,[4141],24897,[4141],262129.0,262131.0,4141
4643,[4212],33,[4212],262129.0,262131.0,4212
4737,[4294],30976,[4294],262130.0,262132.0,4294
4740,[4296],29879,[4296],262130.0,262132.0,4296
4741,[4296],18744,[4296],262130.0,262132.0,4296
4800,[4344],13458,[4344],262130.0,262132.0,4344
4803,[4345],18392,[4345],262130.0,262132.0,4345
4845,[4379],14290,[4379],262130.0,262132.0,4379
4855,[4385],10095,[4385],262130.0,262132.0,4385
4869,[4395],23859,[4395],262130.0,262132.0,4395
4871,[4000],27790,[4000],262130.0,262132.0,4000
4879,[2264],14752,[2264],262130.0,262132.0,2264
4903,[4425],26928,[4425],262130.0,262132.0,4425
4904,[4425],28579,[4425],262130.0,262132.0,4425
4905,[4425],25023,[4425],262130.0,262132.0,4425
4908,[4426],31391,[4426],262130.0,262132.0,4426
4909,[4426],14551,[4426],262130.0,262132.0,4426
4911,[4426],19545,[4426],262130.0,262132.0,4426
4958,[4464],5340,[4464],262130.0,262132.0,4464
4965,[4053],16574,[4053],262130.0,262132.0,4053
5074,[4141],30910,[4141],262130.0,262132.0,4141
5075,[4567],24897,[4567],262130.0,262132.0,4567
5130,[3482],22473,[3482],262130.0,262132.0,3482
5135,[4190],23830,[4190],262130.0,262132.0,4190
5263,[4294],24064,[4294],262131.0,262133.0,4294
5264,[4737],30976,[4737],262131.0,262133.0,4737
5271,[4741],18744,[4741],262131.0,262133.0,4741
5336,[4800],13458,[4800],262131.0,262133.0,4800
5341,[4803],18392,[4803],262131.0,262133.0,4803
5395,[4845],14290,[4845],262131.0,262133.0,4845
5396,[4845],10474,[4845],262131.0,262133.0,4845
5409,[4855],10095,[4855],262131.0,262133.0,4855
5425,[4869],23859,[4869],262131.0,262133.0,4869
5428,[4871],27790,[4871],262131.0,262133.0,4871
5440,[4879],14752,[4879],262131.0,262133.0,4879
5458,[4420],17431,[4420],262131.0,262133.0,4420
5468,[4903],8829,[4903],262131.0,262133.0,4903
5469,[4903],26928,[4903],262131.0,262133.0,4903
5471,[4904],28579,[4904],262131.0,262133.0,4904
5476,[4426],25509,[4426],262131.0,262133.0,4426
5494,[4430],28805,[4430],262131.0,262133.0,4430
5572,[3706],23324,[3706],262131.0,262133.0,3706
5672,[5075],24897,[5075],262131.0,262133.0,5075
5769,[3834],26628,[3834],262131.0,262133.0,3834
5777,[3508],18543,[3508],262131.0,262133.0,3508
5802,[2982],10257,[2982],262131.0,262133.0,2982
5816,[1322],19203,[1322],262131.0,262133.0,1322
5888,[5263],18756,[5263],262132.0,262134.0,5263
5889,[5263],24064,[5263],262132.0,262134.0,5263
5903,[5271],18744,[5271],262132.0,262134.0,5271
5911,[3029],25639,[3029],262132.0,262134.0,3029
5999,[3962],27059,[3962],262132.0,262134.0,3962
6006,[4356],30654,[4356],262132.0,262134.0,4356
6049,[5395],14290,[5395],262132.0,262134.0,5395
6051,[5396],10474,[5396],262132.0,262134.0,5396
6066,[5409],10095,[5409],262132.0,262134.0,5409
6090,[5428],20974,[5428],262132.0,262134.0,5428
6091,[5428],7169,[5428],262132.0,262134.0,5428
6115,[4007],23942,[4007],262132.0,262134.0,4007
6131,[5458],17431,[5458],262132.0,262134.0,5458
6143,[5468],8829,[5468],262132.0,262134.0,5468
6145,[5469],26928,[5469],262132.0,262134.0,5469
6148,[5471],28579,[5471],262132.0,262134.0,5471
6156,[4905],25023,[4905],262132.0,262134.0,4905
6164,[4908],31391,[4908],262132.0,262134.0,4908
6171,[4909],14551,[4909],262132.0,262134.0,4909
6182,[5494],28805,[5494],262132.0,262134.0,5494
6243,[4965],16574,[4965],262132.0,262134.0,4965
6270,[5572],23324,[5572],262132.0,262134.0,5572
6273,[3706],4691,[3706],262132.0,262134.0,3706
6365,[1920],26275,[1920],262132.0,262134.0,1920
6380,[5672],24897,[5672],262132.0,262134.0,5672
6439,[3807],13303,[3807],262132.0,262134.0,3807
6453,[4184],23939,[4184],262132.0,262134.0,4184
6461,[5135],23830,[5135],262132.0,262134.0,5135
6488,[5769],26628,[5769],262132.0,262134.0,5769
6497,[5777],18543,[5777],262132.0,262134.0,5777
6524,[5802],10257,[5802],262132.0,262134.0,5802
6625,[5889],24064,[5889],262133.0,262135.0,5889
6700,[4329],28208,[4329],262133.0,262135.0,4329
6745,[4345],18467,[4345],262133.0,262135.0,4345
6758,[5999],27059,[5999],262133.0,262135.0,5999
6818,[6049],14290,[6049],262133.0,262135.0,6049
6822,[6051],10474,[6051],262133.0,262135.0,6051
6839,[6066],10095,[6066],262133.0,262135.0,6066
6848,[4387],7553,[4387],262133.0,262135.0,4387
6866,[5425],23859,[5425],262133.0,262135.0,5425
6871,[6090],20974,[6090],262133.0,262135.0,6090
6872,[6090],17283,[6090],262133.0,262135.0,6090
6877,[6091],7169,[6091],262133.0,262135.0,6091
6879,[5428],27790,[5428],262133.0,262135.0,5428
6923,[6131],17431,[6131],262133.0,262135.0,6131
6938,[6143],8829,[6143],262133.0,262135.0,6143
6945,[6148],28579,[6148],262133.0,262135.0,6148
6959,[6156],25023,[6156],262133.0,262135.0,6156
6962,[5476],25509,[5476],262133.0,262135.0,5476
6966,[5476],2319,[5476],262133.0,262135.0,5476
6969,[6164],31391,[6164],262133.0,262135.0,6164
6983,[4911],19545,[4911],262133.0,262135.0,4911
7053,[4958],5340,[4958],262133.0,262135.0,4958
7211,[6380],24897,[6380],262133.0,262135.0,6380
7259,[2174],21441,[2174],262133.0,262135.0,2174
7344,[4643],33,[4643],262133.0,262135.0,4643
7348,[6497],18543,[6497],262133.0,262135.0,6497
7498,[5888],18756,[5888],262134.0,262136.0,5888
7499,[6625],24064,[6625],262134.0,262136.0,6625
7511,[5264],30976,[5264],262134.0,262136.0,5264
7522,[4740],29879,[4740],262134.0,262136.0,4740
7527,[5903],18744,[5903],262134.0,262136.0,5903
7566,[2596],792,[2596],262134.0,262136.0,2596
7628,[5336],13458,[5336],262134.0,262136.0,5336
7639,[5341],18392,[5341],262134.0,262136.0,5341
7667,[6006],30654,[6006],262134.0,262136.0,6006
7731,[6822],10474,[6822],262134.0,262136.0,6822
7751,[6839],10095,[6839],262134.0,262136.0,6839
7792,[6872],17283,[6872],262134.0,262136.0,6872
7802,[6877],7169,[6877],262134.0,262136.0,6877
7807,[6879],16756,[6879],262134.0,262136.0,6879
7808,[6879],27790,[6879],262134.0,262136.0,6879
7828,[5440],14752,[5440],262134.0,262136.0,5440
7859,[6923],17431,[6923],262134.0,262136.0,6923
7880,[6145],26459,[6145],262134.0,262136.0,6145
7886,[6945],15708,[6945],262134.0,262136.0,6945
7908,[6959],25023,[6959],262134.0,262136.0,6959
7912,[6962],25509,[6962],262134.0,262136.0,6962
7918,[6966],2319,[6966],262134.0,262136.0,6966
7934,[6171],14551,[6171],262134.0,262136.0,6171
8027,[7053],5340,[7053],262134.0,262136.0,7053
8071,[6270],23324,[6270],262134.0,262136.0,6270
8178,[6365],26275,[6365],262134.0,262136.0,6365
8199,[7211],24897,[7211],262134.0,262136.0,7211
8215,[3163],14856,[3163],262134.0,262136.0,3163
8268,[3472],30827,[3472],262134.0,262136.0,3472
8312,[6461],23830,[6461],262134.0,262136.0,6461
8346,[6488],26628,[6488],262134.0,262136.0,6488
8356,[7344],33,[7344],262134.0,262136.0,7344
8361,[7348],18543,[7348],262134.0,262136.0,7348
8362,[7348],11734,[7348],262134.0,262136.0,7348
8392,[2547],8151,[2547],262134.0,262136.0,2547
8445,[3257],27558,[3257],262134.0,262136.0,3257
8553,[7511],17973,[7511],262135.0,262137.0,7511
8554,[7511],30976,[7511],262135.0,262137.0,7511
8576,[7527],18744,[7527],262135.0,262137.0,7527
8593,[5911],25639,[5911],262135.0,262137.0,5911
8625,[7566],792,[7566],262135.0,262137.0,7566
8649,[6700],28208,[6700],262135.0,262137.0,6700
8717,[6745],18467,[6745],262135.0,262137.0,6745
8745,[7667],8316,[7667],262135.0,262137.0,7667
8812,[6818],14290,[6818],262135.0,262137.0,6818
8821,[7731],10474,[7731],262135.0,262137.0,7731
8844,[3640],7097,[3640],262135.0,262137.0,3640
8863,[6848],7553,[6848],262135.0,262137.0,6848
8884,[6866],23859,[6866],262135.0,262137.0,6866
8897,[7792],17283,[7792],262135.0,262137.0,7792
8913,[7802],7169,[7802],262135.0,262137.0,7802
8920,[6879],5105,[6879],262135.0,262137.0,6879
9000,[6143],8081,[6143],262135.0,262137.0,6143
9001,[6938],8829,[6938],262135.0,262137.0,6938
9013,[7886],15708,[7886],262135.0,262137.0,7886
9038,[7908],25023,[7908],262135.0,262137.0,7908
9052,[7918],2319,[7918],262135.0,262137.0,7918
9057,[6969],31391,[6969],262135.0,262137.0,6969
9074,[7934],14551,[7934],262135.0,262137.0,7934
9097,[6182],28805,[6182],262135.0,262137.0,6182
9236,[8071],23324,[8071],262135.0,262137.0,8071
9346,[1109],11312,[1109],262135.0,262137.0,1109
9381,[5074],6130,[5074],262135.0,262137.0,5074
9387,[8199],24897,[8199],262135.0,262137.0,8199
9460,[7259],21441,[7259],262135.0,262137.0,7259
9488,[6439],13303,[6439],262135.0,262137.0,6439
9558,[8346],6470,[8346],262135.0,262137.0,8346
9578,[8361],18543,[8361],262135.0,262137.0,8361
9660,[5816],19203,[5816],262135.0,262137.0,5816
9789,[7499],24064,[7499],262136.0,262138.0,7499
9814,[8553],17973,[8553],262136.0,262138.0,8553
9816,[8554],29369,[8554],262136.0,262138.0,8554
9837,[7522],29879,[7522],262136.0,262138.0,7522
9847,[4740],6389,[4740],262136.0,262138.0,4740
9872,[8593],25639,[8593],262136.0,262138.0,8593
10059,[7667],30654,[7667],262136.0,262138.0,7667
10135,[8812],14290,[8812],262136.0,262138.0,8812
10148,[8821],10474,[8821],262136.0,262138.0,8821
10183,[8844],7097,[8844],262136.0,262138.0,8844
10188,[7751],10095,[7751],262136.0,262138.0,7751
10206,[8863],7553,[8863],262136.0,262138.0,8863
10229,[8884],23859,[8884],262136.0,262138.0,8884
10240,[6871],20974,[6871],262136.0,262138.0,6871
10247,[8897],17283,[8897],262136.0,262138.0,8897
10268,[8913],7169,[8913],262136.0,262138.0,8913
10284,[7807],16756,[7807],262136.0,262138.0,7807
10285,[7808],27790,[7808],262136.0,262138.0,7808
10313,[7828],14752,[7828],262136.0,262138.0,7828
10331,[6115],23942,[6115],262136.0,262138.0,6115
10355,[7859],17431,[7859],262136.0,262138.0,7859
10377,[9000],6401,[9000],262136.0,262138.0,9000
10387,[7880],26459,[7880],262136.0,262138.0,7880
10389,[6145],26928,[6145],262136.0,262138.0,6145
10397,[9013],15708,[9013],262136.0,262138.0,9013
10403,[6945],28579,[6945],262136.0,262138.0,6945
10435,[9038],25023,[9038],262136.0,262138.0,9038
10442,[7912],25509,[7912],262136.0,262138.0,7912
10463,[9057],31391,[9057],262136.0,262138.0,9057
10464,[9057],27287,[9057],262136.0,262138.0,9057
10490,[9074],14551,[9074],262136.0,262138.0,9074
10503,[6983],19545,[6983],262136.0,262138.0,6983
10514,[9097],28805,[9097],262136.0,262138.0,9097
10619,[8027],5340,[8027],262136.0,262138.0,8027
10679,[9236],23324,[9236],262136.0,262138.0,9236
10680,[9236],7056,[9236],262136.0,262138.0,9236
10945,[9460],21441,[9460],262136.0,262138.0,9460
10959,[8268],30827,[8268],262136.0,262138.0,8268
10990,[4182],30249,[4182],262136.0,262138.0,4182
11013,[8312],23830,[8312],262136.0,262138.0,8312
11054,[8346],26628,[8346],262136.0,262138.0,8346
11056,[9558],6470,[9558],262136.0,262138.0,9558
11083,[9578],18543,[9578],262136.0,262138.0,9578
11088,[8362],11734,[8362],262136.0,262138.0,8362
11124,[8392],8151,[8392],262136.0,262138.0,8392
11211,[8445],27558,[8445],262136.0,262138.0,8445
11336,[7498],18756,[7498],262137.0,262139.0,7498
11338,[9789],24064,[9789],262137.0,262139.0,9789
11373,[9816],29369,[9816],262137.0,262139.0,9816
11376,[8554],30976,[8554],262137.0,262139.0,8554
11415,[9847],6389,[9847],262137.0,262139.0,9847
11443,[9872],25639,[9872],262137.0,262139.0,9872
11532,[8649],28208,[8649],262137.0,262139.0,8649
11599,[7628],13458,[7628],262137.0,262139.0,7628
11617,[7639],18392,[7639],262137.0,262139.0,7639
11628,[8717],18467,[8717],262137.0,262139.0,8717
11678,[10059],30654,[10059],262137.0,262139.0,10059
11767,[10135],14290,[10135],262137.0,262139.0,10135
11789,[10148],10474,[10148],262137.0,262139.0,10148
11839,[10188],10095,[10188],262137.0,262139.0,10188
11862,[10206],7553,[10206],262137.0,262139.0,10206
11893,[10229],23859,[10229],262137.0,262139.0,10229
11909,[10240],20974,[10240],262137.0,262139.0,10240
11921,[10247],17283,[10247],262137.0,262139.0,10247
11982,[10284],16756,[10284],262137.0,262139.0,10284
12021,[10313],14752,[10313],262137.0,262139.0,10313
12074,[10355],17431,[10355],262137.0,262139.0,10355
12104,[9000],8081,[9000],262137.0,262139.0,9000
12105,[9001],8829,[9001],262137.0,262139.0,9001
12114,[10387],26459,[10387],262137.0,262139.0,10387
12120,[10389],26928,[10389],262137.0,262139.0,10389
12131,[10397],15708,[10397],262137.0,262139.0,10397
12139,[10403],28579,[10403],262137.0,262139.0,10403
12179,[10435],3029,[10435],262137.0,262139.0,10435
12225,[10464],27287,[10464],262137.0,262139.0,10464
12267,[10490],14551,[10490],262137.0,262139.0,10490
12282,[10503],19545,[10503],262137.0,262139.0,10503
12295,[10514],28805,[10514],262137.0,262139.0,10514
12425,[10619],5340,[10619],262137.0,262139.0,10619
12497,[10679],23324,[10679],262137.0,262139.0,10679
12503,[8071],12095,[8071],262137.0,262139.0,8071
12514,[6273],4691,[6273],262137.0,262139.0,6273
12836,[1183],31620,[1183],262137.0,262139.0,1183
12885,[11013],23830,[11013],262137.0,262139.0,11013
12898,[2188],30895,[2188],262137.0,262139.0,2188
12935,[11054],26628,[11054],262137.0,262139.0,11054
12977,[11083],16342,[11083],262137.0,262139.0,11083
12985,[11088],11734,[11088],262137.0,262139.0,11088
13027,[11124],8151,[11124],262137.0,262139.0,11124
13035,[6524],10257,[6524],262137.0,262139.0,6524
13292,[11338],24064,[11338],262138.0,262140.0,11338
13329,[9814],17973,[9814],262138.0,262140.0,9814
13333,[11373],29369,[11373],262138.0,262140.0,11373
13397,[11415],6389,[11415],262138.0,262140.0,11415
13433,[11443],25639,[11443],262138.0,262140.0,11443
13547,[11532],28208,[11532],262138.0,262140.0,11532
13633,[11599],13458,[11599],262138.0,262140.0,11599
13664,[11617],18392,[11617],262138.0,262140.0,11617
13701,[6758],27059,[6758],262138.0,262140.0,6758
13848,[11767],14290,[11767],262138.0,262140.0,11767
13938,[10183],7097,[10183],262138.0,262140.0,10183
13975,[11862],7553,[11862],262138.0,262140.0,11862
14032,[11909],20974,[11909],262138.0,262140.0,11909
14046,[11921],17283,[11921],262138.0,262140.0,11921
14047,[11921],1877,[11921],262138.0,262140.0,11921
14119,[8920],5105,[8920],262138.0,262140.0,8920
14134,[10285],27790,[10285],262138.0,262140.0,10285
14216,[10331],23942,[10331],262138.0,262140.0,10331
14287,[12105],8829,[12105],262138.0,262140.0,12105
14310,[12120],26928,[12120],262138.0,262140.0,12120
14329,[12131],15708,[12131],262138.0,262140.0,12131
14401,[12179],3029,[12179],262138.0,262140.0,12179
14402,[10435],25023,[10435],262138.0,262140.0,10435
14458,[10463],21187,[10463],262138.0,262140.0,10463
14460,[12225],27287,[12225],262138.0,262140.0,12225
14539,[12282],19545,[12282],262138.0,262140.0,12282
14545,[4426],28519,[4426],262138.0,262140.0,4426
14553,[10514],16000,[10514],262138.0,262140.0,10514
14794,[12497],23324,[12497],262138.0,262140.0,12497
14801,[10680],7056,[10680],262138.0,262140.0,10680
14820,[12514],4691,[12514],262138.0,262140.0,12514
14991,[8178],26275,[8178],262138.0,262140.0,8178
15035,[9387],24897,[9387],262138.0,262140.0,9387
15074,[8215],14856,[8215],262138.0,262140.0,8215
15170,[10959],30827,[10959],262138.0,262140.0,10959
15208,[9488],13303,[9488],262138.0,262140.0,9488
15238,[6453],23939,[6453],262138.0,262140.0,6453
15256,[12885],23830,[12885],262138.0,262140.0,12885
15316,[12935],1610,[12935],262138.0,262140.0,12935
15317,[12935],26628,[12935],262138.0,262140.0,12935
15321,[11054],10716,[11054],262138.0,262140.0,11054
15369,[8356],33,[8356],262138.0,262140.0,8356
15377,[12977],16342,[12977],262138.0,262140.0,12977
15394,[12985],11734,[12985],262138.0,262140.0,12985
15460,[13035],10257,[13035],262138.0,262140.0,13035
15769,[11336],18756,[11336],262139.0,262141.0,11336
15826,[13329],17973,[13329],262139.0,262141.0,13329
15836,[13333],29369,[13333],262139.0,262141.0,13333
15849,[11376],30976,[11376],262139.0,262141.0,11376
15850,[11376],6316,[11376],262139.0,262141.0,11376
15902,[9837],29879,[9837],262139.0,262141.0,9837
15931,[13397],6389,[13397],262139.0,262141.0,13397
15942,[8576],18744,[8576],262139.0,262141.0,8576
16032,[4306],2437,[4306],262139.0,262141.0,4306
16059,[8625],792,[8625],262139.0,262141.0,8625
16126,[13547],28208,[13547],262139.0,262141.0,13547
16290,[13664],18392,[13664],262139.0,262141.0,13664
16383,[11678],30654,[11678],262139.0,262141.0,11678
16520,[13848],14290,[13848],262139.0,262141.0,13848
16575,[11789],10474,[11789],262139.0,262141.0,11789
16649,[13938],7097,[13938],262139.0,262141.0,13938
16656,[11839],10095,[11839],262139.0,262141.0,11839
16695,[13975],7553,[13975],262139.0,262141.0,13975
16791,[14046],17283,[14046],262139.0,262141.0,14046
16793,[14047],1877,[14047],262139.0,262141.0,14047
16895,[14119],5105,[14119],262139.0,262141.0,14119
17019,[14216],23942,[14216],262139.0,262141.0,14216
17059,[12074],17431,[12074],262139.0,262141.0,12074
17098,[10377],6401,[10377],262139.0,262141.0,10377
17139,[14310],26928,[14310],262139.0,262141.0,14310
17171,[14329],15708,[14329],262139.0,262141.0,14329
17197,[12139],28579,[12139],262139.0,262141.0,12139
17354,[14460],27287,[14460],262139.0,262141.0,14460
17458,[14539],19545,[14539],262139.0,262141.0,14539
17476,[14553],16000,[14553],262139.0,262141.0,14553
17480,[12295],28805,[12295],262139.0,262141.0,12295
17694,[6243],16574,[6243],262139.0,262141.0,6243
17762,[14794],23324,[14794],262139.0,262141.0,14794
18005,[14991],26275,[14991],262139.0,262141.0,14991
18048,[9381],6130,[9381],262139.0,262141.0,9381
18049,[5074],30910,[5074],262139.0,262141.0,5074
18113,[15074],14856,[15074],262139.0,262141.0,15074
18225,[15170],30827,[15170],262139.0,262141.0,15170
18280,[15208],6443,[15208],262139.0,262141.0,15208
18301,[10990],30249,[10990],262139.0,262141.0,10990
18338,[15256],23830,[15256],262139.0,262141.0,15256
18361,[12898],30895,[12898],262139.0,262141.0,12898
18414,[15316],1610,[15316],262139.0,262141.0,15316
18418,[15317],26628,[15317],262139.0,262141.0,15317
18424,[15321],10716,[15321],262139.0,262141.0,15321
18502,[15377],16342,[15377],262139.0,262141.0,15377
18589,[13027],8151,[13027],262139.0,262141.0,13027
18602,[15460],6718,[15460],262139.0,262141.0,15460
18697,[9660],19203,[9660],262139.0,262141.0,9660
19067,[15826],17973,[15826],262140.0,262142.0,15826
19101,[15849],30976,[15849],262140.0,262142.0,15849
19102,[15850],6316,[15850],262140.0,262142.0,15850
19169,[15902],29879,[15902],262140.0,262142.0,15902
19214,[15931],6389,[15931],262140.0,262142.0,15931
19353,[16032],2437,[16032],262140.0,262142.0,16032
19387,[16059],792,[16059],262140.0,262142.0,16059
19483,[16126],28208,[16126],262140.0,262142.0,16126
19704,[16290],18392,[16290],262140.0,262142.0,16290
19754,[13701],27059,[13701],262140.0,262142.0,13701
19805,[8745],8316,[8745],262140.0,262142.0,8745
19820,[16383],30654,[16383],262140.0,262142.0,16383
19821,[16383],15792,[16383],262140.0,262142.0,16383
20001,[16520],14290,[16520],262140.0,262142.0,16520
20072,[16575],10474,[16575],262140.0,262142.0,16575
20174,[16656],10095,[16656],262140.0,262142.0,16656
20228,[16695],7553,[16695],262140.0,262142.0,16695
20364,[16793],1877,[16793],262140.0,262142.0,16793
20447,[10268],7169,[10268],262140.0,262142.0,10268
20499,[16895],5105,[16895],262140.0,262142.0,16895
20664,[17019],23942,[17019],262140.0,262142.0,17019
20768,[17098],6401,[17098],262140.0,262142.0,17098
20769,[12104],8081,[12104],262140.0,262142.0,12104
20824,[17139],26928,[17139],262140.0,262142.0,17139
20912,[17197],28579,[17197],262140.0,262142.0,17197
21029,[14401],3029,[14401],262140.0,262142.0,14401
21083,[9052],2319,[9052],262140.0,262142.0,9052
21117,[14458],21187,[14458],262140.0,262142.0,14458
21121,[10463],31391,[10463],262140.0,262142.0,10463
21125,[17354],27287,[17354],262140.0,262142.0,17354
21233,[12267],14551,[12267],262140.0,262142.0,12267
21282,[14545],28519,[14545],262140.0,262142.0,14545
21292,[17476],16000,[17476],262140.0,262142.0,17476
21299,[17480],28805,[17480],262140.0,262142.0,17480
21565,[17694],16574,[17694],262140.0,262142.0,17694
21650,[17762],23324,[17762],262140.0,262142.0,17762
21670,[14801],7056,[14801],262140.0,262142.0,14801
21699,[14820],4691,[14820],262140.0,262142.0,14820
21946,[18005],26275,[18005],262140.0,262142.0,18005
22021,[15035],24897,[15035],262140.0,262142.0,15035
22084,[18113],14856,[18113],262140.0,262142.0,18113
22228,[18225],30827,[18225],262140.0,262142.0,18225
22297,[15208],13303,[15208],262140.0,262142.0,15208
22299,[18280],6443,[18280],262140.0,262142.0,18280
22343,[15238],23939,[15238],262140.0,262142.0,15238
22369,[18338],23830,[18338],262140.0,262142.0,18338
22397,[18361],30895,[18361],262140.0,262142.0,18361
22464,[18414],1610,[18414],262140.0,262142.0,18414
22474,[18418],26628,[18418],262140.0,262142.0,18418
22489,[18424],10716,[18424],262140.0,262142.0,18424
22514,[11056],6470,[11056],262140.0,262142.0,11056
22577,[15369],33,[15369],262140.0,262142.0,15369
22608,[11083],18543,[11083],262140.0,262142.0,11083
22627,[15394],11734,[15394],262140.0,262142.0,15394
22722,[18589],8151,[18589],262140.0,262142.0,18589
22742,[15460],10257,[15460],262140.0,262142.0,15460
22743,[18602],6718,[18602],262140.0,262142.0,18602
23234,[15769],18756,[15769],262141.0,262143.0,15769
23260,[13292],24064,[13292],262141.0,262143.0,13292
23403,[19101],30976,[19101],262141.0,262143.0,19101
23501,[19169],29879,[19169],262141.0,262143.0,19169
23593,[15942],18744,[15942],262141.0,262143.0,15942
23801,[19387],792,[19387],262141.0,262143.0,19387
23946,[19483],28208,[19483],262141.0,262143.0,19483
24172,[13633],13458,[13633],262141.0,262143.0,13633
24241,[19704],18392,[19704],262141.0,262143.0,19704
24264,[6745],13469,[6745],262141.0,262143.0,6745
24266,[11628],18467,[11628],262141.0,262143.0,11628
24367,[19805],8316,[19805],262141.0,262143.0,19805
24639,[20001],14290,[20001],262141.0,262143.0,20001
24873,[20174],10095,[20174],262141.0,262143.0,20174
25084,[14032],20974,[14032],262141.0,262143.0,14032
25127,[16791],17283,[16791],262141.0,262143.0,16791
25134,[20364],1877,[20364],262141.0,262143.0,20364
25361,[11982],16756,[11982],262141.0,262143.0,11982
25465,[12021],14752,[12021],262141.0,262143.0,12021
25620,[17059],17431,[17059],262141.0,262143.0,17059
25688,[20769],8081,[20769],262141.0,262143.0,20769
25708,[14287],8829,[14287],262141.0,262143.0,14287
25738,[12114],26459,[12114],262141.0,262143.0,12114
25774,[20824],26928,[20824],262141.0,262143.0,20824
25861,[17171],15708,[17171],262141.0,262143.0,17171
26091,[21029],3029,[21029],262141.0,262143.0,21029
26097,[14402],25023,[14402],262141.0,262143.0,14402
26156,[21083],2319,[21083],262141.0,262143.0,21083
26208,[21117],21187,[21117],262141.0,262143.0,21117
26218,[21121],31391,[21121],262141.0,262143.0,21121
26229,[21125],27287,[21125],262141.0,262143.0,21125
26379,[21233],14551,[21233],262141.0,262143.0,21233
26428,[17458],15438,[17458],262141.0,262143.0,17458
26457,[21292],16000,[21292],262141.0,262143.0,21292
26469,[21299],28805,[21299],262141.0,262143.0,21299
26827,[21565],16574,[21565],262141.0,262143.0,21565
26839,[4054],24776,[4054],262141.0,262143.0,4054
27300,[21946],26275,[21946],262141.0,262143.0,21946
27365,[18048],6130,[18048],262141.0,262143.0,18048
27391,[22021],24897,[22021],262141.0,262143.0,22021
27485,[22084],14856,[22084],262141.0,262143.0,22084
27638,[10945],21441,[10945],262141.0,262143.0,10945
27705,[12836],31620,[12836],262141.0,262143.0,12836
27756,[22297],13303,[22297],262141.0,262143.0,22297
27809,[22343],23939,[22343],262141.0,262143.0,22343
27822,[5130],22473,[5130],262141.0,262143.0,5130
27841,[22369],23830,[22369],262141.0,262143.0,22369
27876,[22397],30895,[22397],262141.0,262143.0,22397
27881,[1944],14838,[1944],262141.0,262143.0,1944
27955,[22464],1610,[22464],262141.0,262143.0,22464
27976,[22474],26628,[22474],262141.0,262143.0,22474
28001,[22489],10716,[22489],262141.0,262143.0,22489
28044,[22514],6470,[22514],262141.0,262143.0,22514
28155,[18502],16342,[18502],262141.0,262143.0,18502
28167,[22608],18543,[22608],262141.0,262143.0,22608
28198,[22627],11734,[22627],262141.0,262143.0,22627
28319,[22722],8151,[22722],262141.0,262143.0,22722
28346,[22742],10257,[22742],262141.0,262143.0,22742
28508,[18697],19203,[18697],262141.0,262143.0,18697
29041,[23260],24064,[23260],262142.0,262144.0,23260
29214,[15836],7524,[15836],262142.0,262144.0,15836
29215,[15836],29369,[15836],262142.0,262144.0,15836
29264,[23403],30976,[23403],262142.0,262144.0,23403
29269,[19102],6316,[19102],262142.0,262144.0,19102
29403,[23501],29879,[23501],262142.0,262144.0,23501
29484,[19214],6389,[19214],262142.0,262144.0,19214
30478,[24264],13469,[24264],262142.0,262144.0,24264
30604,[24367],8316,[24367],262142.0,262144.0,24367
30953,[3638],27073,[3638],262142.0,262144.0,3638
30991,[24639],14290,[24639],262142.0,262144.0,24639
31186,[4379],23810,[4379],262142.0,262144.0,4379
31299,[16649],7097,[16649],262142.0,262144.0,16649
31318,[24873],10095,[24873],262142.0,262144.0,24873
31421,[20228],7553,[20228],262142.0,262144.0,20228
31537,[11893],23859,[11893],262142.0,262144.0,11893
31601,[25084],20974,[25084],262142.0,262144.0,25084
31667,[25127],17283,[25127],262142.0,262144.0,25127
31676,[25134],1877,[25134],262142.0,262144.0,25134
31943,[20499],5105,[20499],262142.0,262144.0,20499
32025,[25361],16756,[25361],262142.0,262144.0,25361
32036,[14134],27790,[14134],262142.0,262144.0,14134
32161,[25465],14752,[25465],262142.0,262144.0,25465
32282,[20664],23942,[20664],262142.0,262144.0,20664
32367,[25620],17431,[25620],262142.0,262144.0,25620
32469,[20768],6401,[20768],262142.0,262144.0,20768
32539,[25738],26459,[25738],262142.0,262144.0,25738
32738,[25861],15708,[25861],262142.0,262144.0,25861
32832,[20912],28579,[20912],262142.0,262144.0,20912
33070,[26091],3029,[26091],262142.0,262144.0,26091
33104,[10442],25509,[10442],262142.0,262144.0,10442
33158,[26156],2319,[26156],262142.0,262144.0,26156
33237,[26208],21187,[26208],262142.0,262144.0,26208
33273,[26229],27287,[26229],262142.0,262144.0,26229
33570,[21282],28519,[21282],262142.0,262144.0,21282
33605,[26469],28805,[26469],262142.0,262144.0,26469
34115,[26827],15447,[26827],262142.0,262144.0,26827
34130,[26839],24776,[26839],262142.0,262144.0,26839
34263,[21650],23324,[21650],262142.0,262144.0,21650
34313,[12503],12095,[12503],262142.0,262144.0,12503
34745,[27300],26275,[27300],262142.0,262144.0,27300
34828,[27365],6130,[27365],262142.0,262144.0,27365
34994,[27485],14856,[27485],262142.0,262144.0,27485
35184,[27638],21441,[27638],262142.0,262144.0,27638
35213,[22228],30827,[22228],262142.0,262144.0,22228
35341,[27756],13303,[27756],262142.0,262144.0,27756
35348,[22299],6443,[22299],262142.0,262144.0,22299
35414,[27809],23939,[27809],262142.0,262144.0,27809
35457,[27841],23830,[27841],262142.0,262144.0,27841
35658,[27976],26628,[27976],262142.0,262144.0,27976
35704,[28001],10716,[28001],262142.0,262144.0,28001
35769,[28044],6470,[28044],262142.0,262144.0,28044
35921,[28155],16342,[28155],262142.0,262144.0,28155
35985,[28198],11734,[28198],262142.0,262144.0,28198
36195,[28346],10257,[28346],262142.0,262144.0,28346
36418,[28508],19203,[28508],262142.0,262144.0,28508
36545,[11211],27558,[11211],262142.0,262144.0,11211
37071,[23234],18756,[23234],262143.0,262145.0,23234
37139,[29041],24064,[29041],262143.0,262145.0,29041
37495,[29264],30976,[29264],262143.0,262145.0,29264
37506,[29269],6316,[29269],262143.0,262145.0,29269
37692,[29403],29879,[29403],262143.0,262145.0,29403
37817,[29484],6389,[29484],262143.0,262145.0,29484
38190,[19353],2437,[19353],262143.0,262145.0,19353
38318,[23801],792,[23801],262143.0,262145.0,23801
38618,[23946],28208,[23946],262143.0,262145.0,23946
38635,[11532],28085,[11532],262143.0,262145.0,11532
39099,[24172],13458,[24172],262143.0,262145.0,24172
39278,[24266],18467,[24266],262143.0,262145.0,24266
39448,[30604],8316,[30604],262143.0,262145.0,30604
39504,[19820],30654,[19820],262143.0,262145.0,19820
39974,[30953],27073,[30953],262143.0,262145.0,30953
40044,[30991],14290,[30991],262143.0,262145.0,30991
40264,[20072],10474,[20072],262143.0,262145.0,20072
40341,[31186],23810,[31186],262143.0,262145.0,31186
40529,[31318],10095,[31318],262143.0,262145.0,31318
40831,[31537],23859,[31537],262143.0,262145.0,31537
40928,[31601],20974,[31601],262143.0,262145.0,31601
41037,[31667],17283,[31667],262143.0,262145.0,31667
41456,[31943],5105,[31943],262143.0,262145.0,31943
41573,[32025],16756,[32025],262143.0,262145.0,32025
41763,[32161],14752,[32161],262143.0,262145.0,32161
41929,[32282],23942,[32282],262143.0,262145.0,32282
42044,[32367],17431,[32367],262143.0,262145.0,32367
42194,[32469],6401,[32469],262143.0,262145.0,32469
42195,[25688],8081,[25688],262143.0,262145.0,25688
42230,[25708],8829,[25708],262143.0,262145.0,25708
42293,[32539],26459,[32539],262143.0,262145.0,32539
42390,[25774],26928,[25774],262143.0,262145.0,25774
42609,[32738],15708,[32738],262143.0,262145.0,32738
42762,[32832],28579,[32832],262143.0,262145.0,32832
43249,[33158],2319,[33158],262143.0,262145.0,33158
43360,[33237],21187,[33237],262143.0,262145.0,33237
43389,[26218],31391,[26218],262143.0,262145.0,26218
43414,[33273],27287,[33273],262143.0,262145.0,33273
43818,[26428],15438,[26428],262143.0,262145.0,26428
43871,[26457],16000,[26457],262143.0,262145.0,26457
43895,[33605],28805,[33605],262143.0,262145.0,33605
44575,[12425],5340,[12425],262143.0,262145.0,12425
44657,[26827],16574,[26827],262143.0,262145.0,26827
44660,[34115],15447,[34115],262143.0,262145.0,34115
44683,[34130],24776,[34130],262143.0,262145.0,34130
44918,[21670],7056,[21670],262143.0,262145.0,21670
44995,[21699],4691,[21699],262143.0,262145.0,21699
45467,[9346],11312,[9346],262143.0,262145.0,9346
45540,[34745],26275,[34745],262143.0,262145.0,34745
45892,[34994],14856,[34994],262143.0,262145.0,34994
46160,[35184],21441,[35184],262143.0,262145.0,35184
46202,[35213],30827,[35213],262143.0,262145.0,35213
46295,[27705],31620,[27705],262143.0,262145.0,27705
46398,[35341],13303,[35341],262143.0,262145.0,35341
46463,[18301],30249,[18301],262143.0,262145.0,18301
46524,[27822],22473,[27822],262143.0,262145.0,27822
46560,[35457],23830,[35457],262143.0,262145.0,35457
46630,[27876],30895,[27876],262143.0,262145.0,27876
46639,[27881],14838,[27881],262143.0,262145.0,27881
46781,[27955],1610,[27955],262143.0,262145.0,27955
46948,[35704],10716,[35704],262143.0,262145.0,35704
47073,[35769],6470,[35769],262143.0,262145.0,35769
47242,[22577],33,[22577],262143.0,262145.0,22577
47293,[35921],16342,[35921],262143.0,262145.0,35921
47326,[28167],18543,[28167],262143.0,262145.0,28167
47387,[35985],11734,[35985],262143.0,262145.0,35985
47690,[36195],10257,[36195],262143.0,262145.0,36195
47701,[22743],6718,[22743],262143.0,262145.0,22743
48015,[36418],19203,[36418],262143.0,262145.0,36418
48191,[36545],27558,[36545],262143.0,262145.0,36545
49055,[37139],24064,[37139],262144.0,262146.0,37139
49499,[29214],7524,[29214],262144.0,262146.0,29214
49940,[37692],29879,[37692],262144.0,262146.0,37692
50141,[37817],6389,[37817],262144.0,262146.0,37817
50733,[38190],2437,[38190],262144.0,262146.0,38190
51424,[38618],28208,[38618],262144.0,262146.0,38618
51457,[38635],28085,[38635],262144.0,262146.0,38635
52201,[39099],13458,[39099],262144.0,262146.0,39099
52408,[24241],18392,[24241],262144.0,262146.0,24241
52472,[30478],13469,[30478],262144.0,262146.0,30478
52479,[39278],18467,[39278],262144.0,262146.0,39278
52555,[19754],27059,[19754],262144.0,262146.0,19754
52725,[39448],8316,[39448],262144.0,262146.0,39448
52827,[39504],30654,[39504],262144.0,262146.0,39504
53554,[39974],27073,[39974],262144.0,262146.0,39974
53678,[40044],14290,[40044],262144.0,262146.0,40044
54019,[40264],10474,[40264],262144.0,262146.0,40264
54135,[40341],23810,[40341],262144.0,262146.0,40341
54386,[31299],7097,[31299],262144.0,262146.0,31299
54422,[40529],10095,[40529],262144.0,262146.0,40529
55045,[40928],20974,[40928],262144.0,262146.0,40928
55220,[41037],17283,[41037],262144.0,262146.0,41037
55248,[31676],1877,[31676],262144.0,262146.0,31676
55591,[20447],7169,[20447],262144.0,262146.0,20447
55914,[41456],5105,[41456],262144.0,262146.0,41456
56098,[41573],16756,[41573],262144.0,262146.0,41573
56121,[32036],27790,[32036],262144.0,262146.0,32036
56398,[41763],14752,[41763],262144.0,262146.0,41763
56646,[41929],23942,[41929],262144.0,262146.0,41929
56811,[42044],17431,[42044],262144.0,262146.0,42044
57062,[42195],8081,[42195],262144.0,262146.0,42195
57121,[42230],8829,[42230],262144.0,262146.0,42230
57215,[42293],26459,[42293],262144.0,262146.0,42293
57374,[42390],26928,[42390],262144.0,262146.0,42390
57754,[42609],15708,[42609],262144.0,262146.0,42609
58020,[42762],28579,[42762],262144.0,262146.0,42762
58584,[26097],25023,[26097],262144.0,262146.0,26097
58638,[33104],25509,[33104],262144.0,262146.0,33104
58757,[43249],2319,[43249],262144.0,262146.0,43249
58927,[43360],21187,[43360],262144.0,262146.0,43360
58971,[43389],31391,[43389],262144.0,262146.0,43389
59007,[43414],27287,[43414],262144.0,262146.0,43414
59602,[43818],15438,[43818],262144.0,262146.0,43818
59683,[43871],16000,[43871],262144.0,262146.0,43871
59725,[43895],28805,[43895],262144.0,262146.0,43895
60762,[44575],5340,[44575],262144.0,262146.0,44575
61210,[34263],23324,[34263],262144.0,262146.0,34263
61291,[44918],7056,[44918],262144.0,262146.0,44918
61316,[34313],12095,[34313],262144.0,262146.0,34313
61410,[44995],4691,[44995],262144.0,262146.0,44995
62402,[18049],30910,[18049],262144.0,262146.0,18049
62761,[45892],14856,[45892],262144.0,262146.0,45892
63218,[46202],30827,[46202],262144.0,262146.0,46202
63379,[46295],31620,[46295],262144.0,262146.0,46295
63544,[35348],6443,[35348],262144.0,262146.0,35348
63630,[46463],30249,[46463],262144.0,262146.0,46463
63678,[35414],23939,[35414],262144.0,262146.0,35414
63717,[46524],22473,[46524],262144.0,262146.0,46524
63776,[46560],23830,[46560],262144.0,262146.0,46560
63875,[46630],30895,[46630],262144.0,262146.0,46630
63891,[46639],14838,[46639],262144.0,262146.0,46639
64092,[46781],1610,[46781],262144.0,262146.0,46781
64244,[35658],26628,[35658],262144.0,262146.0,35658
64405,[46948],10716,[46948],262144.0,262146.0,46948
64630,[47073],6470,[47073],262144.0,262146.0,47073
64970,[47293],16342,[47293],262144.0,262146.0,47293
65601,[47690],10257,[47690],262144.0,262146.0,47690
65622,[47701],6718,[47701],262144.0,262146.0,47701
66098,[48015],19203,[48015],262144.0,262146.0,48015
66362,[48191],27558,[48191],262144.0,262146.0,48191
85432,[59007],27287,[59007],262145.0,262146.0,59007
100262,[37071],18756,[37071],262145.0,inf,37071
100461,[49055],24064,[49055],262145.0,inf,49055
101067,[19067],17973,[19067],262145.0,inf,19067
101251,[49499],7524,[49499],262145.0,inf,49499
101258,[29215],29369,[29215],262145.0,inf,29215
101491,[37495],30976,[37495],262145.0,inf,37495
101527,[37506],6316,[37506],262145.0,inf,37506
102037,[49940],29879,[49940],262145.0,inf,49940
102381,[50141],6389,[50141],262145.0,inf,50141
102555,[23593],18744,[23593],262145.0,inf,23593
102857,[13433],25639,[13433],262145.0,inf,13433
103377,[50733],2437,[50733],262145.0,inf,50733
103777,[38318],792,[38318],262145.0,inf,38318
104663,[51424],28208,[51424],262145.0,inf,51424
104725,[51457],28085,[51457],262145.0,inf,51457
106031,[52201],13458,[52201],262145.0,inf,52201
106390,[52408],18392,[52408],262145.0,inf,52408
106488,[52472],13469,[52472],262145.0,inf,52472
106504,[52479],18467,[52479],262145.0,inf,52479
106639,[52555],27059,[52555],262145.0,inf,52555
106939,[52725],8316,[52725],262145.0,inf,52725
107116,[52827],30654,[52827],262145.0,inf,52827
107123,[19821],15792,[19821],262145.0,inf,19821
108407,[53554],27073,[53554],262145.0,inf,53554
108636,[53678],14290,[53678],262145.0,inf,53678
109239,[54019],10474,[54019],262145.0,inf,54019
109425,[54135],23810,[54135],262145.0,inf,54135
109856,[54386],7097,[54386],262145.0,inf,54386
109919,[54422],10095,[54422],262145.0,inf,54422
110300,[31421],7553,[31421],262145.0,inf,31421
110729,[40831],23859,[40831],262145.0,inf,40831
111013,[55045],20974,[55045],262145.0,inf,55045
111348,[55220],17283,[55220],262145.0,inf,55220
111407,[55248],1877,[55248],262145.0,inf,55248
112018,[55591],7169,[55591],262145.0,inf,55591
112626,[55914],5105,[55914],262145.0,inf,55914
112946,[56098],16756,[56098],262145.0,inf,56098
112982,[56121],27790,[56121],262145.0,inf,56121
113444,[56398],14752,[56398],262145.0,inf,56398
113849,[56646],23942,[56646],262145.0,inf,56646
114130,[56811],17431,[56811],262145.0,inf,56811
114591,[42194],6401,[42194],262145.0,inf,42194
114599,[57062],8081,[57062],262145.0,inf,57062
114712,[57121],8829,[57121],262145.0,inf,57121
114876,[57215],26459,[57215],262145.0,inf,57215
115217,[57374],26928,[57374],262145.0,inf,57374
115966,[57754],15708,[57754],262145.0,inf,57754
116467,[58020],28579,[58020],262145.0,inf,58020
117390,[33070],3029,[33070],262145.0,inf,33070
117428,[58584],25023,[58584],262145.0,inf,58584
117525,[58638],25509,[58638],262145.0,inf,58638
117725,[58757],2319,[58757],262145.0,inf,58757
118013,[58927],21187,[58927],262145.0,inf,58927
118098,[58971],31391,[58971],262145.0,inf,58971
118167,[59007],897,[59007],262145.0,inf,59007
118169,[85432],27287,[85432],262145.0,inf,85432
118961,[26379],14551,[26379],262145.0,inf,26379
119214,[59602],15438,[59602],262145.0,inf,59602
119226,[17458],19545,[17458],262145.0,inf,17458
119290,[33570],28519,[33570],262145.0,inf,33570
119356,[59683],16000,[59683],262145.0,inf,59683
119416,[59725],28805,[59725],262145.0,inf,59725
121234,[60762],5340,[60762],262145.0,inf,60762
121450,[44657],16574,[44657],262145.0,inf,44657
121457,[44660],15447,[44660],262145.0,inf,44660
121523,[44683],24776,[44683],262145.0,inf,44683
122014,[61210],23324,[61210],262145.0,inf,61210
122159,[61291],7056,[61291],262145.0,inf,61291
122194,[61316],12095,[61316],262145.0,inf,61316
122368,[61410],4691,[61410],262145.0,inf,61410
123562,[45467],11312,[45467],262145.0,inf,45467
123736,[45540],26275,[45540],262145.0,inf,45540
124023,[34828],6130,[34828],262145.0,inf,34828
124039,[62402],30910,[62402],262145.0,inf,62402
124123,[27391],24897,[27391],262145.0,inf,27391
124661,[62761],14856,[62761],262145.0,inf,62761
125337,[46160],21441,[46160],262145.0,inf,46160
125452,[63218],30827,[63218],262145.0,inf,63218
125733,[63379],31620,[63379],262145.0,inf,63379
125996,[46398],13303,[46398],262145.0,inf,46398
126031,[63544],6443,[63544],262145.0,inf,63544
126176,[63630],30249,[63630],262145.0,inf,63630
126252,[63678],23939,[63678],262145.0,inf,63678
126316,[63717],22473,[63717],262145.0,inf,63717
126420,[63776],23830,[63776],262145.0,inf,63776
126587,[63875],30895,[63875],262145.0,inf,63875
126618,[63891],14838,[63891],262145.0,inf,63891
126962,[64092],1610,[64092],262145.0,inf,64092
127280,[64244],26628,[64244],262145.0,inf,64244
127614,[64405],10716,[64405],262145.0,inf,64405
128063,[64630],6470,[64630],262145.0,inf,64630
128547,[47242],33,[47242],262145.0,inf,47242
128666,[64970],16342,[64970],262145.0,inf,64970
128748,[47326],18543,[47326],262145.0,inf,47326
128944,[47387],11734,[47387],262145.0,inf,47387
129611,[28319],8151,[28319],262145.0,inf,28319
129776,[65601],10257,[65601],262145.0,inf,65601
129821,[65622],6718,[65622],262145.0,inf,65622
130682,[66098],19203,[66098],262145.0,inf,66098
131148,[66362],27558,[66362],262145.0,inf,66362


==> binder/html/reference.csv <==
id,ancestor_list,ancestor_listr_,taxon_label,trait,origin_time,island,niche,ancestor_id,identification
0,[None],[none],31620,,262038,0,0,0,0
262038,[0],[0],31620,298152.16,262038,0,0,0,262038
262087,[262038],[262038],31620,298182.44,262063,0,0,262038,262087
262114,[262087],[262087],31620,298193.78,262072,0,0,262087,262114
262120,[262114],[262114],31391,298196.9,262073,0,0,262114,262120
262129,[262114],[262114],31620,298200.78,262075,0,0,262114,262129
262137,[262129],[262129],31620,298201.34,262076,0,0,262129,262137
262142,[262137],[262137],31620,298202.16,262077,0,0,262137,262142
262149,[262120],[262120],31391,298199.7,262078,0,0,262120,262149
262188,[262149],[262149],31391,298203.12,262081,0,0,262149,262188
262221,[262188],[262188],26275,298205.97,262084,0,0,262188,262221
262243,[262137],[262137],26628,298210.97,262085,0,0,262137,262243
262250,[262243],[262243],19203,298211.03,262086,0,0,262243,262250
262293,[262188],[262188],11312,298211.38,262088,0,0,262188,262293
262365,[262250],[262250],10257,298215.5,262092,0,0,262250,262365
262417,[262221],[262221],26275,298217.6,262094,0,0,262221,262417
262418,[262250],[262250],19203,298220.25,262094,0,0,262250,262418
262425,[262365],[262365],10257,298218.06,262094,0,0,262365,262425
262457,[262243],[262243],26628,298220.78,262096,0,0,262243,262457
262459,[262188],[262188],31391,298220.88,262096,0,0,262188,262459
262474,[262425],[262425],10257,298219.9,262096,0,0,262425,262474
262476,[262142],[262142],31620,298220.78,262096,0,0,262142,262476
262485,[262476],[262476],31620,298221.12,262097,0,0,262476,262485
262511,[262474],[262474],10257,298221.72,262098,0,0,262474,262511
262532,[262485],[262485],30895,298224.94,262098,0,0,262485,262532
262533,[262485],[262485],31620,298224.94,262098,0,0,262485,262533
262634,[262533],[262533],30910,298228.88,262101,0,0,262533,262634
262637,[262459],[262459],31391,298224.34,262101,0,0,262459,262637
262678,[262634],[262634],30910,298229.5,262102,0,0,262634,262678
262686,[262532],[262532],30895,298229.8,262102,0,0,262532,262686
262712,[262293],[262293],11312,298225.97,262103,0,0,262293,262712
262750,[262678],[262678],30910,298227.53,262104,0,0,262678,262750
262775,[262637],[262637],31391,298227.06,262104,0,0,262637,262775
262833,[262750],[262750],30910,298229.75,262105,0,0,262750,262833
262878,[262775],[262775],31391,298231.8,262106,0,0,262775,262878
262937,[262712],[262712],11312,298230.78,262107,0,0,262712,262937
262999,[262533],[262533],31620,298232.84,262108,0,0,262533,262999
263003,[262833],[262833],30910,298232.84,262108,0,0,262833,263003
263105,[262686],[262686],30895,298235.16,262110,0,0,262686,263105
263128,[262418],[262418],19203,298231.88,262110,0,0,262418,263128
263149,[262511],[262511],10257,298236.06,262111,0,0,262511,263149
263204,[263105],[263105],30895,298236.16,262112,0,0,263105,263204
263233,[262878],[262878],31391,298236.5,262112,0,0,262878,263233
263238,[262142],[262142],27558,298237.3,262112,0,0,262142,263238
263279,[262999],[262999],30827,298238.7,262113,0,0,262999,263279
263331,[262457],[262457],26628,298238.16,262113,0,0,262457,263331
263343,[262634],[262634],21441,298238.44,262114,0,0,262634,263343
263353,[263204],[263204],30895,298238.78,262114,0,0,263204,263353
263367,[263233],[263233],31391,298240.66,262114,0,0,263233,263367
263378,[263279],[263279],30827,298241.16,262114,0,0,263279,263378
263451,[263331],[263331],26628,298241.9,262115,0,0,263331,263451
263484,[263367],[263367],31391,298245.25,262115,0,0,263367,263484
263509,[262532],[262532],30249,298240.94,262116,0,0,262532,263509
263567,[263003],[263003],30910,298241.0,262116,0,0,263003,263567
263571,[263484],[263484],31391,298246.03,262116,0,0,263484,263571
263620,[263571],[263571],30976,298247.75,262117,0,0,263571,263620
263631,[263451],[263451],18543,298245.7,262117,0,0,263451,263631
263648,[263509],[263509],13303,298243.22,262117,0,0,263509,263648
263685,[263238],[263238],27558,298244.16,262117,0,0,263238,263685
263699,[263631],[263631],18543,298245.38,262118,0,0,263631,263699
263710,[263620],[263620],30976,298246.56,262118,0,0,263620,263710
263714,[263620],[263620],28208,298246.56,262118,0,0,263620,263714
263727,[263353],[263353],30895,298243.53,262118,0,0,263353,263727
263729,[262417],[262417],26275,298242.03,262118,0,0,262417,263729
263777,[263571],[263571],31391,298248.8,262118,0,0,263571,263777
263797,[263777],[263777],24776,298249.28,262119,0,0,263777,263797
263799,[263149],[263149],10257,298244.62,262119,0,0,263149,263799
263812,[263105],[263105],23939,298244.56,262119,0,0,263105,263812
263819,[263710],[263710],30976,298247.25,262119,0,0,263710,263819
263837,[263685],[263685],27558,298244.25,262119,0,0,263685,263837
263881,[263343],[263343],21441,298244.22,262119,0,0,263343,263881
263888,[263777],[263777],30654,298249.28,262119,0,0,263777,263888
263896,[263451],[263451],33,298243.38,262119,0,0,263451,263896
263931,[263727],[263727],30895,298245.38,262120,0,0,263727,263931
263980,[263819],[263819],30976,298248.6,262120,0,0,263819,263980
263994,[263837],[263837],27558,298246.22,262120,0,0,263837,263994
264003,[263881],[263881],21441,298245.0,262120,0,0,263881,264003
264008,[263888],[263888],23942,298249.38,262120,0,0,263888,264008
264018,[263888],[263888],30654,298249.38,262120,0,0,263888,264018
264023,[263714],[263714],28208,298246.2,262120,0,0,263714,264023
264025,[263777],[263777],31391,298250.7,262120,0,0,263777,264025
264040,[263699],[263699],18543,298247.75,262120,0,0,263699,264040
264056,[263797],[263797],23324,298247.8,262121,0,0,263797,264056
264059,[264018],[264018],27073,298252.0,262121,0,0,264018,264059
264062,[264018],[264018],27790,298252.0,262121,0,0,264018,264062
264075,[263819],[263819],2437,298249.28,262121,0,0,263819,264075
264077,[264025],[264025],31391,298252.1,262121,0,0,264025,264077
264081,[264018],[264018],30654,298252.0,262121,0,0,264018,264081
264103,[263378],[263378],30827,298248.6,262121,0,0,263378,264103
264137,[264008],[264008],17431,298249.62,262121,0,0,264008,264137
264194,[263797],[263797],24776,298248.66,262121,0,0,263797,264194
264218,[264059],[264059],27073,298251.75,262122,0,0,264059,264218
264222,[264062],[264062],27790,298252.16,262122,0,0,264062,264222
264230,[263980],[263980],30976,298249.94,262122,0,0,263980,264230
264271,[264077],[264077],31391,298253.28,262122,0,0,264077,264271
264287,[264194],[264194],24776,298249.56,262122,0,0,264194,264287
264289,[263451],[263451],26628,298248.97,262122,0,0,263451,264289
264306,[264103],[264103],30827,298249.88,262122,0,0,264103,264306
264345,[264081],[264081],18467,298252.72,262122,0,0,264081,264345
264346,[262365],[262365],8151,298245.8,262122,0,0,262365,264346
264360,[264075],[264075],2437,298249.12,262122,0,0,264075,264360
264438,[264360],[264360],2437,298250.8,262123,0,0,264360,264438
264459,[264222],[264222],27790,298251.88,262123,0,0,264222,264459
264462,[264081],[264081],30654,298252.62,262123,0,0,264081,264462
264564,[264306],[264306],30827,298250.16,262123,0,0,264306,264564
264648,[264287],[264287],24776,298252.8,262124,0,0,264287,264648
264669,[264462],[264462],30654,298253.44,262124,0,0,264462,264669
264676,[264438],[264438],2437,298251.78,262124,0,0,264438,264676
264716,[263799],[263799],10257,298249.94,262124,0,0,263799,264716
264737,[264462],[264462],27059,298253.44,262124,0,0,264462,264737
264762,[264271],[264271],31391,298253.94,262124,0,0,264271,264762
264769,[263931],[263931],23830,298251.16,262124,0,0,263931,264769
264805,[264218],[264218],10095,298254.2,262124,0,0,264218,264805
264847,[264230],[264230],29879,298253.7,262125,0,0,264230,264847
264908,[264008],[264008],23942,298251.62,262125,0,0,264008,264908
264918,[264762],[264762],31391,298254.25,262125,0,0,264762,264918
264926,[264459],[264459],27790,298255.1,262125,0,0,264459,264926
264951,[264805],[264805],7553,298255.44,262125,0,0,264805,264951
264966,[263567],[263567],30910,298251.94,262125,0,0,263567,264966
264984,[264805],[264805],10095,298255.44,262125,0,0,264805,264984
264994,[263648],[263648],13303,298251.1,262125,0,0,263648,264994
264999,[263994],[263994],27558,298250.12,262125,0,0,263994,264999
265075,[264218],[264218],27073,298254.75,262125,0,0,264218,265075
265099,[264648],[264648],24776,298255.25,262126,0,0,264648,265099
265126,[264062],[264062],23859,298252.78,262126,0,0,264062,265126
265127,[264040],[264040],18543,298253.5,262126,0,0,264040,265127
265138,[264230],[264230],30976,298253.6,262126,0,0,264230,265138
265152,[264908],[264908],23942,298253.38,262126,0,0,264908,265152
265268,[263812],[263812],23939,298253.97,262126,0,0,263812,265268
265274,[264676],[264676],2437,298253.44,262126,0,0,264676,265274
265292,[265075],[265075],27073,298256.06,262126,0,0,265075,265292
265310,[264762],[264762],28805,298255.16,262126,0,0,264762,265310
265340,[264345],[264345],18467,298254.3,262126,0,0,264345,265340
265357,[264564],[264564],30827,298252.66,262126,0,0,264564,265357
265374,[264289],[264289],26628,298253.28,262127,0,0,264289,265374
265377,[265310],[265310],28805,298255.88,262127,0,0,265310,265377
265387,[264669],[264669],30654,298254.06,262127,0,0,264669,265387
265439,[265340],[265340],18467,298255.88,262127,0,0,265340,265439
265450,[265268],[265268],23939,298256.03,262127,0,0,265268,265450
265524,[264966],[264966],30910,298255.6,262127,0,0,264966,265524
265525,[264994],[264994],13303,298255.2,262127,0,0,264994,265525
265589,[265099],[265099],16574,298256.28,262127,0,0,265099,265589
265654,[264056],[264056],23324,298255.34,262127,0,0,264056,265654
265669,[265152],[265152],23942,298254.97,262127,0,0,265152,265669
265673,[265292],[265292],7097,298255.66,262127,0,0,265292,265673
265678,[265292],[265292],27073,298255.66,262127,0,0,265292,265678
265738,[264847],[264847],29879,298257.2,262128,0,0,264847,265738
265747,[264769],[264769],23830,298253.16,262128,0,0,264769,265747
265762,[265450],[265450],23939,298255.56,262128,0,0,265450,265762
265767,[264918],[264918],31391,298258.12,262128,0,0,264918,265767
265801,[265589],[265589],5340,298256.9,262128,0,0,265589,265801
265807,[265589],[265589],16574,298256.9,262128,0,0,265589,265807
265821,[264737],[264737],27059,298255.78,262128,0,0,264737,265821
265829,[265524],[265524],30910,298256.75,262128,0,0,265524,265829
265841,[265439],[265439],18467,298257.56,262128,0,0,265439,265841
265845,[264926],[264926],27790,298258.9,262128,0,0,264926,265845
265871,[265099],[265099],24776,298255.97,262128,0,0,265099,265871
265923,[263509],[263509],30249,298253.88,262128,0,0,263509,265923
265975,[265292],[265292],23810,298256.25,262128,0,0,265292,265975
265991,[263896],[263896],33,298253.94,262128,0,0,263896,265991
266025,[265669],[265669],23942,298255.9,262128,0,0,265669,266025
266167,[265138],[265138],30976,298257.62,262129,0,0,265138,266167
266184,[264984],[264984],10095,298257.3,262129,0,0,264984,266184
266194,[265991],[265991],33,298256.06,262129,0,0,265991,266194
266218,[264951],[264951],7553,298257.2,262129,0,0,264951,266218
266227,[264023],[264023],28208,298254.06,262129,0,0,264023,266227
266268,[265767],[265767],28579,298260.8,262129,0,0,265767,266268
266274,[265274],[265274],2437,298256.3,262129,0,0,265274,266274
266285,[264137],[264137],17431,298257.3,262129,0,0,264137,266285
266286,[265841],[265841],18467,298257.78,262129,0,0,265841,266286
266298,[265767],[265767],31391,298260.8,262129,0,0,265767,266298
266314,[265377],[265377],28805,298257.12,262129,0,0,265377,266314
266340,[265829],[265829],24897,298258.03,262129,0,0,265829,266340
266371,[265126],[265126],23859,298254.84,262129,0,0,265126,266371
266401,[265975],[265975],23810,298258.75,262129,0,0,265975,266401
266419,[265738],[265738],29879,298257.94,262129,0,0,265738,266419
266423,[265801],[265801],5340,298257.88,262129,0,0,265801,266423
266513,[265387],[265387],30654,298256.9,262129,0,0,265387,266513
266525,[265340],[265340],13458,298260.0,262129,0,0,265340,266525
266534,[266419],[266419],29879,298259.3,262130,0,0,266419,266534
266543,[266419],[266419],18744,298259.3,262130,0,0,266419,266543
266564,[265845],[265845],27790,298258.72,262130,0,0,265845,266564
266595,[266268],[266268],25023,298261.97,262130,0,0,266268,266595
266630,[265268],[265268],22473,298256.97,262130,0,0,265268,266630
266634,[264062],[264062],14752,298257.1,262130,0,0,264062,266634
266640,[266525],[266525],13458,298260.47,262130,0,0,266525,266640
266694,[266340],[266340],24897,298258.72,262130,0,0,266340,266694
266717,[266371],[266371],23859,298256.6,262130,0,0,266371,266717
266804,[266298],[266298],19545,298260.8,262130,0,0,266298,266804
266830,[266167],[266167],30976,298259.88,262130,0,0,266167,266830
266835,[265829],[265829],30910,298258.62,262130,0,0,265829,266835
266844,[266184],[266184],10095,298258.9,262130,0,0,266184,266844
266879,[266423],[266423],5340,298259.7,262130,0,0,266423,266879
266886,[266298],[266298],31391,298260.8,262130,0,0,266298,266886
266915,[266268],[266268],28579,298261.97,262130,0,0,266268,266915
266950,[266268],[266268],26928,298261.97,262130,0,0,266268,266950
266958,[266401],[266401],14290,298258.66,262130,0,0,266401,266958
267002,[266298],[266298],14551,298260.8,262130,0,0,266298,267002
267003,[266286],[266286],18392,298258.03,262130,0,0,266286,267003
267005,[265747],[265747],23830,298256.94,262130,0,0,265747,267005
267035,[265807],[265807],16574,298257.6,262130,0,0,265807,267035
267079,[267003],[267003],18392,298259.84,262131,0,0,267003,267079
267111,[266298],[266298],25509,298261.56,262131,0,0,266298,267111
267118,[266314],[266314],28805,298259.28,262131,0,0,266314,267118
267177,[263128],[263128],19203,298256.34,262131,0,0,263128,267177
267228,[264716],[264716],10257,298258.03,262131,0,0,264716,267228
267252,[266915],[266915],28579,298262.6,262131,0,0,266915,267252
267280,[266958],[266958],14290,298260.44,262131,0,0,266958,267280
267291,[265127],[265127],18543,298257.6,262131,0,0,265127,267291
267313,[266543],[266543],18744,298259.03,262131,0,0,266543,267313
267335,[265374],[265374],26628,298259.3,262131,0,0,265374,267335
267364,[266285],[266285],17431,298258.28,262131,0,0,266285,267364
267402,[266564],[266564],27790,298260.6,262131,0,0,266564,267402
267420,[266717],[266717],23859,298259.25,262131,0,0,266717,267420
267458,[266694],[266694],24897,298260.2,262131,0,0,266694,267458
267461,[266634],[266634],14752,298257.5,262131,0,0,266634,267461
267463,[266958],[266958],10474,298260.44,262131,0,0,266958,267463
267490,[266640],[266640],13458,298260.38,262131,0,0,266640,267490
267493,[266830],[266830],30976,298259.9,262131,0,0,266830,267493
267511,[266844],[266844],10095,298259.6,262131,0,0,266844,267511
267542,[266950],[266950],26928,298261.4,262131,0,0,266950,267542
267544,[266950],[266950],8829,298261.4,262131,0,0,266950,267544
267608,[265654],[265654],23324,298258.1,262131,0,0,265654,267608
267622,[266167],[266167],24064,298261.47,262131,0,0,266167,267622
267692,[265654],[265654],4691,298260.03,262132,0,0,265654,267692
267695,[267608],[267608],23324,298258.28,262132,0,0,267608,267695
267706,[267005],[267005],23830,298260.0,262132,0,0,267005,267706
267716,[267118],[267118],28805,298258.94,262132,0,0,267118,267716
267731,[267402],[267402],20974,298262.97,262132,0,0,267402,267731
267735,[264847],[264847],25639,298257.3,262132,0,0,264847,267735
267745,[267364],[267364],17431,298258.62,262132,0,0,267364,267745
267777,[266886],[266886],31391,298261.4,262132,0,0,266886,267777
267798,[267252],[267252],28579,298263.2,262132,0,0,267252,267798
267801,[267002],[267002],14551,298260.7,262132,0,0,267002,267801
267805,[267463],[267463],10474,298262.1,262132,0,0,267463,267805
267806,[267542],[267542],26928,298262.03,262132,0,0,267542,267806
267809,[263729],[263729],26275,298259.2,262132,0,0,263729,267809
267810,[265821],[265821],27059,298259.66,262132,0,0,265821,267810
267815,[266513],[266513],30654,298259.22,262132,0,0,266513,267815
267868,[267313],[267313],18744,298259.44,262132,0,0,267313,267868
267897,[267291],[267291],18543,298260.28,262132,0,0,267291,267897
268080,[267335],[267335],26628,298262.1,262132,0,0,267335,268080
268083,[267035],[267035],16574,298258.84,262132,0,0,267035,268083
268094,[267402],[267402],7169,298262.97,262132,0,0,267402,268094
268125,[267228],[267228],10257,298259.88,262132,0,0,267228,268125
268158,[265762],[265762],23939,298258.47,262132,0,0,265762,268158
268186,[265525],[265525],13303,298260.97,262132,0,0,265525,268186
268228,[267622],[267622],24064,298263.78,262132,0,0,267622,268228
268232,[266595],[266595],25023,298259.47,262132,0,0,266595,268232
268301,[267511],[267511],10095,298261.12,262132,0,0,267511,268301
268308,[267458],[267458],24897,298261.75,262132,0,0,267458,268308
268311,[267544],[267544],8829,298261.75,262132,0,0,267544,268311
268331,[267622],[267622],18756,298263.78,262132,0,0,267622,268331
268379,[266025],[266025],23942,298262.0,262132,0,0,266025,268379
268407,[267280],[267280],14290,298262.47,262132,0,0,267280,268407
268492,[267798],[267798],28579,298263.8,262133,0,0,267798,268492
268524,[267731],[267731],17283,298262.56,262133,0,0,267731,268524
268575,[266879],[266879],5340,298262.12,262133,0,0,266879,268575
268611,[268407],[268407],14290,298263.78,262133,0,0,268407,268611
268638,[264003],[264003],21441,298258.3,262133,0,0,264003,268638
268655,[266227],[266227],28208,298260.62,262133,0,0,266227,268655
268670,[266194],[266194],33,298258.75,262133,0,0,266194,268670
268678,[267897],[267897],18543,298261.4,262133,0,0,267897,268678
268701,[267402],[267402],27790,298263.8,262133,0,0,267402,268701
268731,[268228],[268228],24064,298264.0,262133,0,0,268228,268731
268742,[268308],[268308],24897,298262.12,262133,0,0,268308,268742
268757,[267745],[267745],17431,298259.9,262133,0,0,267745,268757
268789,[266218],[266218],7553,298259.47,262133,0,0,266218,268789
268867,[268094],[268094],7169,298263.12,262133,0,0,268094,268867
268876,[267731],[267731],20974,298262.56,262133,0,0,267731,268876
268897,[268311],[268311],8829,298262.16,262133,0,0,268311,268897
268988,[267420],[267420],23859,298260.94,262133,0,0,267420,268988
268989,[268301],[268301],10095,298261.75,262133,0,0,268301,268989
268992,[268232],[268232],25023,298260.53,262133,0,0,268232,268992
268998,[266286],[266286],18467,298258.5,262133,0,0,266286,268998
269017,[267777],[267777],31391,298264.12,262133,0,0,267777,269017
269089,[267111],[267111],2319,298261.72,262133,0,0,267111,269089
269112,[267805],[267805],10474,298263.22,262133,0,0,267805,269112
269125,[267810],[267810],27059,298261.25,262133,0,0,267810,269125
269237,[267111],[267111],25509,298263.03,262133,0,0,267111,269237
269255,[266804],[266804],19545,298262.3,262133,0,0,266804,269255
269296,[267809],[267809],26275,298261.9,262134,0,0,267809,269296
269313,[267815],[267815],30654,298262.78,262134,0,0,267815,269313
269377,[267695],[267695],23324,298260.53,262134,0,0,267695,269377
269391,[268678],[268678],18543,298263.56,262134,0,0,268678,269391
269407,[268080],[268080],26628,298263.4,262134,0,0,268080,269407
269457,[267801],[267801],14551,298261.28,262134,0,0,267801,269457
269480,[268701],[268701],27790,298264.34,262134,0,0,268701,269480
269487,[268701],[268701],16756,298264.34,262134,0,0,268701,269487
269489,[264438],[264438],792,298261.1,262134,0,0,264438,269489
269492,[269237],[269237],25509,298264.56,262134,0,0,269237,269492
269534,[264346],[264346],8151,298259.56,262134,0,0,264346,269534
269558,[268867],[268867],7169,298263.53,262134,0,0,268867,269558
269563,[268524],[268524],17283,298263.38,262134,0,0,268524,269563
269624,[268757],[268757],17431,298261.7,262134,0,0,268757,269624
269649,[268742],[268742],24897,298263.22,262134,0,0,268742,269649
269706,[267868],[267868],18744,298261.44,262134,0,0,267868,269706
269734,[268670],[268670],33,298261.4,262134,0,0,268670,269734
269805,[268331],[268331],18756,298264.94,262134,0,0,268331,269805
269829,[269112],[269112],10474,298263.88,262134,0,0,269112,269829
269846,[268492],[268492],15708,298266.16,262134,0,0,268492,269846
269880,[267461],[267461],14752,298262.75,262134,0,0,267461,269880
269897,[267493],[267493],30976,298261.78,262134,0,0,267493,269897
269973,[268989],[268989],10095,298260.47,262134,0,0,268989,269973
269980,[264966],[264966],14856,298260.2,262134,0,0,264966,269980
269991,[268992],[268992],25023,298262.38,262134,0,0,268992,269991
270007,[269089],[269089],2319,298260.97,262134,0,0,269089,270007
270023,[268678],[268678],11734,298263.56,262134,0,0,268678,270023
270065,[268575],[268575],5340,298261.12,262134,0,0,268575,270065
270132,[268731],[268731],24064,298264.22,262134,0,0,268731,270132
270175,[266534],[266534],29879,298264.53,262134,0,0,266534,270175
270194,[265357],[265357],30827,298259.4,262134,0,0,265357,270194
270230,[267706],[267706],23830,298262.56,262134,0,0,267706,270230
270265,[267806],[267806],26459,298265.12,262134,0,0,267806,270265
270270,[267490],[267490],13458,298262.4,262134,0,0,267490,270270
270286,[264999],[264999],27558,298257.94,262134,0,0,264999,270286
270308,[267079],[267079],18392,298260.97,262134,0,0,267079,270308
270333,[269313],[269313],8316,298265.16,262135,0,0,269313,270333
270339,[267735],[267735],25639,298261.34,262135,0,0,267735,270339
270358,[268998],[268998],18467,298260.2,262135,0,0,268998,270358
270438,[268638],[268638],21441,298262.38,262135,0,0,268638,270438
270445,[269017],[269017],31391,298263.88,262135,0,0,269017,270445
270463,[266835],[266835],6130,298261.78,262135,0,0,266835,270463
270505,[268611],[268611],14290,298266.56,262135,0,0,268611,270505
270575,[268311],[268311],8081,298263.25,262135,0,0,268311,270575
270584,[268186],[268186],13303,298262.94,262135,0,0,268186,270584
270591,[262937],[262937],11312,298259.44,262135,0,0,262937,270591
270644,[269558],[269558],7169,298264.72,262135,0,0,269558,270644
270646,[269706],[269706],18744,298262.56,262135,0,0,269706,270646
270683,[269991],[269991],25023,298263.0,262135,0,0,269991,270683
270689,[269391],[269391],18543,298262.47,262135,0,0,269391,270689
270832,[269457],[269457],14551,298262.0,262135,0,0,269457,270832
270935,[268701],[268701],5105,298265.2,262135,0,0,268701,270935
270959,[269489],[269489],792,298262.56,262135,0,0,269489,270959
270991,[269897],[269897],17973,298263.3,262135,0,0,269897,270991
270995,[269829],[269829],10474,298264.0,262135,0,0,269829,270995
271021,[270007],[270007],2319,298262.03,262135,0,0,270007,271021
271061,[269377],[269377],23324,298261.88,262135,0,0,269377,271061
271062,[267177],[267177],19203,298262.0,262135,0,0,267177,271062
271200,[268988],[268988],23859,298263.2,262135,0,0,268988,271200
271201,[268655],[268655],28208,298262.4,262135,0,0,268655,271201
271267,[269897],[269897],30976,298263.3,262135,0,0,269897,271267
271277,[265673],[265673],7097,298262.1,262135,0,0,265673,271277
271280,[269649],[269649],24897,298264.44,262135,0,0,269649,271280
271291,[268789],[268789],7553,298263.6,262135,0,0,268789,271291
271336,[269846],[269846],15708,298267.16,262135,0,0,269846,271336
271417,[269407],[269407],6470,298266.78,262135,0,0,269407,271417
271495,[267716],[267716],28805,298263.47,262135,0,0,267716,271495
271522,[269563],[269563],17283,298263.0,262135,0,0,269563,271522
271554,[268897],[268897],8829,298264.28,262135,0,0,268897,271554
271577,[270438],[270438],21441,298262.5,262136,0,0,270438,271577
271648,[269534],[269534],8151,298265.25,262136,0,0,269534,271648
271650,[271277],[271277],7097,298262.88,262136,0,0,271277,271650
271658,[270230],[270230],23830,298264.1,262136,0,0,270230,271658
271687,[269624],[269624],17431,298264.56,262136,0,0,269624,271687
271763,[270265],[270265],26459,298266.16,262136,0,0,270265,271763
271806,[271061],[271061],23324,298264.34,262136,0,0,271061,271806
271843,[270445],[270445],27287,298265.3,262136,0,0,270445,271843
271854,[270832],[270832],14551,298263.38,262136,0,0,270832,271854
271988,[269973],[269973],10095,298261.62,262136,0,0,269973,271988
272010,[271336],[271336],15708,298267.7,262136,0,0,271336,272010
272035,[271267],[271267],29369,298266.9,262136,0,0,271267,272035
272058,[269492],[269492],25509,298264.12,262136,0,0,269492,272058
272092,[271495],[271495],28805,298265.12,262136,0,0,271495,272092
272100,[270023],[270023],11734,298263.28,262136,0,0,270023,272100
272140,[271200],[271200],23859,298264.75,262136,0,0,271200,272140
272165,[270575],[270575],6401,298264.0,262136,0,0,270575,272165
272206,[269487],[269487],16756,298266.3,262136,0,0,269487,272206
272236,[271522],[271522],17283,298264.7,262136,0,0,271522,272236
272261,[271061],[271061],7056,298264.34,262136,0,0,271061,272261
272294,[270065],[270065],5340,298263.66,262136,0,0,270065,272294
272312,[267806],[267806],26928,298264.88,262136,0,0,267806,272312
272360,[270505],[270505],14290,298266.4,262136,0,0,270505,272360
272378,[268492],[268492],28579,298267.16,262136,0,0,268492,272378
272421,[270683],[270683],25023,298263.7,262136,0,0,270683,272421
272468,[269255],[269255],19545,298263.66,262136,0,0,269255,272468
272469,[270991],[270991],17973,298263.97,262136,0,0,270991,272469
272505,[271417],[271417],6470,298267.1,262136,0,0,271417,272505
272538,[270132],[270132],24064,298266.25,262136,0,0,270132,272538
272610,[266534],[266534],6389,298262.66,262136,0,0,266534,272610
272622,[270445],[270445],31391,298265.3,262136,0,0,270445,272622
272636,[269480],[269480],27790,298265.34,262136,0,0,269480,272636
272687,[270644],[270644],7169,298264.25,262136,0,0,270644,272687
272694,[270175],[270175],29879,298264.8,262136,0,0,270175,272694
272749,[270689],[270689],18543,298264.22,262136,0,0,270689,272749
272774,[270286],[270286],27558,298262.47,262136,0,0,270286,272774
272838,[270995],[270995],10474,298264.03,262136,0,0,270995,272838
272854,[265923],[265923],30249,298260.2,262136,0,0,265923,272854
272950,[268379],[268379],23942,298263.78,262136,0,0,268379,272950
272955,[269407],[269407],26628,298269.3,262136,0,0,269407,272955
272964,[270194],[270194],30827,298261.4,262136,0,0,270194,272964
272967,[271291],[271291],7553,298264.34,262136,0,0,271291,272967
273007,[268876],[268876],20974,298264.34,262136,0,0,268876,273007
273090,[269880],[269880],14752,298265.75,262136,0,0,269880,273090
273111,[269313],[269313],30654,298265.12,262136,0,0,269313,273111
273113,[270339],[270339],25639,298263.75,262136,0,0,270339,273113
273133,[272468],[272468],19545,298264.53,262137,0,0,272468,273133
273159,[271554],[271554],8829,298265.6,262137,0,0,271554,273159
273175,[273111],[273111],30654,298264.28,262137,0,0,273111,273175
273183,[269377],[269377],12095,298263.6,262137,0,0,269377,273183
273195,[272955],[272955],26628,298269.66,262137,0,0,272955,273195
273256,[271687],[271687],17431,298264.53,262137,0,0,271687,273256
273284,[272236],[272236],17283,298265.94,262137,0,0,272236,273284
273310,[270358],[270358],18467,298261.72,262137,0,0,270358,273310
273360,[272838],[272838],10474,298264.66,262137,0,0,272838,273360
273494,[270270],[270270],13458,298265.47,262137,0,0,270270,273494
273516,[272100],[272100],11734,298265.62,262137,0,0,272100,273516
273524,[272140],[272140],23859,298264.66,262137,0,0,272140,273524
273543,[273090],[273090],14752,298265.9,262137,0,0,273090,273543
273574,[272294],[272294],5340,298265.22,262137,0,0,272294,273574
273595,[269805],[269805],18756,298266.88,262137,0,0,269805,273595
273633,[271648],[271648],8151,298264.88,262137,0,0,271648,273633
273708,[271843],[271843],27287,298265.22,262137,0,0,271843,273708
273835,[272749],[272749],16342,298265.38,262137,0,0,272749,273835
273847,[267692],[267692],4691,298263.7,262137,0,0,267692,273847
273914,[268125],[268125],10257,298265.78,262137,0,0,268125,273914
274004,[271658],[271658],23830,298266.16,262137,0,0,271658,274004
274026,[271267],[271267],30976,298266.2,262137,0,0,271267,274026
274216,[272206],[272206],16756,298265.34,262137,0,0,272206,274216
274238,[272538],[272538],24064,298266.88,262137,0,0,272538,274238
274243,[271988],[271988],10095,298264.75,262137,0,0,271988,274243
274263,[272378],[272378],28579,298266.03,262137,0,0,272378,274263
274289,[272312],[272312],26928,298267.8,262137,0,0,272312,274289
274295,[263931],[263931],30895,298262.34,262137,0,0,263931,274295
274318,[272035],[272035],29369,298268.03,262137,0,0,272035,274318
274337,[271201],[271201],28208,298264.22,262137,0,0,271201,274337
274367,[271763],[271763],26459,298265.38,262137,0,0,271763,274367
274370,[273113],[273113],25639,298263.78,262137,0,0,273113,274370
274426,[270308],[270308],18392,298265.6,262137,0,0,270308,274426
274478,[272421],[272421],3029,298264.28,262137,0,0,272421,274478
274507,[262999],[262999],31620,298262.0,262137,0,0,262999,274507
274522,[270575],[270575],8081,298264.47,262137,0,0,270575,274522
274525,[271650],[271650],7097,298265.0,262137,0,0,271650,274525
274594,[272610],[272610],6389,298264.72,262137,0,0,272610,274594
274626,[272967],[272967],7553,298265.88,262137,0,0,272967,274626
274684,[271854],[271854],14551,298264.7,262137,0,0,271854,274684
274782,[273007],[273007],20974,298266.94,262137,0,0,273007,274782
274793,[271806],[271806],23324,298265.62,262137,0,0,271806,274793
274850,[272010],[272010],15708,298269.12,262137,0,0,272010,274850
274972,[272360],[272360],14290,298266.84,262137,0,0,272360,274972
275012,[272092],[272092],28805,298266.12,262137,0,0,272092,275012
275087,[273284],[273284],17283,298267.75,262138,0,0,273284,275087
275100,[273494],[273494],13458,298266.84,262138,0,0,273494,275100
275132,[274370],[274370],25639,298266.47,262138,0,0,274370,275132
275202,[268158],[268158],23939,298264.72,262138,0,0,268158,275202
275236,[272261],[272261],7056,298265.1,262138,0,0,272261,275236
275313,[273195],[273195],1610,298269.72,262138,0,0,273195,275313
275324,[272092],[272092],16000,298265.94,262138,0,0,272092,275324
275358,[273133],[273133],19545,298265.4,262138,0,0,273133,275358
275377,[269125],[269125],27059,298262.34,262138,0,0,269125,275377
275476,[272622],[272622],21187,298266.4,262138,0,0,272622,275476
275524,[270584],[270584],13303,298266.1,262138,0,0,270584,275524
275555,[274337],[274337],28208,298267.4,262138,0,0,274337,275555
275558,[272421],[272421],25023,298266.1,262138,0,0,272421,275558
275624,[272469],[272469],17973,298264.88,262138,0,0,272469,275624
275686,[273835],[273835],16342,298266.3,262138,0,0,273835,275686
275706,[274318],[274318],29369,298267.16,262138,0,0,274318,275706
275732,[274850],[274850],15708,298268.75,262138,0,0,274850,275732
275844,[266298],[266298],28519,298264.72,262138,0,0,266298,275844
276008,[274478],[274478],3029,298265.66,262138,0,0,274478,276008
276023,[272955],[272955],10716,298270.12,262138,0,0,272955,276023
276029,[273159],[273159],8829,298267.38,262138,0,0,273159,276029
276060,[274626],[274626],7553,298265.88,262138,0,0,274626,276060
276164,[274004],[274004],23830,298266.5,262138,0,0,274004,276164
276224,[274289],[274289],26928,298268.25,262138,0,0,274289,276224
276305,[274793],[274793],23324,298267.53,262138,0,0,274793,276305
276348,[272964],[272964],30827,298264.47,262138,0,0,272964,276348
276383,[273284],[273284],1877,298267.75,262138,0,0,273284,276383
276417,[274594],[274594],6389,298265.53,262138,0,0,274594,276417
276436,[273847],[273847],4691,298264.88,262138,0,0,273847,276436
276471,[273914],[273914],10257,298267.56,262138,0,0,273914,276471
276571,[274238],[274238],24064,298266.75,262138,0,0,274238,276571
276625,[272636],[272636],27790,298266.4,262138,0,0,272636,276625
276789,[269980],[269980],14856,298265.34,262138,0,0,269980,276789
276852,[269296],[269296],26275,298262.9,262138,0,0,269296,276852
276869,[274426],[274426],18392,298265.94,262138,0,0,274426,276869
277053,[274972],[274972],14290,298268.72,262138,0,0,274972,277053
277093,[274782],[274782],20974,298268.75,262138,0,0,274782,277093
277182,[270935],[270935],5105,298267.7,262138,0,0,270935,277182
277183,[271280],[271280],24897,298268.0,262138,0,0,271280,277183
277299,[273516],[273516],11734,298267.38,262138,0,0,273516,277299
277353,[273195],[273195],26628,298269.72,262138,0,0,273195,277353
277358,[273708],[273708],27287,298266.12,262138,0,0,273708,277358
277426,[272950],[272950],23942,298264.7,262138,0,0,272950,277426
277472,[274525],[274525],7097,298266.2,262138,0,0,274525,277472
277481,[269734],[269734],33,298262.3,262138,0,0,269734,277481
277557,[275524],[275524],6443,298266.84,262139,0,0,275524,277557
277628,[275313],[275313],1610,298269.1,262139,0,0,275313,277628
277768,[275012],[275012],28805,298265.4,262139,0,0,275012,277768
277947,[277472],[277472],7097,298267.12,262139,0,0,277472,277947
277948,[274295],[274295],30895,298265.62,262139,0,0,274295,277948
277970,[277353],[277353],26628,298269.94,262139,0,0,277353,277970
278003,[272165],[272165],6401,298268.7,262139,0,0,272165,278003
278064,[276417],[276417],6389,298265.8,262139,0,0,276417,278064
278106,[272854],[272854],30249,298266.53,262139,0,0,272854,278106
278129,[276060],[276060],7553,298266.03,262139,0,0,276060,278129
278136,[273256],[273256],17431,298264.5,262139,0,0,273256,278136
278179,[266274],[266274],2437,298264.78,262139,0,0,266274,278179
278260,[273633],[273633],8151,298265.78,262139,0,0,273633,278260
278426,[268083],[268083],16574,298266.0,262139,0,0,268083,278426
278524,[276348],[276348],30827,298266.5,262139,0,0,276348,278524
278547,[276869],[276869],18392,298268.1,262139,0,0,276869,278547
278618,[273175],[273175],30654,298265.2,262139,0,0,273175,278618
278635,[270959],[270959],792,298267.06,262139,0,0,270959,278635
278644,[274243],[274243],10095,298265.25,262139,0,0,274243,278644
278694,[275706],[275706],29369,298269.1,262139,0,0,275706,278694
278847,[275324],[275324],16000,298266.84,262139,0,0,275324,278847
278894,[275358],[275358],19545,298265.94,262139,0,0,275358,278894
278933,[270646],[270646],18744,298266.1,262139,0,0,270646,278933
278973,[276224],[276224],26928,298267.75,262139,0,0,276224,278973
279139,[276383],[276383],1877,298267.88,262139,0,0,276383,279139
279215,[276471],[276471],6718,298268.8,262139,0,0,276471,279215
279260,[276164],[276164],23830,298266.88,262139,0,0,276164,279260
279496,[270463],[270463],6130,298267.06,262139,0,0,270463,279496
279503,[277358],[277358],27287,298266.6,262139,0,0,277358,279503
279576,[275686],[275686],16342,298267.5,262139,0,0,275686,279576
279635,[271062],[271062],19203,298263.75,262139,0,0,271062,279635
279636,[276023],[276023],10716,298270.25,262139,0,0,276023,279636
279681,[272694],[272694],29879,298266.94,262139,0,0,272694,279681
279787,[266835],[266835],30910,298263.9,262139,0,0,266835,279787
279920,[277053],[277053],14290,298269.38,262139,0,0,277053,279920
279964,[275624],[275624],17973,298265.22,262139,0,0,275624,279964
279991,[274026],[274026],6316,298268.38,262139,0,0,274026,279991
280002,[276789],[276789],14856,298266.97,262139,0,0,276789,280002
280013,[273360],[273360],10474,298266.34,262139,0,0,273360,280013
280135,[274263],[274263],28579,298267.38,262139,0,0,274263,280135
280212,[274026],[274026],30976,298268.0,262139,0,0,274026,280212
280255,[276305],[276305],23324,298267.5,262139,0,0,276305,280255
280288,[275087],[275087],17283,298269.75,262139,0,0,275087,280288
280404,[275732],[275732],15708,298267.62,262139,0,0,275732,280404
280437,[277426],[277426],23942,298266.53,262139,0,0,277426,280437
280441,[275555],[275555],28208,298268.22,262139,0,0,275555,280441
280454,[273595],[273595],18756,298266.3,262139,0,0,273595,280454
280497,[276852],[276852],26275,298263.66,262139,0,0,276852,280497
280501,[277182],[277182],5105,298268.16,262139,0,0,277182,280501
281011,[278426],[278426],16574,298266.22,262140,0,0,278426,281011
281048,[277481],[277481],33,298264.47,262140,0,0,277481,281048
281126,[280437],[280437],23942,298266.78,262140,0,0,280437,281126
281135,[279920],[279920],14290,298267.88,262140,0,0,279920,281135
281157,[272622],[272622],31391,298266.75,262140,0,0,272622,281157
281160,[280002],[280002],14856,298267.78,262140,0,0,280002,281160
281189,[277970],[277970],26628,298271.03,262140,0,0,277970,281189
281207,[277948],[277948],30895,298268.03,262140,0,0,277948,281207
281246,[278547],[278547],18392,298266.4,262140,0,0,278547,281246
281347,[278644],[278644],10095,298266.3,262140,0,0,278644,281347
281412,[277768],[277768],28805,298266.44,262140,0,0,277768,281412
281414,[279215],[279215],6718,298269.38,262140,0,0,279215,281414
281460,[279636],[279636],10716,298271.7,262140,0,0,279636,281460
281508,[272749],[272749],18543,298266.97,262140,0,0,272749,281508
281734,[277183],[277183],24897,298268.56,262140,0,0,277183,281734
281790,[279503],[279503],27287,298267.6,262140,0,0,279503,281790
281829,[278003],[278003],6401,298269.3,262140,0,0,278003,281829
281831,[276008],[276008],3029,298265.72,262140,0,0,276008,281831
281891,[280497],[280497],26275,298265.38,262140,0,0,280497,281891
281917,[280013],[280013],10474,298266.94,262140,0,0,280013,281917
281978,[278618],[278618],15792,298266.9,262140,0,0,278618,281978
281991,[275524],[275524],13303,298267.16,262140,0,0,275524,281991
282367,[276436],[276436],4691,298267.4,262140,0,0,276436,282367
282373,[278847],[278847],16000,298269.78,262140,0,0,278847,282373
282426,[271021],[271021],2319,298265.47,262140,0,0,271021,282426
282492,[275844],[275844],28519,298267.1,262140,0,0,275844,282492
282587,[278635],[278635],792,298266.12,262140,0,0,278635,282587
282598,[276471],[276471],10257,298269.75,262140,0,0,276471,282598
282743,[279991],[279991],6316,298269.47,262140,0,0,279991,282743
282746,[278618],[278618],30654,298266.9,262140,0,0,278618,282746
282808,[277557],[277557],6443,298267.28,262140,0,0,277557,282808
282899,[270333],[270333],8316,298265.38,262140,0,0,270333,282899
283022,[278064],[278064],6389,298267.1,262140,0,0,278064,283022
283284,[275236],[275236],7056,298266.9,262140,0,0,275236,283284
283359,[279260],[279260],23830,298268.75,262140,0,0,279260,283359
283461,[272687],[272687],7169,298265.1,262140,0,0,272687,283461
283715,[279139],[279139],1877,298269.1,262140,0,0,279139,283715
283723,[280255],[280255],23324,298267.5,262140,0,0,280255,283723
283739,[278129],[278129],7553,298267.66,262140,0,0,278129,283739
283742,[275377],[275377],27059,298266.0,262140,0,0,275377,283742
283843,[278260],[278260],8151,298266.34,262140,0,0,278260,283843
283898,[278179],[278179],2437,298266.38,262140,0,0,278179,283898
283976,[272505],[272505],6470,298268.03,262140,0,0,272505,283976
283992,[274522],[274522],8081,298266.5,262140,0,0,274522,283992
284129,[278973],[278973],26928,298268.5,262140,0,0,278973,284129
284244,[277628],[277628],1610,298269.44,262140,0,0,277628,284244
284333,[279681],[279681],29879,298268.7,262140,0,0,279681,284333
284393,[275202],[275202],23939,298266.84,262140,0,0,275202,284393
284395,[275476],[275476],21187,298269.22,262140,0,0,275476,284395
284407,[279964],[279964],17973,298265.62,262140,0,0,279964,284407
284452,[280501],[280501],5105,298267.3,262140,0,0,280501,284452
284548,[274684],[274684],14551,298266.9,262140,0,0,274684,284548
284592,[278524],[278524],30827,298268.0,262140,0,0,278524,284592
284666,[280441],[280441],28208,298268.6,262140,0,0,280441,284666
284684,[280135],[280135],28579,298268.12,262140,0,0,280135,284684
284743,[277299],[277299],11734,298270.0,262140,0,0,277299,284743
284883,[280212],[280212],30976,298267.78,262140,0,0,280212,284883
285027,[274367],[274367],26459,298265.7,262141,0,0,274367,285027
285142,[281734],[281734],24897,298268.6,262141,0,0,281734,285142
285301,[283992],[283992],8081,298266.53,262141,0,0,283992,285301
285431,[278933],[278933],18744,298266.38,262141,0,0,278933,285431
285460,[280454],[280454],18756,298266.62,262141,0,0,280454,285460
285539,[284743],[284743],11734,298272.72,262141,0,0,284743,285539
285540,[275558],[275558],25023,298265.25,262141,0,0,275558,285540
285814,[284393],[284393],23939,298268.84,262141,0,0,284393,285814
285850,[284333],[284333],29879,298269.38,262141,0,0,284333,285850
285918,[280288],[280288],17283,298270.1,262141,0,0,280288,285918
286156,[271577],[271577],21441,298267.28,262141,0,0,271577,286156
286176,[281347],[281347],10095,298266.8,262141,0,0,281347,286176
286213,[281135],[281135],14290,298269.4,262141,0,0,281135,286213
286258,[282899],[282899],8316,298267.4,262141,0,0,282899,286258
286285,[268998],[268998],13469,298264.4,262141,0,0,268998,286285
286352,[284244],[284244],1610,298269.16,262141,0,0,284244,286352
286357,[263727],[263727],14838,298266.12,262141,0,0,263727,286357
286461,[281991],[281991],13303,298268.9,262141,0,0,281991,286461
286500,[284883],[284883],30976,298267.0,262141,0,0,284883,286500
286506,[283715],[283715],1877,298271.3,262141,0,0,283715,286506
286549,[281460],[281460],10716,298272.66,262141,0,0,281460,286549
286581,[279635],[279635],19203,298268.12,262141,0,0,279635,286581
286899,[283843],[283843],8151,298266.66,262141,0,0,283843,286899
286907,[281011],[281011],16574,298265.78,262141,0,0,281011,286907
287092,[284395],[284395],21187,298269.16,262141,0,0,284395,287092
287113,[274216],[274216],16756,298266.16,262141,0,0,274216,287113
287203,[266630],[266630],22473,298265.2,262141,0,0,266630,287203
287243,[282426],[282426],2319,298267.8,262141,0,0,282426,287243
287447,[281160],[281160],14856,298267.44,262141,0,0,281160,287447
287449,[279576],[279576],16342,298267.66,262141,0,0,279576,287449
287833,[278136],[278136],17431,298268.1,262141,0,0,278136,287833
287860,[279496],[279496],6130,298267.4,262141,0,0,279496,287860
287977,[281412],[281412],28805,298266.66,262141,0,0,281412,287977
288089,[276029],[276029],8829,298269.94,262141,0,0,276029,288089
288105,[280404],[280404],15708,298267.66,262141,0,0,280404,288105
288150,[281189],[281189],26628,298270.38,262141,0,0,281189,288150
288217,[281891],[281891],26275,298265.8,262141,0,0,281891,288217
288381,[281246],[281246],18392,298267.7,262141,0,0,281246,288381
288633,[283359],[283359],23830,298269.7,262141,0,0,283359,288633
288858,[282598],[282598],10257,298269.75,262141,0,0,282598,288858
288925,[282373],[282373],16000,298268.06,262141,0,0,282373,288925
289050,[273543],[273543],14752,298270.16,262141,0,0,273543,289050
289113,[277093],[277093],20974,298268.06,262141,0,0,277093,289113
289197,[278894],[278894],15438,298268.88,262141,0,0,278894,289197
289303,[275100],[275100],13458,298267.03,262141,0,0,275100,289303
289343,[281508],[281508],18543,298268.1,262141,0,0,281508,289343
289446,[273310],[273310],18467,298267.38,262141,0,0,273310,289446
289632,[281790],[281790],27287,298267.78,262141,0,0,281790,289632
289843,[276571],[276571],24064,298269.25,262141,0,0,276571,289843
289916,[284548],[284548],14551,298268.28,262141,0,0,284548,289916
289939,[282587],[282587],792,298267.5,262141,0,0,282587,289939
290001,[281157],[281157],31391,298267.72,262141,0,0,281157,290001
290021,[265871],[265871],24776,298265.88,262141,0,0,265871,290021
290076,[284129],[284129],26928,298269.2,262141,0,0,284129,290076
290149,[284666],[284666],28208,298269.6,262141,0,0,284666,290149
290168,[281831],[281831],3029,298267.12,262141,0,0,281831,290168
290233,[283976],[283976],6470,298269.16,262141,0,0,283976,290233
290390,[281207],[281207],30895,298270.1,262141,0,0,281207,290390
290627,[274507],[274507],31620,298266.2,262141,0,0,274507,290627
290862,[285539],[285539],11734,298273.12,262142,0,0,285539,290862
290911,[277947],[277947],7097,298267.88,262142,0,0,277947,290911
290955,[287243],[287243],2319,298269.53,262142,0,0,287243,290955
290969,[285918],[285918],17283,298270.84,262142,0,0,285918,290969
291071,[282492],[282492],28519,298267.34,262142,0,0,282492,291071
291119,[288217],[288217],26275,298267.78,262142,0,0,288217,291119
291218,[289113],[289113],20974,298270.94,262142,0,0,289113,291218
291273,[290168],[290168],3029,298267.44,262142,0,0,290168,291273
291381,[285814],[285814],23939,298268.38,262142,0,0,285814,291381
291494,[272058],[272058],25509,298267.3,262142,0,0,272058,291494
291625,[282743],[282743],6316,298268.75,262142,0,0,282743,291625
291901,[287977],[287977],28805,298266.97,262142,0,0,287977,291901
291994,[286176],[286176],10095,298268.1,262142,0,0,286176,291994
292035,[284592],[284592],30827,298268.03,262142,0,0,284592,292035
292083,[285027],[285027],26459,298268.16,262142,0,0,285027,292083
292106,[286500],[286500],30976,298269.2,262142,0,0,286500,292106
292372,[285850],[285850],29879,298269.56,262142,0,0,285850,292372
292375,[290233],[290233],6470,298268.1,262142,0,0,290233,292375
292534,[281829],[281829],6401,298270.8,262142,0,0,281829,292534
293145,[283739],[283739],7553,298268.03,262142,0,0,283739,293145
293496,[283022],[283022],6389,298269.22,262142,0,0,283022,293496
293508,[278694],[278694],29369,298269.06,262142,0,0,278694,293508
293763,[287833],[287833],17431,298269.03,262142,0,0,287833,293763
293880,[287113],[287113],16756,298267.84,262142,0,0,287113,293880
294219,[287447],[287447],14856,298267.72,262142,0,0,287447,294219
294294,[287092],[287092],21187,298269.75,262142,0,0,287092,294294
294407,[287860],[287860],6130,298269.44,262142,0,0,287860,294407
294458,[286581],[286581],19203,298269.9,262142,0,0,286581,294458
294571,[288150],[288150],26628,298270.56,262142,0,0,288150,294571
294841,[284684],[284684],28579,298269.6,262142,0,0,284684,294841
294914,[265678],[265678],27073,298268.53,262142,0,0,265678,294914
294958,[286213],[286213],14290,298270.75,262142,0,0,286213,294958
295020,[273183],[273183],12095,298266.7,262142,0,0,273183,295020
295427,[288633],[288633],23830,298269.78,262142,0,0,288633,295427
295568,[289632],[289632],27287,298268.6,262142,0,0,289632,295568
295939,[286156],[286156],21441,298267.9,262142,0,0,286156,295939
296177,[288858],[288858],10257,298270.62,262142,0,0,288858,296177
296329,[281126],[281126],23942,298267.03,262142,0,0,281126,296329
296359,[290021],[290021],24776,298266.22,262142,0,0,290021,296359
296505,[276625],[276625],27790,298268.47,262142,0,0,276625,296505
296541,[266401],[266401],23810,298267.34,262142,0,0,266401,296541
296976,[286506],[286506],1877,298271.1,262142,0,0,286506,296976
297078,[286285],[286285],13469,298266.75,262142,0,0,286285,297078
297142,[283723],[283723],23324,298269.38,262142,0,0,283723,297142
297230,[272774],[272774],27558,298267.56,262142,0,0,272774,297230
297711,[284452],[284452],5105,298268.16,262142,0,0,284452,297711
297791,[286549],[286549],10716,298273.38,262142,0,0,286549,297791
297873,[287449],[287449],16342,298267.75,262142,0,0,287449,297873
298044,[273524],[273524],23859,298266.7,262142,0,0,273524,298044
298087,[278694],[278694],7524,298271.28,262142,0,0,278694,298087
298122,[286258],[286258],8316,298267.53,262142,0,0,286258,298122
298203,[289050],[289050],14752,298270.06,262142,0,0,289050,298203
298350,[286907],[286907],15447,298268.25,262142,0,0,286907,298350
298351,[289843],[289843],24064,298268.8,262142,0,0,289843,298351
298480,[282808],[282808],6443,298268.1,262142,0,0,282808,298480
298516,[286461],[286461],13303,298270.38,262142,0,0,286461,298516
298669,[288105],[288105],15708,298268.62,262142,0,0,288105,298669
299230,[282746],[282746],30654,298267.6,262143,0,0,282746,299230
299423,[297873],[297873],16342,298268.0,262143,0,0,297873,299423
299429,[294294],[294294],21187,298270.62,262143,0,0,294294,299429
299459,[285460],[285460],18756,298271.28,262143,0,0,285460,299459
299568,[289343],[289343],18543,298268.1,262143,0,0,289343,299568
299598,[297791],[297791],10716,298270.44,262143,0,0,297791,299598
299803,[286907],[286907],16574,298268.44,262143,0,0,286907,299803
300056,[289446],[289446],18467,298269.16,262143,0,0,289446,300056
300070,[298351],[298351],24064,298268.78,262143,0,0,298351,300070
300076,[291901],[291901],28805,298267.2,262143,0,0,291901,300076
300251,[292106],[292106],30976,298270.5,262143,0,0,292106,300251
300476,[274337],[274337],28085,298269.12,262143,0,0,274337,300476
300545,[289939],[289939],792,298266.47,262143,0,0,289939,300545
300881,[298122],[298122],8316,298268.72,262143,0,0,298122,300881
301086,[290969],[290969],17283,298270.3,262143,0,0,290969,301086
301550,[289197],[289197],15438,298270.12,262143,0,0,289197,301550
301696,[290001],[290001],31391,298269.53,262143,0,0,290001,301696
301730,[270591],[270591],11312,298267.6,262143,0,0,270591,301730
301774,[294841],[294841],28579,298270.94,262143,0,0,294841,301774
301916,[292534],[292534],6401,298271.03,262143,0,0,292534,301916
301924,[283898],[283898],2437,298267.75,262143,0,0,283898,301924
301940,[285301],[285301],8081,298269.16,262143,0,0,285301,301940
302159,[294958],[294958],14290,298272.28,262143,0,0,294958,302159
302242,[290149],[290149],28208,298269.47,262143,0,0,290149,302242
302253,[283284],[283284],7056,298270.78,262143,0,0,283284,302253
302955,[291119],[291119],26275,298268.0,262143,0,0,291119,302955
303024,[292375],[292375],6470,298268.3,262143,0,0,292375,303024
303025,[290076],[290076],26928,298271.06,262143,0,0,290076,303025
303107,[292372],[292372],29879,298268.97,262143,0,0,292372,303107
303143,[298516],[298516],13303,298269.38,262143,0,0,298516,303143
303237,[298350],[298350],15447,298268.34,262143,0,0,298350,303237
303242,[289303],[289303],13458,298268.94,262143,0,0,289303,303242
303280,[295427],[295427],23830,298269.9,262143,0,0,295427,303280
303334,[278106],[278106],30249,298269.25,262143,0,0,278106,303334
303400,[273574],[273574],5340,298266.8,262143,0,0,273574,303400
303456,[290390],[290390],30895,298269.97,262143,0,0,290390,303456
303647,[294219],[294219],14856,298268.72,262143,0,0,294219,303647
303649,[297230],[297230],27558,298269.1,262143,0,0,297230,303649
303686,[295568],[295568],27287,298269.28,262143,0,0,295568,303686
303924,[293763],[293763],17431,298269.12,262143,0,0,293763,303924
304539,[298044],[298044],23859,298268.38,262143,0,0,298044,304539
304643,[282367],[282367],4691,298269.75,262143,0,0,282367,304643
304681,[298669],[298669],15708,298270.06,262143,0,0,298669,304681
304792,[296359],[296359],24776,298267.88,262143,0,0,296359,304792
304817,[296541],[296541],23810,298268.88,262143,0,0,296541,304817
305203,[292083],[292083],26459,298269.5,262143,0,0,292083,305203
305247,[287203],[287203],22473,298267.4,262143,0,0,287203,305247
305421,[293880],[293880],16756,298269.6,262143,0,0,293880,305421
305564,[290955],[290955],2319,298271.16,262143,0,0,290955,305564
305747,[291218],[291218],20974,298271.06,262143,0,0,291218,305747
305765,[298203],[298203],14752,298271.16,262143,0,0,298203,305765
306050,[296177],[296177],10257,298271.1,262143,0,0,296177,306050
306233,[286357],[286357],14838,298267.84,262143,0,0,286357,306233
306283,[297711],[297711],5105,298267.78,262143,0,0,297711,306283
306580,[294914],[294914],27073,298267.03,262143,0,0,294914,306580
306625,[296329],[296329],23942,298269.03,262143,0,0,296329,306625
307056,[288925],[288925],16000,298271.25,262143,0,0,288925,307056
307598,[290862],[290862],11734,298273.4,262143,0,0,290862,307598
307675,[281414],[281414],6718,298272.75,262143,0,0,281414,307675
307947,[281917],[281917],10474,298270.0,262143,0,0,281917,307947
307978,[281048],[281048],33,298266.47,262143,0,0,281048,307978
308692,[286352],[286352],1610,298271.94,262143,0,0,286352,308692
308908,[295939],[295939],21441,298269.4,262143,0,0,295939,308908
309008,[290627],[290627],31620,298267.8,262143,0,0,290627,309008
309235,[292035],[292035],30827,298268.12,262143,0,0,292035,309235
309542,[291625],[291625],6316,298270.94,262143,0,0,291625,309542
309747,[294458],[294458],19203,298270.0,262143,0,0,294458,309747
310111,[293496],[293496],6389,298270.1,262143,0,0,293496,310111
310182,[288089],[288089],8829,298270.7,262143,0,0,288089,310182
310247,[291994],[291994],10095,298266.66,262143,0,0,291994,310247
310629,[291494],[291494],25509,298268.53,262144,0,0,291494,310629
310713,[305564],[305564],2319,298270.6,262144,0,0,305564,310713
310971,[308692],[308692],1610,298273.16,262144,0,0,308692,310971
311505,[304681],[304681],15708,298270.47,262144,0,0,304681,311505
311660,[294571],[294571],26628,298270.62,262144,0,0,294571,311660
312179,[291381],[291381],23939,298268.47,262144,0,0,291381,312179
312392,[303334],[303334],30249,298270.06,262144,0,0,303334,312392
312661,[302253],[302253],7056,298269.53,262144,0,0,302253,312661
312775,[305247],[305247],22473,298268.3,262144,0,0,305247,312775
312795,[306233],[306233],14838,298268.9,262144,0,0,306233,312795
313373,[295020],[295020],12095,298267.56,262144,0,0,295020,313373
313976,[297078],[297078],13469,298268.3,262144,0,0,297078,313976
314586,[303924],[303924],17431,298271.56,262144,0,0,303924,314586
315418,[301086],[301086],17283,298269.03,262144,0,0,301086,315418
315875,[299230],[299230],30654,298269.47,262144,0,0,299230,315875
315950,[303025],[303025],26928,298271.84,262144,0,0,303025,315950
315989,[304817],[304817],23810,298270.6,262144,0,0,304817,315989
316225,[303649],[303649],27558,298270.22,262144,0,0,303649,316225
316390,[300476],[300476],28085,298269.75,262144,0,0,300476,316390
316698,[296976],[296976],1877,298272.4,262144,0,0,296976,316698
317479,[305421],[305421],16756,298270.9,262144,0,0,305421,317479
317941,[300056],[300056],18467,298269.78,262144,0,0,300056,317941
317965,[305747],[305747],20974,298271.97,262144,0,0,305747,317965
318174,[303400],[303400],5340,298267.7,262144,0,0,303400,318174
318448,[297142],[297142],23324,298268.4,262144,0,0,297142,318448
318790,[303107],[303107],29879,298269.16,262144,0,0,303107,318790
318941,[309235],[309235],30827,298268.56,262144,0,0,309235,318941
319166,[290911],[290911],7097,298269.84,262144,0,0,290911,319166
319202,[300070],[300070],24064,298268.22,262144,0,0,300070,319202
319643,[296505],[296505],27790,298271.16,262144,0,0,296505,319643
319813,[302242],[302242],28208,298269.66,262144,0,0,302242,319813
320348,[303686],[303686],27287,298269.8,262144,0,0,303686,320348
320374,[305203],[305203],26459,298268.62,262144,0,0,305203,320374
320922,[299429],[299429],21187,298270.75,262144,0,0,299429,320922
321055,[299598],[299598],10716,298272.03,262144,0,0,299598,321055
321065,[310111],[310111],6389,298270.88,262144,0,0,310111,321065
321236,[302159],[302159],14290,298272.3,262144,0,0,302159,321236
321267,[301550],[301550],15438,298270.34,262144,0,0,301550,321267
322091,[283461],[283461],7169,298268.25,262144,0,0,283461,322091
322186,[306580],[306580],27073,298267.3,262144,0,0,306580,322186
322564,[283742],[283742],27059,298269.75,262144,0,0,283742,322564
322569,[300881],[300881],8316,298270.22,262144,0,0,300881,322569
323297,[303024],[303024],6470,298268.16,262144,0,0,303024,323297
323555,[300076],[300076],28805,298268.4,262144,0,0,300076,323555
323646,[307675],[307675],6718,298272.6,262144,0,0,307675,323646
323721,[301940],[301940],8081,298271.12,262144,0,0,301940,323721
323726,[279787],[279787],30910,298268.72,262144,0,0,279787,323726
323971,[298480],[298480],6443,298269.88,262144,0,0,298480,323971
324542,[310182],[310182],8829,298270.2,262144,0,0,310182,324542
324869,[298087],[298087],7524,298271.22,262144,0,0,298087,324869
324888,[301924],[301924],2437,298266.9,262144,0,0,301924,324888
325000,[306283],[306283],5105,298269.0,262144,0,0,306283,325000
325048,[303242],[303242],13458,298269.25,262144,0,0,303242,325048
325310,[310247],[310247],10095,298267.1,262144,0,0,310247,325310
325341,[285540],[285540],25023,298268.75,262144,0,0,285540,325341
325440,[306625],[306625],23942,298270.0,262144,0,0,306625,325440
325648,[307947],[307947],10474,298269.84,262144,0,0,307947,325648
325760,[309747],[309747],19203,298271.1,262144,0,0,309747,325760
325793,[303647],[303647],14856,298269.12,262144,0,0,303647,325793
325938,[306050],[306050],10257,298269.7,262144,0,0,306050,325938
326634,[303456],[303456],30895,298269.72,262144,0,0,303456,326634
327245,[301696],[301696],31391,298269.44,262144,0,0,301696,327245
327881,[304643],[304643],4691,298270.16,262144,0,0,304643,327881
327963,[299423],[299423],16342,298268.6,262144,0,0,299423,327963
328017,[288381],[288381],18392,298271.38,262144,0,0,288381,328017
328132,[303280],[303280],23830,298271.53,262144,0,0,303280,328132
328166,[309008],[309008],31620,298268.3,262144,0,0,309008,328166
328551,[305765],[305765],14752,298271.88,262144,0,0,305765,328551
328682,[307056],[307056],16000,298269.47,262144,0,0,307056,328682
328902,[301774],[301774],28579,298271.47,262144,0,0,301774,328902
329158,[307978],[307978],33,298268.44,262145,0,0,307978,329158
329917,[300545],[300545],792,298267.6,262145,0,0,300545,329917
330022,[320348],[320348],897,298270.78,262145,0,0,320348,330022
330735,[310971],[310971],1610,298274.5,262145,0,0,310971,330735
331002,[316698],[316698],1877,298272.06,262145,0,0,316698,331002
331444,[310713],[310713],2319,298270.9,262145,0,0,310713,331444
331562,[324888],[324888],2437,298268.44,262145,0,0,324888,331562
332154,[291273],[291273],3029,298267.25,262145,0,0,291273,332154
333816,[327881],[327881],4691,298269.44,262145,0,0,327881,333816
334230,[325000],[325000],5105,298266.66,262145,0,0,325000,334230
334465,[318174],[318174],5340,298267.6,262145,0,0,318174,334465
335255,[294407],[294407],6130,298267.6,262145,0,0,294407,335255
335441,[309542],[309542],6316,298269.16,262145,0,0,309542,335441
335514,[321065],[321065],6389,298270.34,262145,0,0,321065,335514
335526,[301916],[301916],6401,298272.53,262145,0,0,301916,335526
335568,[323971],[323971],6443,298271.9,262145,0,0,323971,335568
335595,[323297],[323297],6470,298268.53,262145,0,0,323297,335595
335843,[323646],[323646],6718,298273.56,262145,0,0,323646,335843
336181,[312661],[312661],7056,298267.9,262145,0,0,312661,336181
336222,[319166],[319166],7097,298269.97,262145,0,0,319166,336222
336294,[322091],[322091],7169,298267.97,262145,0,0,322091,336294
336649,[324869],[324869],7524,298269.97,262145,0,0,324869,336649
336678,[293145],[293145],7553,298268.03,262145,0,0,293145,336678
337206,[323721],[323721],8081,298272.47,262145,0,0,323721,337206
337276,[286899],[286899],8151,298268.16,262145,0,0,286899,337276
337441,[322569],[322569],8316,298270.53,262145,0,0,322569,337441
337954,[324542],[324542],8829,298271.1,262145,0,0,324542,337954
339220,[325310],[325310],10095,298267.94,262145,0,0,325310,339220
339382,[325938],[325938],10257,298270.94,262145,0,0,325938,339382
339599,[325648],[325648],10474,298270.66,262145,0,0,325648,339599
339841,[321055],[321055],10716,298272.7,262145,0,0,321055,339841
340437,[301730],[301730],11312,298270.22,262145,0,0,301730,340437
340859,[307598],[307598],11734,298274.03,262145,0,0,307598,340859
341220,[313373],[313373],12095,298267.0,262145,0,0,313373,341220
342428,[303143],[303143],13303,298270.72,262145,0,0,303143,342428
342583,[325048],[325048],13458,298269.2,262145,0,0,325048,342583
342594,[313976],[313976],13469,298268.56,262145,0,0,313976,342594
343415,[321236],[321236],14290,298272.84,262145,0,0,321236,343415
343676,[289916],[289916],14551,298269.12,262145,0,0,289916,343676
343877,[328551],[328551],14752,298271.7,262145,0,0,328551,343877
343963,[312795],[312795],14838,298269.16,262145,0,0,312795,343963
343981,[325793],[325793],14856,298269.78,262145,0,0,325793,343981
344563,[321267],[321267],15438,298269.56,262145,0,0,321267,344563
344572,[303237],[303237],15447,298268.62,262145,0,0,303237,344572
344833,[311505],[311505],15708,298270.28,262145,0,0,311505,344833
344917,[281978],[281978],15792,298267.28,262145,0,0,281978,344917
345125,[328682],[328682],16000,298270.78,262145,0,0,328682,345125
345467,[327963],[327963],16342,298269.5,262145,0,0,327963,345467
345699,[299803],[299803],16574,298271.16,262145,0,0,299803,345699
345881,[317479],[317479],16756,298271.3,262145,0,0,317479,345881
346408,[315418],[315418],17283,298269.7,262145,0,0,315418,346408
346556,[314586],[314586],17431,298272.16,262145,0,0,314586,346556
347098,[284407],[284407],17973,298267.44,262145,0,0,284407,347098
347517,[328017],[328017],18392,298270.38,262145,0,0,328017,347517
347592,[317941],[317941],18467,298270.1,262145,0,0,317941,347592
347668,[299568],[299568],18543,298269.44,262145,0,0,299568,347668
347869,[285431],[285431],18744,298269.56,262145,0,0,285431,347869
347881,[299459],[299459],18756,298269.72,262145,0,0,299459,347881
348328,[325760],[325760],19203,298270.66,262145,0,0,325760,348328
348670,[278894],[278894],19545,298267.16,262145,0,0,278894,348670
350099,[317965],[317965],20974,298271.25,262145,0,0,317965,350099
350312,[320922],[320922],21187,298271.2,262145,0,0,320922,350312
350566,[308908],[308908],21441,298267.78,262145,0,0,308908,350566
351598,[312775],[312775],22473,298269.66,262145,0,0,312775,351598
352449,[318448],[318448],23324,298268.9,262145,0,0,318448,352449
352935,[315989],[315989],23810,298269.28,262145,0,0,315989,352935
352955,[328132],[328132],23830,298273.47,262145,0,0,328132,352955
352984,[304539],[304539],23859,298267.97,262145,0,0,304539,352984
353064,[312179],[312179],23939,298268.78,262145,0,0,312179,353064
353067,[325440],[325440],23942,298269.75,262145,0,0,325440,353067
353189,[319202],[319202],24064,298268.6,262145,0,0,319202,353189
353901,[304792],[304792],24776,298269.53,262145,0,0,304792,353901
354022,[285142],[285142],24897,298266.78,262145,0,0,285142,354022
354148,[325341],[325341],25023,298268.03,262145,0,0,325341,354148
354634,[310629],[310629],25509,298268.28,262145,0,0,310629,354634
354764,[275132],[275132],25639,298266.84,262145,0,0,275132,354764
355400,[302955],[302955],26275,298269.53,262145,0,0,302955,355400
355584,[320374],[320374],26459,298269.66,262145,0,0,320374,355584
355753,[311660],[311660],26628,298271.78,262145,0,0,311660,355753
356053,[315950],[315950],26928,298269.94,262145,0,0,315950,356053
356184,[322564],[322564],27059,298269.56,262145,0,0,322564,356184
356198,[322186],[322186],27073,298268.2,262145,0,0,322186,356198
356412,[320348],[320348],27287,298270.78,262145,0,0,320348,356412
356683,[316225],[316225],27558,298269.84,262145,0,0,316225,356683
356915,[319643],[319643],27790,298271.72,262145,0,0,319643,356915
357210,[316390],[316390],28085,298269.47,262145,0,0,316390,357210
357333,[319813],[319813],28208,298271.16,262145,0,0,319813,357333
357644,[291071],[291071],28519,298269.62,262145,0,0,291071,357644
357704,[328902],[328902],28579,298269.72,262145,0,0,328902,357704
357930,[323555],[323555],28805,298269.62,262145,0,0,323555,357930
358494,[293508],[293508],29369,298271.7,262145,0,0,293508,358494
359004,[318790],[318790],29879,298269.88,262145,0,0,318790,359004
359374,[312392],[312392],30249,298269.94,262145,0,0,312392,359374
359779,[315875],[315875],30654,298269.75,262145,0,0,315875,359779
359952,[318941],[318941],30827,298268.88,262145,0,0,318941,359952
360020,[326634],[326634],30895,298268.9,262145,0,0,326634,360020
360035,[323726],[323726],30910,298268.06,262145,0,0,323726,360035
360101,[300251],[300251],30976,298269.72,262145,0,0,300251,360101
360516,[327245],[327245],31391,298268.88,262145,0,0,327245,360516
360745,[328166],[328166],31620,298270.75,262145,0,0,328166,360745


==> hstrat/pyproject.toml <==
[project]
authors = [
  {name = "Matthew Andres Moreno", email="m.more500@gmail.com"},
]
classifiers = [
  "Development Status :: 2 - Pre-Alpha",
  "Intended Audience :: Developers",
  "License :: OSI Approved :: MIT License",
  "Natural Language :: English",
  "Programming Language :: Python :: 3",
  "Programming Language :: Python :: 3.7",
  "Programming Language :: Python :: 3.8",
  "Programming Language :: Python :: 3.9",
  "Programming Language :: Python :: 3.10",
  "Programming Language :: Python :: 3.11",
]
# end-user requirements
dependencies = [
  "alifedata_phyloinformatics_convert>=0.11.0",
  "anytree>=2.8.0",
  "biopython>=1.79",
  "bitarray>=2.6.2",
  "bitstring>=3.1.9",
  "dendropy>=4.5.2",
  "Deprecated>=1.2.13",
  "iterpop>=0.3.4",
  "interval_search>=0.3.1",
  "keyname>=0.4.1",
  "lru-dict>=1.1.7",
  "matplotlib>=3.5.2",
  "mmh3>=3.0.0",
  "networkx>=2.6.3",
  "numpy>=1.17.2",
  "more-itertools>=8.13.0",
  "mpmath>=1.1.0",
  "opytional>=0.1.0",
  "ordered_set>=4.1.0",
  "packaging>=23.0",
  "pandas>=1.0.0",
  "pandera>=0.13.4",
  "prettytable>=3.5.0",
  "python-slugify>=6.1.2",
  "safe_assert>=0.2.0",
  "seaborn>=0.11.0",
  "sortedcontainers>=2.4.0",
  "tqdm>=4.62.3",
]
description = "hstrat enables phylogenetic inference on distributed digital evolution populations"
license = {text = "MIT license"}
name  =  "hstrat"
keywords = [
  "hstrat",
]
requires-python = ">=3.7"
version = "1.5.4"

[project.readme]
file = "README.md"
content-type = "text/markdown"

[project.urls]
homepage = "https://github.com/mmore500/hstrat"
documentation = "https://hstrat.readthedocs.io"
repository = "https://github.com/mmore500/hstrat"

[tool.setuptools]
include-package-data = true

[tool.setuptools.packages.find]
exclude = ["tests", "tests.*"]
namespaces = false

# adapted from https://tox.wiki/en/latest/example/package.html
[build-system]
build-backend = "setuptools.build_meta"
requires = [
  "cython>=0.29",
  "setuptools >= 35.0.2",
  "setuptools_scm >= 2.0.0, <3",
]

# additional dev requriements
# used to generated requirements in dev-requirements/
[project.optional-dependencies]
pinned_dependencies_py37 = [
  "alifedata_phyloinformatics_convert==0.11.0",
  "anytree==2.8.0",
  "biopython==1.79",
  "bitarray==2.6.2",
  "bitstring==3.1.9",
  "dendropy==4.5.2",
  "Deprecated==1.2.13",
  "iterpop==0.4.1",
  "interval-search==0.3.1",
  "keyname==0.4.1",
  "lru-dict==1.1.8",
  "matplotlib==3.5.2",
  "mmh3==3.0.0",
  "more-itertools==8.13.0",
  "mpmath==1.2.1",
  "networkx==2.6.3",
  "numpy==1.21.6",
  "opytional==0.1.0",
  "ordered_set==4.1.0",
  "pandas==1.3.5",
  "pandera==0.13.4",
  "packaging==23.0",
  "prettytable==3.5.0",
  "python-slugify==6.1.2",
  "safe_assert==0.2.0",
  "seaborn==0.11.0",
  "sortedcontainers==2.4.0",
  "tqdm==4.62.3",
]
pinned_dependencies_py310 = [
  "alifedata_phyloinformatics_convert==0.11.0",
  "anytree==2.8.0",
  "biopython==1.79",
  "bitarray==2.6.2",
  "bitstring==3.1.9",
  "dendropy==4.5.2",
  "Deprecated==1.2.13",
  "iterpop==0.4.1",
  "interval-search==0.3.1",
  "keyname==0.4.1",
  "lru-dict==1.1.8",
  "matplotlib==3.6.3",
  "mmh3==3.0.0",
  "more-itertools==8.13.0",
  "mpmath==1.2.1",
  "networkx==2.6.3",
  "numpy==1.23.5",
  "opytional==0.1.0",
  "ordered_set==4.1.0",
  "packaging==23.0",
  "pandas==1.5.3",
  "pandera==0.13.4",
  "prettytable==3.5.0",
  "python-slugify==6.1.2",
  "safe_assert==0.2.0",
  "seaborn==0.11.0",
  "sortedcontainers==2.4.0",
  "tqdm==4.62.3",
]
jit = ["numba>=0.56.4"]
pinned_jit = ["numba==0.56.4"]
testing_py37 = [
  "contexttimer==0.3.3",
  "coverage==6.4.4",
  "flake8==3.7.8",
  "iterify==0.1.0",
  "more-itertools==8.13.0",
  "mypy==0.991",
  "pytest-xdist==2.5.0",
  "pytest==7.1.2",
  "pyyaml==5.3.1",
  "safe-assert==0.2.0",
  "setuptools",
  "scipy==1.7.3",
  "teeplot==0.4.0",
  "tox==3.24.0",
]
testing_py310 = [
  "contexttimer==0.3.3",
  "coverage==6.4.4",
  "flake8==3.7.8",
  "iterify==0.1.0",
  "more-itertools==8.13.0",
  "mypy==0.991",
  "pytest-xdist==2.5.0",
  "pytest==7.1.2",
  "pyyaml==5.3.1",
  "safe-assert==0.2.0",
  "setuptools",
  "scipy==1.9.3",
  "teeplot==0.4.0",
  "tox==3.24.0",
]
release = [
  "bumpver==2022.1120",
  "twine==1.14.0",
  "wheel==0.33.6",
  "pip==22.0.4",
  "pip_tools==6.10.0",
  "setuptools==65.6.3",
]
docs = [
  "Sphinx==4.4.0",
  "sphinx_rtd_theme==1.0.0",
]

[tool.black]
line_length = 79
# due to some weird circular symlink issue
extend_exclude = "requirements-dev"

[tool.isort]
force_sort_within_sections = true
line_length = 79
profile = "black"
skip_gitignore = true


==> hstrat/requirements-dev/py310/requirements-all.txt <==
#
# This file is autogenerated by pip-compile with Python 3.10
# by the following command:
#
#    pip-compile --extra=docs --extra=pinned_dependencies_py310 --extra=pinned_jit --extra=release --extra=testing_py310 --output-file=requirements-all.txt ../../pyproject.toml
#
alabaster==0.7.13
    # via sphinx
alifedata-phyloinformatics-convert==0.11.0
    # via hstrat (../../pyproject.toml)
anytree==2.8.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
attrs==22.2.0
    # via pytest
babel==2.11.0
    # via sphinx
biopython==1.79
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
bitarray==2.6.2
    # via hstrat (../../pyproject.toml)
bitstring==3.1.9
    # via hstrat (../../pyproject.toml)
bleach==6.0.0
    # via readme-renderer
build==0.10.0
    # via pip-tools
bumpver==2022.1120
    # via hstrat (../../pyproject.toml)
certifi==2022.12.7
    # via requests
charset-normalizer==3.0.1
    # via requests
click==8.1.3
    # via
    #   alifedata-phyloinformatics-convert
    #   bumpver
    #   keyname
    #   pip-tools
colorama==0.4.6
    # via bumpver
contexttimer==0.3.3
    # via hstrat (../../pyproject.toml)
contourpy==1.0.7
    # via matplotlib
coverage==6.4.4
    # via hstrat (../../pyproject.toml)
cycler==0.11.0
    # via matplotlib
dataclasses==0.6
    # via lyncs-utils
dendropy==4.5.2
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
deprecated==1.2.13
    # via hstrat (../../pyproject.toml)
distlib==0.3.6
    # via virtualenv
docutils==0.17.1
    # via
    #   readme-renderer
    #   sphinx
    #   sphinx-rtd-theme
entrypoints==0.3
    # via flake8
execnet==1.9.0
    # via pytest-xdist
filelock==3.9.0
    # via
    #   tox
    #   virtualenv
flake8==3.7.8
    # via hstrat (../../pyproject.toml)
fonttools==4.38.0
    # via matplotlib
gitdb==4.0.10
    # via gitpython
gitpython==3.1.31
    # via lyncs-setuptools
idna==3.4
    # via requests
imagesize==1.4.1
    # via sphinx
iniconfig==2.0.0
    # via pytest
interval-search==0.3.1
    # via hstrat (../../pyproject.toml)
iterify==0.1.0
    # via hstrat (../../pyproject.toml)
iterpop==0.4.1
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
jinja2==3.1.2
    # via sphinx
keyname==0.4.1
    # via
    #   hstrat (../../pyproject.toml)
    #   teeplot
kiwisolver==1.4.4
    # via matplotlib
lexid==2021.1006
    # via bumpver
llvmlite==0.39.1
    # via numba
lru-dict==1.1.8
    # via hstrat (../../pyproject.toml)
lyncs-setuptools==0.3.1
    # via lyncs-utils
lyncs-utils==0.4.5
    # via alifedata-phyloinformatics-convert
markupsafe==2.1.2
    # via jinja2
matplotlib==3.6.3
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
    #   teeplot
mccabe==0.6.1
    # via flake8
mmh3==3.0.0
    # via hstrat (../../pyproject.toml)
more-itertools==8.13.0
    # via hstrat (../../pyproject.toml)
mpmath==1.2.1
    # via hstrat (../../pyproject.toml)
mypy==0.991
    # via hstrat (../../pyproject.toml)
mypy-extensions==1.0.0
    # via
    #   mypy
    #   typing-inspect
nanto==0.1.1
    # via alifedata-phyloinformatics-convert
networkx==2.6.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
numba==0.56.4
    # via hstrat (../../pyproject.toml)
numpy==1.23.5
    # via
    #   alifedata-phyloinformatics-convert
    #   biopython
    #   contourpy
    #   hstrat (../../pyproject.toml)
    #   matplotlib
    #   numba
    #   pandas
    #   pandera
    #   scipy
    #   seaborn
    #   teeplot
opytional==0.1.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
ordered-set==4.1.0
    # via hstrat (../../pyproject.toml)
packaging==23.0
    # via
    #   build
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   matplotlib
    #   pandera
    #   pytest
    #   sphinx
    #   tox
pandas==1.5.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
    #   pandera
    #   seaborn
    #   teeplot
pandera==0.13.4
    # via hstrat (../../pyproject.toml)
pathlib2==2.3.7.post1
    # via bumpver
pillow==9.4.0
    # via matplotlib
pip-tools==6.10.0
    # via hstrat (../../pyproject.toml)
pkginfo==1.9.6
    # via twine
platformdirs==3.0.0
    # via virtualenv
pluggy==1.0.0
    # via
    #   pytest
    #   tox
prettytable==3.5.0
    # via hstrat (../../pyproject.toml)
py==1.11.0
    # via
    #   pytest
    #   pytest-forked
    #   tox
pycodestyle==2.5.0
    # via flake8
pydantic==1.10.5
    # via pandera
pyflakes==2.1.1
    # via flake8
pygments==2.14.0
    # via
    #   readme-renderer
    #   sphinx
pyparsing==3.0.9
    # via matplotlib
pyproject-hooks==1.0.0
    # via build
pytest==7.1.2
    # via
    #   hstrat (../../pyproject.toml)
    #   pytest-forked
    #   pytest-xdist
pytest-forked==1.6.0
    # via pytest-xdist
pytest-xdist==2.5.0
    # via hstrat (../../pyproject.toml)
python-dateutil==2.8.2
    # via
    #   matplotlib
    #   pandas
python-slugify==6.1.2
    # via
    #   hstrat (../../pyproject.toml)
    #   teeplot
pytz==2022.7.1
    # via
    #   babel
    #   pandas
pyyaml==5.3.1
    # via hstrat (../../pyproject.toml)
readme-renderer==37.3
    # via twine
requests==2.28.2
    # via
    #   requests-toolbelt
    #   sphinx
    #   twine
requests-toolbelt==0.10.1
    # via twine
safe-assert==0.2.0
    # via hstrat (../../pyproject.toml)
scipy==1.9.3
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
seaborn==0.11.0
    # via hstrat (../../pyproject.toml)
six==1.16.0
    # via
    #   anytree
    #   bleach
    #   pathlib2
    #   python-dateutil
    #   tox
smmap==5.0.0
    # via gitdb
snowballstemmer==2.2.0
    # via sphinx
sortedcontainers==2.4.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
sphinx==4.4.0
    # via
    #   hstrat (../../pyproject.toml)
    #   sphinx-rtd-theme
sphinx-rtd-theme==1.0.0
    # via hstrat (../../pyproject.toml)
sphinxcontrib-applehelp==1.0.4
    # via sphinx
sphinxcontrib-devhelp==1.0.2
    # via sphinx
sphinxcontrib-htmlhelp==2.0.1
    # via sphinx
sphinxcontrib-jsmath==1.0.1
    # via sphinx
sphinxcontrib-qthelp==1.0.3
    # via sphinx
sphinxcontrib-serializinghtml==1.1.5
    # via sphinx
teeplot==0.4.0
    # via hstrat (../../pyproject.toml)
text-unidecode==1.3
    # via python-slugify
toml==0.10.2
    # via
    #   bumpver
    #   tox
tomli==2.0.1
    # via
    #   build
    #   mypy
    #   pyproject-hooks
    #   pytest
tox==3.24.0
    # via hstrat (../../pyproject.toml)
tqdm==4.62.3
    # via
    #   hstrat (../../pyproject.toml)
    #   twine
twine==1.14.0
    # via hstrat (../../pyproject.toml)
typing-extensions==4.5.0
    # via
    #   mypy
    #   pydantic
    #   typing-inspect
typing-inspect==0.8.0
    # via pandera
urllib3==1.26.14
    # via requests
virtualenv==20.19.0
    # via tox
wcwidth==0.2.6
    # via prettytable
webencodings==0.5.1
    # via bleach
wheel==0.33.6
    # via
    #   hstrat (../../pyproject.toml)
    #   pip-tools
wrapt==1.14.1
    # via
    #   deprecated
    #   pandera

# The following packages are considered to be unsafe in a requirements file:
# pip
# setuptools


==> hstrat/requirements-dev/py310/requirements-docs.txt <==
#
# This file is autogenerated by pip-compile with Python 3.10
# by the following command:
#
#    pip-compile --extra=docs --extra=pinned_dependencies_py310 --output-file=requirements-docs.txt ../../pyproject.toml
#
alabaster==0.7.13
    # via sphinx
alifedata-phyloinformatics-convert==0.11.0
    # via hstrat (../../pyproject.toml)
anytree==2.8.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
babel==2.11.0
    # via sphinx
biopython==1.79
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
bitarray==2.6.2
    # via hstrat (../../pyproject.toml)
bitstring==3.1.9
    # via hstrat (../../pyproject.toml)
certifi==2022.12.7
    # via requests
charset-normalizer==3.0.1
    # via requests
click==8.1.3
    # via
    #   alifedata-phyloinformatics-convert
    #   keyname
contourpy==1.0.7
    # via matplotlib
cycler==0.11.0
    # via matplotlib
dataclasses==0.6
    # via lyncs-utils
dendropy==4.5.2
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
deprecated==1.2.13
    # via hstrat (../../pyproject.toml)
docutils==0.17.1
    # via
    #   sphinx
    #   sphinx-rtd-theme
fonttools==4.38.0
    # via matplotlib
gitdb==4.0.10
    # via gitpython
gitpython==3.1.31
    # via lyncs-setuptools
idna==3.4
    # via requests
imagesize==1.4.1
    # via sphinx
interval-search==0.3.1
    # via hstrat (../../pyproject.toml)
iterpop==0.4.1
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
jinja2==3.1.2
    # via sphinx
keyname==0.4.1
    # via hstrat (../../pyproject.toml)
kiwisolver==1.4.4
    # via matplotlib
lru-dict==1.1.8
    # via hstrat (../../pyproject.toml)
lyncs-setuptools==0.3.1
    # via lyncs-utils
lyncs-utils==0.4.5
    # via alifedata-phyloinformatics-convert
markupsafe==2.1.2
    # via jinja2
matplotlib==3.6.3
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
mmh3==3.0.0
    # via hstrat (../../pyproject.toml)
more-itertools==8.13.0
    # via hstrat (../../pyproject.toml)
mpmath==1.2.1
    # via hstrat (../../pyproject.toml)
mypy-extensions==1.0.0
    # via typing-inspect
nanto==0.1.1
    # via alifedata-phyloinformatics-convert
networkx==2.6.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
numpy==1.23.5
    # via
    #   alifedata-phyloinformatics-convert
    #   biopython
    #   contourpy
    #   hstrat (../../pyproject.toml)
    #   matplotlib
    #   pandas
    #   pandera
    #   scipy
    #   seaborn
opytional==0.1.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
ordered-set==4.1.0
    # via hstrat (../../pyproject.toml)
packaging==23.0
    # via
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   matplotlib
    #   pandera
    #   sphinx
pandas==1.5.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
    #   pandera
    #   seaborn
pandera==0.13.4
    # via hstrat (../../pyproject.toml)
pillow==9.4.0
    # via matplotlib
prettytable==3.5.0
    # via hstrat (../../pyproject.toml)
pydantic==1.10.5
    # via pandera
pygments==2.14.0
    # via sphinx
pyparsing==3.0.9
    # via matplotlib
python-dateutil==2.8.2
    # via
    #   matplotlib
    #   pandas
python-slugify==6.1.2
    # via hstrat (../../pyproject.toml)
pytz==2022.7.1
    # via
    #   babel
    #   pandas
requests==2.28.2
    # via sphinx
safe-assert==0.2.0
    # via hstrat (../../pyproject.toml)
scipy==1.10.1
    # via seaborn
seaborn==0.11.0
    # via hstrat (../../pyproject.toml)
six==1.16.0
    # via
    #   anytree
    #   python-dateutil
smmap==5.0.0
    # via gitdb
snowballstemmer==2.2.0
    # via sphinx
sortedcontainers==2.4.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
sphinx==4.4.0
    # via
    #   hstrat (../../pyproject.toml)
    #   sphinx-rtd-theme
sphinx-rtd-theme==1.0.0
    # via hstrat (../../pyproject.toml)
sphinxcontrib-applehelp==1.0.4
    # via sphinx
sphinxcontrib-devhelp==1.0.2
    # via sphinx
sphinxcontrib-htmlhelp==2.0.1
    # via sphinx
sphinxcontrib-jsmath==1.0.1
    # via sphinx
sphinxcontrib-qthelp==1.0.3
    # via sphinx
sphinxcontrib-serializinghtml==1.1.5
    # via sphinx
text-unidecode==1.3
    # via python-slugify
tqdm==4.62.3
    # via hstrat (../../pyproject.toml)
typing-extensions==4.5.0
    # via
    #   pydantic
    #   typing-inspect
typing-inspect==0.8.0
    # via pandera
urllib3==1.26.14
    # via requests
wcwidth==0.2.6
    # via prettytable
wrapt==1.14.1
    # via
    #   deprecated
    #   pandera

# The following packages are considered to be unsafe in a requirements file:
# pip
# setuptools


==> hstrat/requirements-dev/py310/requirements-jit.txt <==
#
# This file is autogenerated by pip-compile with Python 3.10
# by the following command:
#
#    pip-compile --extra=pinned_dependencies_py310 --extra=pinned_jit --output-file=requirements-jit.txt ../../pyproject.toml
#
alifedata-phyloinformatics-convert==0.11.0
    # via hstrat (../../pyproject.toml)
anytree==2.8.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
biopython==1.79
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
bitarray==2.6.2
    # via hstrat (../../pyproject.toml)
bitstring==3.1.9
    # via hstrat (../../pyproject.toml)
click==8.1.3
    # via
    #   alifedata-phyloinformatics-convert
    #   keyname
contourpy==1.0.7
    # via matplotlib
cycler==0.11.0
    # via matplotlib
dataclasses==0.6
    # via lyncs-utils
dendropy==4.5.2
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
deprecated==1.2.13
    # via hstrat (../../pyproject.toml)
fonttools==4.38.0
    # via matplotlib
gitdb==4.0.10
    # via gitpython
gitpython==3.1.31
    # via lyncs-setuptools
interval-search==0.3.1
    # via hstrat (../../pyproject.toml)
iterpop==0.4.1
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
keyname==0.4.1
    # via hstrat (../../pyproject.toml)
kiwisolver==1.4.4
    # via matplotlib
llvmlite==0.39.1
    # via numba
lru-dict==1.1.8
    # via hstrat (../../pyproject.toml)
lyncs-setuptools==0.3.1
    # via lyncs-utils
lyncs-utils==0.4.5
    # via alifedata-phyloinformatics-convert
matplotlib==3.6.3
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
mmh3==3.0.0
    # via hstrat (../../pyproject.toml)
more-itertools==8.13.0
    # via hstrat (../../pyproject.toml)
mpmath==1.2.1
    # via hstrat (../../pyproject.toml)
mypy-extensions==1.0.0
    # via typing-inspect
nanto==0.1.1
    # via alifedata-phyloinformatics-convert
networkx==2.6.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
numba==0.56.4
    # via hstrat (../../pyproject.toml)
numpy==1.23.5
    # via
    #   alifedata-phyloinformatics-convert
    #   biopython
    #   contourpy
    #   hstrat (../../pyproject.toml)
    #   matplotlib
    #   numba
    #   pandas
    #   pandera
    #   scipy
    #   seaborn
opytional==0.1.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
ordered-set==4.1.0
    # via hstrat (../../pyproject.toml)
packaging==23.0
    # via
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   matplotlib
    #   pandera
pandas==1.5.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
    #   pandera
    #   seaborn
pandera==0.13.4
    # via hstrat (../../pyproject.toml)
pillow==9.4.0
    # via matplotlib
prettytable==3.5.0
    # via hstrat (../../pyproject.toml)
pydantic==1.10.5
    # via pandera
pyparsing==3.0.9
    # via matplotlib
python-dateutil==2.8.2
    # via
    #   matplotlib
    #   pandas
python-slugify==6.1.2
    # via hstrat (../../pyproject.toml)
pytz==2022.7.1
    # via pandas
safe-assert==0.2.0
    # via hstrat (../../pyproject.toml)
scipy==1.10.1
    # via seaborn
seaborn==0.11.0
    # via hstrat (../../pyproject.toml)
six==1.16.0
    # via
    #   anytree
    #   python-dateutil
smmap==5.0.0
    # via gitdb
sortedcontainers==2.4.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
text-unidecode==1.3
    # via python-slugify
tqdm==4.62.3
    # via hstrat (../../pyproject.toml)
typing-extensions==4.5.0
    # via
    #   pydantic
    #   typing-inspect
typing-inspect==0.8.0
    # via pandera
wcwidth==0.2.6
    # via prettytable
wrapt==1.14.1
    # via
    #   deprecated
    #   pandera

# The following packages are considered to be unsafe in a requirements file:
# pip
# setuptools


==> hstrat/requirements-dev/py310/requirements-minimal.txt <==
#
# This file is autogenerated by pip-compile with Python 3.10
# by the following command:
#
#    pip-compile --extra=pinned_dependencies_py310 --output-file=requirements-minimal.txt ../../pyproject.toml
#
alifedata-phyloinformatics-convert==0.11.0
    # via hstrat (../../pyproject.toml)
anytree==2.8.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
biopython==1.79
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
bitarray==2.6.2
    # via hstrat (../../pyproject.toml)
bitstring==3.1.9
    # via hstrat (../../pyproject.toml)
click==8.1.3
    # via
    #   alifedata-phyloinformatics-convert
    #   keyname
contourpy==1.0.7
    # via matplotlib
cycler==0.11.0
    # via matplotlib
dataclasses==0.6
    # via lyncs-utils
dendropy==4.5.2
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
deprecated==1.2.13
    # via hstrat (../../pyproject.toml)
fonttools==4.38.0
    # via matplotlib
gitdb==4.0.10
    # via gitpython
gitpython==3.1.31
    # via lyncs-setuptools
interval-search==0.3.1
    # via hstrat (../../pyproject.toml)
iterpop==0.4.1
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
keyname==0.4.1
    # via hstrat (../../pyproject.toml)
kiwisolver==1.4.4
    # via matplotlib
lru-dict==1.1.8
    # via hstrat (../../pyproject.toml)
lyncs-setuptools==0.3.1
    # via lyncs-utils
lyncs-utils==0.4.5
    # via alifedata-phyloinformatics-convert
matplotlib==3.6.3
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
mmh3==3.0.0
    # via hstrat (../../pyproject.toml)
more-itertools==8.13.0
    # via hstrat (../../pyproject.toml)
mpmath==1.2.1
    # via hstrat (../../pyproject.toml)
mypy-extensions==1.0.0
    # via typing-inspect
nanto==0.1.1
    # via alifedata-phyloinformatics-convert
networkx==2.6.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
numpy==1.23.5
    # via
    #   alifedata-phyloinformatics-convert
    #   biopython
    #   contourpy
    #   hstrat (../../pyproject.toml)
    #   matplotlib
    #   pandas
    #   pandera
    #   scipy
    #   seaborn
opytional==0.1.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
ordered-set==4.1.0
    # via hstrat (../../pyproject.toml)
packaging==23.0
    # via
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   matplotlib
    #   pandera
pandas==1.5.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
    #   pandera
    #   seaborn
pandera==0.13.4
    # via hstrat (../../pyproject.toml)
pillow==9.4.0
    # via matplotlib
prettytable==3.5.0
    # via hstrat (../../pyproject.toml)
pydantic==1.10.5
    # via pandera
pyparsing==3.0.9
    # via matplotlib
python-dateutil==2.8.2
    # via
    #   matplotlib
    #   pandas
python-slugify==6.1.2
    # via hstrat (../../pyproject.toml)
pytz==2022.7.1
    # via pandas
safe-assert==0.2.0
    # via hstrat (../../pyproject.toml)
scipy==1.10.1
    # via seaborn
seaborn==0.11.0
    # via hstrat (../../pyproject.toml)
six==1.16.0
    # via
    #   anytree
    #   python-dateutil
smmap==5.0.0
    # via gitdb
sortedcontainers==2.4.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
text-unidecode==1.3
    # via python-slugify
tqdm==4.62.3
    # via hstrat (../../pyproject.toml)
typing-extensions==4.5.0
    # via
    #   pydantic
    #   typing-inspect
typing-inspect==0.8.0
    # via pandera
wcwidth==0.2.6
    # via prettytable
wrapt==1.14.1
    # via
    #   deprecated
    #   pandera

# The following packages are considered to be unsafe in a requirements file:
# pip
# setuptools


==> hstrat/requirements-dev/py310/requirements-release.txt <==
#
# This file is autogenerated by pip-compile with Python 3.10
# by the following command:
#
#    pip-compile --allow-unsafe --extra=pinned_dependencies_py310 --extra=release --output-file=requirements-release.txt ../../pyproject.toml
#
alifedata-phyloinformatics-convert==0.11.0
    # via hstrat (../../pyproject.toml)
anytree==2.8.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
biopython==1.79
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
bitarray==2.6.2
    # via hstrat (../../pyproject.toml)
bitstring==3.1.9
    # via hstrat (../../pyproject.toml)
bleach==6.0.0
    # via readme-renderer
build==0.10.0
    # via pip-tools
bumpver==2022.1120
    # via hstrat (../../pyproject.toml)
certifi==2022.12.7
    # via requests
charset-normalizer==3.0.1
    # via requests
click==8.1.3
    # via
    #   alifedata-phyloinformatics-convert
    #   bumpver
    #   keyname
    #   pip-tools
colorama==0.4.6
    # via bumpver
contourpy==1.0.7
    # via matplotlib
cycler==0.11.0
    # via matplotlib
dataclasses==0.6
    # via lyncs-utils
dendropy==4.5.2
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
deprecated==1.2.13
    # via hstrat (../../pyproject.toml)
docutils==0.19
    # via readme-renderer
fonttools==4.38.0
    # via matplotlib
gitdb==4.0.10
    # via gitpython
gitpython==3.1.31
    # via lyncs-setuptools
idna==3.4
    # via requests
interval-search==0.3.1
    # via hstrat (../../pyproject.toml)
iterpop==0.4.1
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
keyname==0.4.1
    # via hstrat (../../pyproject.toml)
kiwisolver==1.4.4
    # via matplotlib
lexid==2021.1006
    # via bumpver
lru-dict==1.1.8
    # via hstrat (../../pyproject.toml)
lyncs-setuptools==0.3.1
    # via lyncs-utils
lyncs-utils==0.4.5
    # via alifedata-phyloinformatics-convert
matplotlib==3.6.3
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
mmh3==3.0.0
    # via hstrat (../../pyproject.toml)
more-itertools==8.13.0
    # via hstrat (../../pyproject.toml)
mpmath==1.2.1
    # via hstrat (../../pyproject.toml)
mypy-extensions==1.0.0
    # via typing-inspect
nanto==0.1.1
    # via alifedata-phyloinformatics-convert
networkx==2.6.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
numpy==1.23.5
    # via
    #   alifedata-phyloinformatics-convert
    #   biopython
    #   contourpy
    #   hstrat (../../pyproject.toml)
    #   matplotlib
    #   pandas
    #   pandera
    #   scipy
    #   seaborn
opytional==0.1.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
ordered-set==4.1.0
    # via hstrat (../../pyproject.toml)
packaging==23.0
    # via
    #   build
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   matplotlib
    #   pandera
pandas==1.5.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
    #   pandera
    #   seaborn
pandera==0.13.4
    # via hstrat (../../pyproject.toml)
pathlib2==2.3.7.post1
    # via bumpver
pillow==9.4.0
    # via matplotlib
pip==22.0.4
    # via
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   pip-tools
pip-tools==6.10.0
    # via hstrat (../../pyproject.toml)
pkginfo==1.9.6
    # via twine
prettytable==3.5.0
    # via hstrat (../../pyproject.toml)
pydantic==1.10.5
    # via pandera
pygments==2.14.0
    # via readme-renderer
pyparsing==3.0.9
    # via matplotlib
pyproject-hooks==1.0.0
    # via build
python-dateutil==2.8.2
    # via
    #   matplotlib
    #   pandas
python-slugify==6.1.2
    # via hstrat (../../pyproject.toml)
pytz==2022.7.1
    # via pandas
readme-renderer==37.3
    # via twine
requests==2.28.2
    # via
    #   requests-toolbelt
    #   twine
requests-toolbelt==0.10.1
    # via twine
safe-assert==0.2.0
    # via hstrat (../../pyproject.toml)
scipy==1.10.1
    # via seaborn
seaborn==0.11.0
    # via hstrat (../../pyproject.toml)
setuptools==65.6.3
    # via
    #   bumpver
    #   dendropy
    #   hstrat (../../pyproject.toml)
    #   pip-tools
    #   twine
six==1.16.0
    # via
    #   anytree
    #   bleach
    #   pathlib2
    #   python-dateutil
smmap==5.0.0
    # via gitdb
sortedcontainers==2.4.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
text-unidecode==1.3
    # via python-slugify
toml==0.10.2
    # via bumpver
tomli==2.0.1
    # via
    #   build
    #   pyproject-hooks
tqdm==4.62.3
    # via
    #   hstrat (../../pyproject.toml)
    #   twine
twine==1.14.0
    # via hstrat (../../pyproject.toml)
typing-extensions==4.5.0
    # via
    #   pydantic
    #   typing-inspect
typing-inspect==0.8.0
    # via pandera
urllib3==1.26.14
    # via requests
wcwidth==0.2.6
    # via prettytable
webencodings==0.5.1
    # via bleach
wheel==0.33.6
    # via
    #   hstrat (../../pyproject.toml)
    #   pip-tools
wrapt==1.14.1
    # via
    #   deprecated
    #   pandera


==> hstrat/requirements-dev/py310/requirements-testing.txt <==
#
# This file is autogenerated by pip-compile with Python 3.10
# by the following command:
#
#    pip-compile --extra=pinned_dependencies_py310 --extra=pinned_jit --extra=testing_py310 --output-file=requirements-testing.txt ../../pyproject.toml
#
alifedata-phyloinformatics-convert==0.11.0
    # via hstrat (../../pyproject.toml)
anytree==2.8.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
attrs==22.2.0
    # via pytest
biopython==1.79
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
bitarray==2.6.2
    # via hstrat (../../pyproject.toml)
bitstring==3.1.9
    # via hstrat (../../pyproject.toml)
click==8.1.3
    # via
    #   alifedata-phyloinformatics-convert
    #   keyname
contexttimer==0.3.3
    # via hstrat (../../pyproject.toml)
contourpy==1.0.7
    # via matplotlib
coverage==6.4.4
    # via hstrat (../../pyproject.toml)
cycler==0.11.0
    # via matplotlib
dataclasses==0.6
    # via lyncs-utils
dendropy==4.5.2
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
deprecated==1.2.13
    # via hstrat (../../pyproject.toml)
distlib==0.3.6
    # via virtualenv
entrypoints==0.3
    # via flake8
execnet==1.9.0
    # via pytest-xdist
filelock==3.9.0
    # via
    #   tox
    #   virtualenv
flake8==3.7.8
    # via hstrat (../../pyproject.toml)
fonttools==4.38.0
    # via matplotlib
gitdb==4.0.10
    # via gitpython
gitpython==3.1.31
    # via lyncs-setuptools
iniconfig==2.0.0
    # via pytest
interval-search==0.3.1
    # via hstrat (../../pyproject.toml)
iterify==0.1.0
    # via hstrat (../../pyproject.toml)
iterpop==0.4.1
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
keyname==0.4.1
    # via
    #   hstrat (../../pyproject.toml)
    #   teeplot
kiwisolver==1.4.4
    # via matplotlib
llvmlite==0.39.1
    # via numba
lru-dict==1.1.8
    # via hstrat (../../pyproject.toml)
lyncs-setuptools==0.3.1
    # via lyncs-utils
lyncs-utils==0.4.5
    # via alifedata-phyloinformatics-convert
matplotlib==3.6.3
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
    #   teeplot
mccabe==0.6.1
    # via flake8
mmh3==3.0.0
    # via hstrat (../../pyproject.toml)
more-itertools==8.13.0
    # via hstrat (../../pyproject.toml)
mpmath==1.2.1
    # via hstrat (../../pyproject.toml)
mypy==0.991
    # via hstrat (../../pyproject.toml)
mypy-extensions==1.0.0
    # via
    #   mypy
    #   typing-inspect
nanto==0.1.1
    # via alifedata-phyloinformatics-convert
networkx==2.6.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
numba==0.56.4
    # via hstrat (../../pyproject.toml)
numpy==1.23.5
    # via
    #   alifedata-phyloinformatics-convert
    #   biopython
    #   contourpy
    #   hstrat (../../pyproject.toml)
    #   matplotlib
    #   numba
    #   pandas
    #   pandera
    #   scipy
    #   seaborn
    #   teeplot
opytional==0.1.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
ordered-set==4.1.0
    # via hstrat (../../pyproject.toml)
packaging==23.0
    # via
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   matplotlib
    #   pandera
    #   pytest
    #   tox
pandas==1.5.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
    #   pandera
    #   seaborn
    #   teeplot
pandera==0.13.4
    # via hstrat (../../pyproject.toml)
pillow==9.4.0
    # via matplotlib
platformdirs==3.0.0
    # via virtualenv
pluggy==1.0.0
    # via
    #   pytest
    #   tox
prettytable==3.5.0
    # via hstrat (../../pyproject.toml)
py==1.11.0
    # via
    #   pytest
    #   pytest-forked
    #   tox
pycodestyle==2.5.0
    # via flake8
pydantic==1.10.5
    # via pandera
pyflakes==2.1.1
    # via flake8
pyparsing==3.0.9
    # via matplotlib
pytest==7.1.2
    # via
    #   hstrat (../../pyproject.toml)
    #   pytest-forked
    #   pytest-xdist
pytest-forked==1.6.0
    # via pytest-xdist
pytest-xdist==2.5.0
    # via hstrat (../../pyproject.toml)
python-dateutil==2.8.2
    # via
    #   matplotlib
    #   pandas
python-slugify==6.1.2
    # via
    #   hstrat (../../pyproject.toml)
    #   teeplot
pytz==2022.7.1
    # via pandas
pyyaml==5.3.1
    # via hstrat (../../pyproject.toml)
safe-assert==0.2.0
    # via hstrat (../../pyproject.toml)
scipy==1.9.3
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
seaborn==0.11.0
    # via hstrat (../../pyproject.toml)
six==1.16.0
    # via
    #   anytree
    #   python-dateutil
    #   tox
smmap==5.0.0
    # via gitdb
sortedcontainers==2.4.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
teeplot==0.4.0
    # via hstrat (../../pyproject.toml)
text-unidecode==1.3
    # via python-slugify
toml==0.10.2
    # via tox
tomli==2.0.1
    # via
    #   mypy
    #   pytest
tox==3.24.0
    # via hstrat (../../pyproject.toml)
tqdm==4.62.3
    # via hstrat (../../pyproject.toml)
typing-extensions==4.5.0
    # via
    #   mypy
    #   pydantic
    #   typing-inspect
typing-inspect==0.8.0
    # via pandera
virtualenv==20.19.0
    # via tox
wcwidth==0.2.6
    # via prettytable
wrapt==1.14.1
    # via
    #   deprecated
    #   pandera

# The following packages are considered to be unsafe in a requirements file:
# pip
# setuptools


==> hstrat/requirements-dev/py311/requirements-all.txt <==
#
# This file is autogenerated by pip-compile with python 3.11
# To update, run:
#
#    pip-compile --extra=docs --extra=pinned_dependencies_py310 --extra=release --extra=testing_py310 --output-file=requirements-all.txt ../../pyproject.toml
#
alabaster==0.7.13
    # via sphinx
alifedata-phyloinformatics-convert==0.11.0
    # via hstrat (../../pyproject.toml)
anytree==2.8.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
attrs==22.2.0
    # via pytest
babel==2.11.0
    # via sphinx
biopython==1.79
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
bitarray==2.6.2
    # via hstrat (../../pyproject.toml)
bitstring==3.1.9
    # via hstrat (../../pyproject.toml)
bleach==6.0.0
    # via readme-renderer
build==0.10.0
    # via pip-tools
bumpver==2022.1120
    # via hstrat (../../pyproject.toml)
certifi==2022.12.7
    # via requests
charset-normalizer==3.0.1
    # via requests
click==8.1.3
    # via
    #   alifedata-phyloinformatics-convert
    #   bumpver
    #   keyname
    #   pip-tools
colorama==0.4.6
    # via bumpver
contexttimer==0.3.3
    # via hstrat (../../pyproject.toml)
contourpy==1.0.7
    # via matplotlib
coverage==6.4.4
    # via hstrat (../../pyproject.toml)
cycler==0.11.0
    # via matplotlib
dataclasses==0.6
    # via lyncs-utils
dendropy==4.5.2
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
deprecated==1.2.13
    # via hstrat (../../pyproject.toml)
distlib==0.3.6
    # via virtualenv
docutils==0.17.1
    # via
    #   readme-renderer
    #   sphinx
    #   sphinx-rtd-theme
entrypoints==0.3
    # via flake8
execnet==1.9.0
    # via pytest-xdist
filelock==3.9.0
    # via
    #   tox
    #   virtualenv
flake8==3.7.8
    # via hstrat (../../pyproject.toml)
fonttools==4.38.0
    # via matplotlib
gitdb==4.0.10
    # via gitpython
gitpython==3.1.31
    # via lyncs-setuptools
idna==3.4
    # via requests
imagesize==1.4.1
    # via sphinx
iniconfig==2.0.0
    # via pytest
interval-search==0.3.1
    # via hstrat (../../pyproject.toml)
iterify==0.1.0
    # via hstrat (../../pyproject.toml)
iterpop==0.4.1
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
jinja2==3.1.2
    # via sphinx
keyname==0.4.1
    # via
    #   hstrat (../../pyproject.toml)
    #   teeplot
kiwisolver==1.4.4
    # via matplotlib
lexid==2021.1006
    # via bumpver
lru-dict==1.1.8
    # via hstrat (../../pyproject.toml)
lyncs-setuptools==0.3.1
    # via lyncs-utils
lyncs-utils==0.4.5
    # via alifedata-phyloinformatics-convert
markupsafe==2.1.2
    # via jinja2
matplotlib==3.6.3
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
    #   teeplot
mccabe==0.6.1
    # via flake8
mmh3==3.0.0
    # via hstrat (../../pyproject.toml)
more-itertools==8.13.0
    # via hstrat (../../pyproject.toml)
mpmath==1.2.1
    # via hstrat (../../pyproject.toml)
mypy==0.991
    # via hstrat (../../pyproject.toml)
mypy-extensions==1.0.0
    # via
    #   mypy
    #   typing-inspect
nanto==0.1.1
    # via alifedata-phyloinformatics-convert
networkx==2.6.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
numpy==1.23.5
    # via
    #   alifedata-phyloinformatics-convert
    #   biopython
    #   contourpy
    #   hstrat (../../pyproject.toml)
    #   matplotlib
    #   pandas
    #   pandera
    #   scipy
    #   seaborn
    #   teeplot
opytional==0.1.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
ordered-set==4.1.0
    # via hstrat (../../pyproject.toml)
packaging==23.0
    # via
    #   build
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   matplotlib
    #   pandera
    #   pytest
    #   sphinx
    #   tox
pandas==1.5.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
    #   pandera
    #   seaborn
    #   teeplot
pandera==0.13.4
    # via hstrat (../../pyproject.toml)
pathlib2==2.3.7.post1
    # via bumpver
pillow==9.4.0
    # via matplotlib
pip-tools==6.10.0
    # via hstrat (../../pyproject.toml)
pkginfo==1.9.6
    # via twine
platformdirs==3.0.0
    # via virtualenv
pluggy==1.0.0
    # via
    #   pytest
    #   tox
prettytable==3.5.0
    # via hstrat (../../pyproject.toml)
py==1.11.0
    # via
    #   pytest
    #   pytest-forked
    #   tox
pycodestyle==2.5.0
    # via flake8
pydantic==1.10.5
    # via pandera
pyflakes==2.1.1
    # via flake8
pygments==2.14.0
    # via
    #   readme-renderer
    #   sphinx
pyparsing==3.0.9
    # via matplotlib
pyproject-hooks==1.0.0
    # via build
pytest==7.1.2
    # via
    #   hstrat (../../pyproject.toml)
    #   pytest-forked
    #   pytest-xdist
pytest-forked==1.6.0
    # via pytest-xdist
pytest-xdist==2.5.0
    # via hstrat (../../pyproject.toml)
python-dateutil==2.8.2
    # via
    #   matplotlib
    #   pandas
python-slugify==6.1.2
    # via
    #   hstrat (../../pyproject.toml)
    #   teeplot
pytz==2022.7.1
    # via
    #   babel
    #   pandas
pyyaml==5.3.1
    # via hstrat (../../pyproject.toml)
readme-renderer==37.3
    # via twine
requests==2.28.2
    # via
    #   requests-toolbelt
    #   sphinx
    #   twine
requests-toolbelt==0.10.1
    # via twine
safe-assert==0.2.0
    # via hstrat (../../pyproject.toml)
scipy==1.9.3
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
seaborn==0.11.0
    # via hstrat (../../pyproject.toml)
six==1.16.0
    # via
    #   anytree
    #   bleach
    #   pathlib2
    #   python-dateutil
    #   tox
smmap==5.0.0
    # via gitdb
snowballstemmer==2.2.0
    # via sphinx
sortedcontainers==2.4.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
sphinx==4.4.0
    # via
    #   hstrat (../../pyproject.toml)
    #   sphinx-rtd-theme
sphinx-rtd-theme==1.0.0
    # via hstrat (../../pyproject.toml)
sphinxcontrib-applehelp==1.0.4
    # via sphinx
sphinxcontrib-devhelp==1.0.2
    # via sphinx
sphinxcontrib-htmlhelp==2.0.1
    # via sphinx
sphinxcontrib-jsmath==1.0.1
    # via sphinx
sphinxcontrib-qthelp==1.0.3
    # via sphinx
sphinxcontrib-serializinghtml==1.1.5
    # via sphinx
teeplot==0.4.0
    # via hstrat (../../pyproject.toml)
text-unidecode==1.3
    # via python-slugify
toml==0.10.2
    # via
    #   bumpver
    #   tox
tomli==2.0.1
    # via pytest
tox==3.24.0
    # via hstrat (../../pyproject.toml)
tqdm==4.62.3
    # via
    #   hstrat (../../pyproject.toml)
    #   twine
twine==1.14.0
    # via hstrat (../../pyproject.toml)
typing-extensions==4.5.0
    # via
    #   mypy
    #   pydantic
    #   typing-inspect
typing-inspect==0.8.0
    # via pandera
urllib3==1.26.14
    # via requests
virtualenv==20.19.0
    # via tox
wcwidth==0.2.6
    # via prettytable
webencodings==0.5.1
    # via bleach
wheel==0.33.6
    # via
    #   hstrat (../../pyproject.toml)
    #   pip-tools
wrapt==1.14.1
    # via
    #   deprecated
    #   pandera

# The following packages are considered to be unsafe in a requirements file:
# pip
# setuptools


==> hstrat/requirements-dev/py311/requirements-docs.txt <==
#
# This file is autogenerated by pip-compile with python 3.11
# To update, run:
#
#    pip-compile --extra=docs --extra=pinned_dependencies_py310 --output-file=requirements-docs.txt ../../pyproject.toml
#
alabaster==0.7.13
    # via sphinx
alifedata-phyloinformatics-convert==0.11.0
    # via hstrat (../../pyproject.toml)
anytree==2.8.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
babel==2.11.0
    # via sphinx
biopython==1.79
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
bitarray==2.6.2
    # via hstrat (../../pyproject.toml)
bitstring==3.1.9
    # via hstrat (../../pyproject.toml)
certifi==2022.12.7
    # via requests
charset-normalizer==3.0.1
    # via requests
click==8.1.3
    # via
    #   alifedata-phyloinformatics-convert
    #   keyname
contourpy==1.0.7
    # via matplotlib
cycler==0.11.0
    # via matplotlib
dataclasses==0.6
    # via lyncs-utils
dendropy==4.5.2
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
deprecated==1.2.13
    # via hstrat (../../pyproject.toml)
docutils==0.17.1
    # via
    #   sphinx
    #   sphinx-rtd-theme
fonttools==4.38.0
    # via matplotlib
gitdb==4.0.10
    # via gitpython
gitpython==3.1.31
    # via lyncs-setuptools
idna==3.4
    # via requests
imagesize==1.4.1
    # via sphinx
interval-search==0.3.1
    # via hstrat (../../pyproject.toml)
iterpop==0.4.1
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
jinja2==3.1.2
    # via sphinx
keyname==0.4.1
    # via hstrat (../../pyproject.toml)
kiwisolver==1.4.4
    # via matplotlib
lru-dict==1.1.8
    # via hstrat (../../pyproject.toml)
lyncs-setuptools==0.3.1
    # via lyncs-utils
lyncs-utils==0.4.5
    # via alifedata-phyloinformatics-convert
markupsafe==2.1.2
    # via jinja2
matplotlib==3.6.3
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
mmh3==3.0.0
    # via hstrat (../../pyproject.toml)
more-itertools==8.13.0
    # via hstrat (../../pyproject.toml)
mpmath==1.2.1
    # via hstrat (../../pyproject.toml)
mypy-extensions==1.0.0
    # via typing-inspect
nanto==0.1.1
    # via alifedata-phyloinformatics-convert
networkx==2.6.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
numpy==1.23.5
    # via
    #   alifedata-phyloinformatics-convert
    #   biopython
    #   contourpy
    #   hstrat (../../pyproject.toml)
    #   matplotlib
    #   pandas
    #   pandera
    #   scipy
    #   seaborn
opytional==0.1.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
ordered-set==4.1.0
    # via hstrat (../../pyproject.toml)
packaging==23.0
    # via
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   matplotlib
    #   pandera
    #   sphinx
pandas==1.5.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
    #   pandera
    #   seaborn
pandera==0.13.4
    # via hstrat (../../pyproject.toml)
pillow==9.4.0
    # via matplotlib
prettytable==3.5.0
    # via hstrat (../../pyproject.toml)
pydantic==1.10.5
    # via pandera
pygments==2.14.0
    # via sphinx
pyparsing==3.0.9
    # via matplotlib
python-dateutil==2.8.2
    # via
    #   matplotlib
    #   pandas
python-slugify==6.1.2
    # via hstrat (../../pyproject.toml)
pytz==2022.7.1
    # via
    #   babel
    #   pandas
requests==2.28.2
    # via sphinx
safe-assert==0.2.0
    # via hstrat (../../pyproject.toml)
scipy==1.10.1
    # via seaborn
seaborn==0.11.0
    # via hstrat (../../pyproject.toml)
six==1.16.0
    # via
    #   anytree
    #   python-dateutil
smmap==5.0.0
    # via gitdb
snowballstemmer==2.2.0
    # via sphinx
sortedcontainers==2.4.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
sphinx==4.4.0
    # via
    #   hstrat (../../pyproject.toml)
    #   sphinx-rtd-theme
sphinx-rtd-theme==1.0.0
    # via hstrat (../../pyproject.toml)
sphinxcontrib-applehelp==1.0.4
    # via sphinx
sphinxcontrib-devhelp==1.0.2
    # via sphinx
sphinxcontrib-htmlhelp==2.0.1
    # via sphinx
sphinxcontrib-jsmath==1.0.1
    # via sphinx
sphinxcontrib-qthelp==1.0.3
    # via sphinx
sphinxcontrib-serializinghtml==1.1.5
    # via sphinx
text-unidecode==1.3
    # via python-slugify
tqdm==4.62.3
    # via hstrat (../../pyproject.toml)
typing-extensions==4.5.0
    # via
    #   pydantic
    #   typing-inspect
typing-inspect==0.8.0
    # via pandera
urllib3==1.26.14
    # via requests
wcwidth==0.2.6
    # via prettytable
wrapt==1.14.1
    # via
    #   deprecated
    #   pandera

# The following packages are considered to be unsafe in a requirements file:
# pip
# setuptools


==> hstrat/requirements-dev/py311/requirements-minimal.txt <==
#
# This file is autogenerated by pip-compile with python 3.11
# To update, run:
#
#    pip-compile --extra=pinned_dependencies_py310 --output-file=requirements-minimal.txt ../../pyproject.toml
#
alifedata-phyloinformatics-convert==0.11.0
    # via hstrat (../../pyproject.toml)
anytree==2.8.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
biopython==1.79
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
bitarray==2.6.2
    # via hstrat (../../pyproject.toml)
bitstring==3.1.9
    # via hstrat (../../pyproject.toml)
click==8.1.3
    # via
    #   alifedata-phyloinformatics-convert
    #   keyname
contourpy==1.0.7
    # via matplotlib
cycler==0.11.0
    # via matplotlib
dataclasses==0.6
    # via lyncs-utils
dendropy==4.5.2
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
deprecated==1.2.13
    # via hstrat (../../pyproject.toml)
fonttools==4.38.0
    # via matplotlib
gitdb==4.0.10
    # via gitpython
gitpython==3.1.31
    # via lyncs-setuptools
interval-search==0.3.1
    # via hstrat (../../pyproject.toml)
iterpop==0.4.1
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
keyname==0.4.1
    # via hstrat (../../pyproject.toml)
kiwisolver==1.4.4
    # via matplotlib
lru-dict==1.1.8
    # via hstrat (../../pyproject.toml)
lyncs-setuptools==0.3.1
    # via lyncs-utils
lyncs-utils==0.4.5
    # via alifedata-phyloinformatics-convert
matplotlib==3.6.3
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
mmh3==3.0.0
    # via hstrat (../../pyproject.toml)
more-itertools==8.13.0
    # via hstrat (../../pyproject.toml)
mpmath==1.2.1
    # via hstrat (../../pyproject.toml)
mypy-extensions==1.0.0
    # via typing-inspect
nanto==0.1.1
    # via alifedata-phyloinformatics-convert
networkx==2.6.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
numpy==1.23.5
    # via
    #   alifedata-phyloinformatics-convert
    #   biopython
    #   contourpy
    #   hstrat (../../pyproject.toml)
    #   matplotlib
    #   pandas
    #   pandera
    #   scipy
    #   seaborn
opytional==0.1.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
ordered-set==4.1.0
    # via hstrat (../../pyproject.toml)
packaging==23.0
    # via
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   matplotlib
    #   pandera
pandas==1.5.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
    #   pandera
    #   seaborn
pandera==0.13.4
    # via hstrat (../../pyproject.toml)
pillow==9.4.0
    # via matplotlib
prettytable==3.5.0
    # via hstrat (../../pyproject.toml)
pydantic==1.10.5
    # via pandera
pyparsing==3.0.9
    # via matplotlib
python-dateutil==2.8.2
    # via
    #   matplotlib
    #   pandas
python-slugify==6.1.2
    # via hstrat (../../pyproject.toml)
pytz==2022.7.1
    # via pandas
safe-assert==0.2.0
    # via hstrat (../../pyproject.toml)
scipy==1.10.1
    # via seaborn
seaborn==0.11.0
    # via hstrat (../../pyproject.toml)
six==1.16.0
    # via
    #   anytree
    #   python-dateutil
smmap==5.0.0
    # via gitdb
sortedcontainers==2.4.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
text-unidecode==1.3
    # via python-slugify
tqdm==4.62.3
    # via hstrat (../../pyproject.toml)
typing-extensions==4.5.0
    # via
    #   pydantic
    #   typing-inspect
typing-inspect==0.8.0
    # via pandera
wcwidth==0.2.6
    # via prettytable
wrapt==1.14.1
    # via
    #   deprecated
    #   pandera

# The following packages are considered to be unsafe in a requirements file:
# pip
# setuptools


==> hstrat/requirements-dev/py311/requirements-release.txt <==
#
# This file is autogenerated by pip-compile with python 3.11
# To update, run:
#
#    pip-compile --allow-unsafe --extra=pinned_dependencies_py310 --extra=release --output-file=requirements-release.txt ../../pyproject.toml
#
alifedata-phyloinformatics-convert==0.11.0
    # via hstrat (../../pyproject.toml)
anytree==2.8.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
biopython==1.79
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
bitarray==2.6.2
    # via hstrat (../../pyproject.toml)
bitstring==3.1.9
    # via hstrat (../../pyproject.toml)
bleach==6.0.0
    # via readme-renderer
build==0.10.0
    # via pip-tools
bumpver==2022.1120
    # via hstrat (../../pyproject.toml)
certifi==2022.12.7
    # via requests
charset-normalizer==3.0.1
    # via requests
click==8.1.3
    # via
    #   alifedata-phyloinformatics-convert
    #   bumpver
    #   keyname
    #   pip-tools
colorama==0.4.6
    # via bumpver
contourpy==1.0.7
    # via matplotlib
cycler==0.11.0
    # via matplotlib
dataclasses==0.6
    # via lyncs-utils
dendropy==4.5.2
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
deprecated==1.2.13
    # via hstrat (../../pyproject.toml)
docutils==0.19
    # via readme-renderer
fonttools==4.38.0
    # via matplotlib
gitdb==4.0.10
    # via gitpython
gitpython==3.1.31
    # via lyncs-setuptools
idna==3.4
    # via requests
interval-search==0.3.1
    # via hstrat (../../pyproject.toml)
iterpop==0.4.1
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
keyname==0.4.1
    # via hstrat (../../pyproject.toml)
kiwisolver==1.4.4
    # via matplotlib
lexid==2021.1006
    # via bumpver
lru-dict==1.1.8
    # via hstrat (../../pyproject.toml)
lyncs-setuptools==0.3.1
    # via lyncs-utils
lyncs-utils==0.4.5
    # via alifedata-phyloinformatics-convert
matplotlib==3.6.3
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
mmh3==3.0.0
    # via hstrat (../../pyproject.toml)
more-itertools==8.13.0
    # via hstrat (../../pyproject.toml)
mpmath==1.2.1
    # via hstrat (../../pyproject.toml)
mypy-extensions==1.0.0
    # via typing-inspect
nanto==0.1.1
    # via alifedata-phyloinformatics-convert
networkx==2.6.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
numpy==1.23.5
    # via
    #   alifedata-phyloinformatics-convert
    #   biopython
    #   contourpy
    #   hstrat (../../pyproject.toml)
    #   matplotlib
    #   pandas
    #   pandera
    #   scipy
    #   seaborn
opytional==0.1.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
ordered-set==4.1.0
    # via hstrat (../../pyproject.toml)
packaging==23.0
    # via
    #   build
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   matplotlib
    #   pandera
pandas==1.5.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
    #   pandera
    #   seaborn
pandera==0.13.4
    # via hstrat (../../pyproject.toml)
pathlib2==2.3.7.post1
    # via bumpver
pillow==9.4.0
    # via matplotlib
pip-tools==6.10.0
    # via hstrat (../../pyproject.toml)
pkginfo==1.9.6
    # via twine
prettytable==3.5.0
    # via hstrat (../../pyproject.toml)
pydantic==1.10.5
    # via pandera
pygments==2.14.0
    # via readme-renderer
pyparsing==3.0.9
    # via matplotlib
pyproject-hooks==1.0.0
    # via build
python-dateutil==2.8.2
    # via
    #   matplotlib
    #   pandas
python-slugify==6.1.2
    # via hstrat (../../pyproject.toml)
pytz==2022.7.1
    # via pandas
readme-renderer==37.3
    # via twine
requests==2.28.2
    # via
    #   requests-toolbelt
    #   twine
requests-toolbelt==0.10.1
    # via twine
safe-assert==0.2.0
    # via hstrat (../../pyproject.toml)
scipy==1.10.1
    # via seaborn
seaborn==0.11.0
    # via hstrat (../../pyproject.toml)
six==1.16.0
    # via
    #   anytree
    #   bleach
    #   pathlib2
    #   python-dateutil
smmap==5.0.0
    # via gitdb
sortedcontainers==2.4.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
text-unidecode==1.3
    # via python-slugify
toml==0.10.2
    # via bumpver
tqdm==4.62.3
    # via
    #   hstrat (../../pyproject.toml)
    #   twine
twine==1.14.0
    # via hstrat (../../pyproject.toml)
typing-extensions==4.5.0
    # via
    #   pydantic
    #   typing-inspect
typing-inspect==0.8.0
    # via pandera
urllib3==1.26.14
    # via requests
wcwidth==0.2.6
    # via prettytable
webencodings==0.5.1
    # via bleach
wheel==0.33.6
    # via
    #   hstrat (../../pyproject.toml)
    #   pip-tools
wrapt==1.14.1
    # via
    #   deprecated
    #   pandera

# The following packages are considered to be unsafe in a requirements file:
pip==22.0.4
    # via
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   pip-tools
setuptools==65.6.3
    # via
    #   bumpver
    #   dendropy
    #   hstrat (../../pyproject.toml)
    #   pip-tools
    #   twine


==> hstrat/requirements-dev/py311/requirements-testing.txt <==
#
# This file is autogenerated by pip-compile with python 3.11
# To update, run:
#
#    pip-compile --extra=pinned_dependencies_py310 --extra=testing_py310 --output-file=requirements-testing.txt ../../pyproject.toml
#
alifedata-phyloinformatics-convert==0.11.0
    # via hstrat (../../pyproject.toml)
anytree==2.8.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
attrs==22.2.0
    # via pytest
biopython==1.79
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
bitarray==2.6.2
    # via hstrat (../../pyproject.toml)
bitstring==3.1.9
    # via hstrat (../../pyproject.toml)
click==8.1.3
    # via
    #   alifedata-phyloinformatics-convert
    #   keyname
contexttimer==0.3.3
    # via hstrat (../../pyproject.toml)
contourpy==1.0.7
    # via matplotlib
coverage==6.4.4
    # via hstrat (../../pyproject.toml)
cycler==0.11.0
    # via matplotlib
dataclasses==0.6
    # via lyncs-utils
dendropy==4.5.2
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
deprecated==1.2.13
    # via hstrat (../../pyproject.toml)
distlib==0.3.6
    # via virtualenv
entrypoints==0.3
    # via flake8
execnet==1.9.0
    # via pytest-xdist
filelock==3.9.0
    # via
    #   tox
    #   virtualenv
flake8==3.7.8
    # via hstrat (../../pyproject.toml)
fonttools==4.38.0
    # via matplotlib
gitdb==4.0.10
    # via gitpython
gitpython==3.1.31
    # via lyncs-setuptools
iniconfig==2.0.0
    # via pytest
interval-search==0.3.1
    # via hstrat (../../pyproject.toml)
iterify==0.1.0
    # via hstrat (../../pyproject.toml)
iterpop==0.4.1
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
keyname==0.4.1
    # via
    #   hstrat (../../pyproject.toml)
    #   teeplot
kiwisolver==1.4.4
    # via matplotlib
lru-dict==1.1.8
    # via hstrat (../../pyproject.toml)
lyncs-setuptools==0.3.1
    # via lyncs-utils
lyncs-utils==0.4.5
    # via alifedata-phyloinformatics-convert
matplotlib==3.6.3
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
    #   teeplot
mccabe==0.6.1
    # via flake8
mmh3==3.0.0
    # via hstrat (../../pyproject.toml)
more-itertools==8.13.0
    # via hstrat (../../pyproject.toml)
mpmath==1.2.1
    # via hstrat (../../pyproject.toml)
mypy==0.991
    # via hstrat (../../pyproject.toml)
mypy-extensions==1.0.0
    # via
    #   mypy
    #   typing-inspect
nanto==0.1.1
    # via alifedata-phyloinformatics-convert
networkx==2.6.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
numpy==1.23.5
    # via
    #   alifedata-phyloinformatics-convert
    #   biopython
    #   contourpy
    #   hstrat (../../pyproject.toml)
    #   matplotlib
    #   pandas
    #   pandera
    #   scipy
    #   seaborn
    #   teeplot
opytional==0.1.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
ordered-set==4.1.0
    # via hstrat (../../pyproject.toml)
packaging==23.0
    # via
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   matplotlib
    #   pandera
    #   pytest
    #   tox
pandas==1.5.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
    #   pandera
    #   seaborn
    #   teeplot
pandera==0.13.4
    # via hstrat (../../pyproject.toml)
pillow==9.4.0
    # via matplotlib
platformdirs==3.0.0
    # via virtualenv
pluggy==1.0.0
    # via
    #   pytest
    #   tox
prettytable==3.5.0
    # via hstrat (../../pyproject.toml)
py==1.11.0
    # via
    #   pytest
    #   pytest-forked
    #   tox
pycodestyle==2.5.0
    # via flake8
pydantic==1.10.5
    # via pandera
pyflakes==2.1.1
    # via flake8
pyparsing==3.0.9
    # via matplotlib
pytest==7.1.2
    # via
    #   hstrat (../../pyproject.toml)
    #   pytest-forked
    #   pytest-xdist
pytest-forked==1.6.0
    # via pytest-xdist
pytest-xdist==2.5.0
    # via hstrat (../../pyproject.toml)
python-dateutil==2.8.2
    # via
    #   matplotlib
    #   pandas
python-slugify==6.1.2
    # via
    #   hstrat (../../pyproject.toml)
    #   teeplot
pytz==2022.7.1
    # via pandas
pyyaml==5.3.1
    # via hstrat (../../pyproject.toml)
safe-assert==0.2.0
    # via hstrat (../../pyproject.toml)
scipy==1.9.3
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
seaborn==0.11.0
    # via hstrat (../../pyproject.toml)
six==1.16.0
    # via
    #   anytree
    #   python-dateutil
    #   tox
smmap==5.0.0
    # via gitdb
sortedcontainers==2.4.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
teeplot==0.4.0
    # via hstrat (../../pyproject.toml)
text-unidecode==1.3
    # via python-slugify
toml==0.10.2
    # via tox
tomli==2.0.1
    # via pytest
tox==3.24.0
    # via hstrat (../../pyproject.toml)
tqdm==4.62.3
    # via hstrat (../../pyproject.toml)
typing-extensions==4.5.0
    # via
    #   mypy
    #   pydantic
    #   typing-inspect
typing-inspect==0.8.0
    # via pandera
virtualenv==20.19.0
    # via tox
wcwidth==0.2.6
    # via prettytable
wrapt==1.14.1
    # via
    #   deprecated
    #   pandera

# The following packages are considered to be unsafe in a requirements file:
# pip
# setuptools


==> hstrat/requirements-dev/py37/requirements-all.txt <==
#
# This file is autogenerated by pip-compile with Python 3.7
# by the following command:
#
#    pip-compile --extra=docs --extra=pinned_dependencies_py37 --extra=pinned_jit --extra=release --extra=testing_py37 --output-file=requirements-all.txt ../../pyproject.toml
#
alabaster==0.7.13
    # via sphinx
alifedata-phyloinformatics-convert==0.11.0
    # via hstrat (../../pyproject.toml)
anytree==2.8.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
attrs==22.2.0
    # via pytest
babel==2.11.0
    # via sphinx
biopython==1.79
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
bitarray==2.6.2
    # via hstrat (../../pyproject.toml)
bitstring==3.1.9
    # via hstrat (../../pyproject.toml)
bleach==6.0.0
    # via readme-renderer
build==0.10.0
    # via pip-tools
bumpver==2022.1120
    # via hstrat (../../pyproject.toml)
certifi==2022.12.7
    # via requests
charset-normalizer==3.0.1
    # via requests
click==8.1.3
    # via
    #   alifedata-phyloinformatics-convert
    #   bumpver
    #   keyname
    #   pip-tools
colorama==0.4.6
    # via bumpver
contexttimer==0.3.3
    # via hstrat (../../pyproject.toml)
coverage==6.4.4
    # via hstrat (../../pyproject.toml)
cycler==0.11.0
    # via matplotlib
dataclasses==0.6
    # via lyncs-utils
dendropy==4.5.2
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
deprecated==1.2.13
    # via hstrat (../../pyproject.toml)
distlib==0.3.6
    # via virtualenv
docutils==0.17.1
    # via
    #   readme-renderer
    #   sphinx
    #   sphinx-rtd-theme
entrypoints==0.3
    # via flake8
execnet==1.9.0
    # via pytest-xdist
filelock==3.9.0
    # via
    #   tox
    #   virtualenv
flake8==3.7.8
    # via hstrat (../../pyproject.toml)
fonttools==4.38.0
    # via matplotlib
gitdb==4.0.10
    # via gitpython
gitpython==3.1.31
    # via lyncs-setuptools
idna==3.4
    # via requests
imagesize==1.4.1
    # via sphinx
importlib-metadata==6.0.0
    # via
    #   build
    #   click
    #   numba
    #   pluggy
    #   prettytable
    #   pytest
    #   sphinx
    #   tox
    #   virtualenv
iniconfig==2.0.0
    # via pytest
interval-search==0.3.1
    # via hstrat (../../pyproject.toml)
iterify==0.1.0
    # via hstrat (../../pyproject.toml)
iterpop==0.4.1
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
jinja2==3.1.2
    # via sphinx
keyname==0.4.1
    # via
    #   hstrat (../../pyproject.toml)
    #   teeplot
kiwisolver==1.4.4
    # via matplotlib
lexid==2021.1006
    # via bumpver
llvmlite==0.39.1
    # via numba
lru-dict==1.1.8
    # via hstrat (../../pyproject.toml)
lyncs-setuptools==0.3.1
    # via lyncs-utils
lyncs-utils==0.4.5
    # via alifedata-phyloinformatics-convert
markupsafe==2.1.2
    # via jinja2
matplotlib==3.5.2
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
    #   teeplot
mccabe==0.6.1
    # via flake8
mmh3==3.0.0
    # via hstrat (../../pyproject.toml)
more-itertools==8.13.0
    # via hstrat (../../pyproject.toml)
mpmath==1.2.1
    # via hstrat (../../pyproject.toml)
mypy==0.991
    # via hstrat (../../pyproject.toml)
mypy-extensions==1.0.0
    # via
    #   mypy
    #   typing-inspect
nanto==0.1.1
    # via alifedata-phyloinformatics-convert
networkx==2.6.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
numba==0.56.4
    # via hstrat (../../pyproject.toml)
numpy==1.21.6
    # via
    #   alifedata-phyloinformatics-convert
    #   biopython
    #   hstrat (../../pyproject.toml)
    #   matplotlib
    #   numba
    #   pandas
    #   pandera
    #   scipy
    #   seaborn
    #   teeplot
opytional==0.1.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
ordered-set==4.1.0
    # via hstrat (../../pyproject.toml)
packaging==23.0
    # via
    #   build
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   matplotlib
    #   pandera
    #   pytest
    #   sphinx
    #   tox
pandas==1.3.5
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
    #   pandera
    #   seaborn
    #   teeplot
pandera==0.13.4
    # via hstrat (../../pyproject.toml)
pathlib2==2.3.7.post1
    # via bumpver
pillow==9.4.0
    # via matplotlib
pip-tools==6.10.0
    # via hstrat (../../pyproject.toml)
pkginfo==1.9.6
    # via twine
platformdirs==3.0.0
    # via virtualenv
pluggy==1.0.0
    # via
    #   pytest
    #   tox
prettytable==3.5.0
    # via hstrat (../../pyproject.toml)
py==1.11.0
    # via
    #   pytest
    #   pytest-forked
    #   tox
pycodestyle==2.5.0
    # via flake8
pydantic==1.10.5
    # via pandera
pyflakes==2.1.1
    # via flake8
pygments==2.14.0
    # via
    #   readme-renderer
    #   sphinx
pyparsing==3.0.9
    # via matplotlib
pyproject-hooks==1.0.0
    # via build
pytest==7.1.2
    # via
    #   hstrat (../../pyproject.toml)
    #   pytest-forked
    #   pytest-xdist
pytest-forked==1.6.0
    # via pytest-xdist
pytest-xdist==2.5.0
    # via hstrat (../../pyproject.toml)
python-dateutil==2.8.2
    # via
    #   matplotlib
    #   pandas
python-slugify==6.1.2
    # via
    #   hstrat (../../pyproject.toml)
    #   teeplot
pytz==2022.7.1
    # via
    #   babel
    #   pandas
pyyaml==5.3.1
    # via hstrat (../../pyproject.toml)
readme-renderer==37.3
    # via twine
requests==2.28.2
    # via
    #   requests-toolbelt
    #   sphinx
    #   twine
requests-toolbelt==0.10.1
    # via twine
safe-assert==0.2.0
    # via hstrat (../../pyproject.toml)
scipy==1.7.3
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
seaborn==0.11.0
    # via hstrat (../../pyproject.toml)
six==1.16.0
    # via
    #   anytree
    #   bleach
    #   pathlib2
    #   python-dateutil
    #   tox
smmap==5.0.0
    # via gitdb
snowballstemmer==2.2.0
    # via sphinx
sortedcontainers==2.4.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
sphinx==4.4.0
    # via
    #   hstrat (../../pyproject.toml)
    #   sphinx-rtd-theme
sphinx-rtd-theme==1.0.0
    # via hstrat (../../pyproject.toml)
sphinxcontrib-applehelp==1.0.2
    # via sphinx
sphinxcontrib-devhelp==1.0.2
    # via sphinx
sphinxcontrib-htmlhelp==2.0.0
    # via sphinx
sphinxcontrib-jsmath==1.0.1
    # via sphinx
sphinxcontrib-qthelp==1.0.3
    # via sphinx
sphinxcontrib-serializinghtml==1.1.5
    # via sphinx
teeplot==0.4.0
    # via hstrat (../../pyproject.toml)
text-unidecode==1.3
    # via python-slugify
toml==0.10.2
    # via
    #   bumpver
    #   tox
tomli==2.0.1
    # via
    #   build
    #   mypy
    #   pyproject-hooks
    #   pytest
tox==3.24.0
    # via hstrat (../../pyproject.toml)
tqdm==4.62.3
    # via
    #   hstrat (../../pyproject.toml)
    #   twine
twine==1.14.0
    # via hstrat (../../pyproject.toml)
typed-ast==1.5.4
    # via mypy
typing-extensions==4.5.0
    # via
    #   gitpython
    #   importlib-metadata
    #   kiwisolver
    #   mypy
    #   pandera
    #   platformdirs
    #   pydantic
    #   typing-inspect
typing-inspect==0.8.0
    # via pandera
urllib3==1.26.14
    # via requests
virtualenv==20.19.0
    # via tox
wcwidth==0.2.6
    # via prettytable
webencodings==0.5.1
    # via bleach
wheel==0.33.6
    # via
    #   hstrat (../../pyproject.toml)
    #   pip-tools
wrapt==1.14.1
    # via
    #   deprecated
    #   pandera
zipp==3.14.0
    # via importlib-metadata

# The following packages are considered to be unsafe in a requirements file:
# pip
# setuptools


==> hstrat/requirements-dev/py37/requirements-docs.txt <==
#
# This file is autogenerated by pip-compile with Python 3.7
# by the following command:
#
#    pip-compile --extra=docs --extra=pinned_dependencies_py37 --output-file=requirements-docs.txt ../../pyproject.toml
#
alabaster==0.7.13
    # via sphinx
alifedata-phyloinformatics-convert==0.11.0
    # via hstrat (../../pyproject.toml)
anytree==2.8.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
babel==2.11.0
    # via sphinx
biopython==1.79
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
bitarray==2.6.2
    # via hstrat (../../pyproject.toml)
bitstring==3.1.9
    # via hstrat (../../pyproject.toml)
certifi==2022.12.7
    # via requests
charset-normalizer==3.0.1
    # via requests
click==8.1.3
    # via
    #   alifedata-phyloinformatics-convert
    #   keyname
cycler==0.11.0
    # via matplotlib
dataclasses==0.6
    # via lyncs-utils
dendropy==4.5.2
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
deprecated==1.2.13
    # via hstrat (../../pyproject.toml)
docutils==0.17.1
    # via
    #   sphinx
    #   sphinx-rtd-theme
fonttools==4.38.0
    # via matplotlib
gitdb==4.0.10
    # via gitpython
gitpython==3.1.31
    # via lyncs-setuptools
idna==3.4
    # via requests
imagesize==1.4.1
    # via sphinx
importlib-metadata==6.0.0
    # via
    #   click
    #   prettytable
    #   sphinx
interval-search==0.3.1
    # via hstrat (../../pyproject.toml)
iterpop==0.4.1
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
jinja2==3.1.2
    # via sphinx
keyname==0.4.1
    # via hstrat (../../pyproject.toml)
kiwisolver==1.4.4
    # via matplotlib
lru-dict==1.1.8
    # via hstrat (../../pyproject.toml)
lyncs-setuptools==0.3.1
    # via lyncs-utils
lyncs-utils==0.4.5
    # via alifedata-phyloinformatics-convert
markupsafe==2.1.2
    # via jinja2
matplotlib==3.5.2
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
mmh3==3.0.0
    # via hstrat (../../pyproject.toml)
more-itertools==8.13.0
    # via hstrat (../../pyproject.toml)
mpmath==1.2.1
    # via hstrat (../../pyproject.toml)
mypy-extensions==1.0.0
    # via typing-inspect
nanto==0.1.1
    # via alifedata-phyloinformatics-convert
networkx==2.6.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
numpy==1.21.6
    # via
    #   alifedata-phyloinformatics-convert
    #   biopython
    #   hstrat (../../pyproject.toml)
    #   matplotlib
    #   pandas
    #   pandera
    #   scipy
    #   seaborn
opytional==0.1.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
ordered-set==4.1.0
    # via hstrat (../../pyproject.toml)
packaging==23.0
    # via
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   matplotlib
    #   pandera
    #   sphinx
pandas==1.3.5
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
    #   pandera
    #   seaborn
pandera==0.13.4
    # via hstrat (../../pyproject.toml)
pillow==9.4.0
    # via matplotlib
prettytable==3.5.0
    # via hstrat (../../pyproject.toml)
pydantic==1.10.5
    # via pandera
pygments==2.14.0
    # via sphinx
pyparsing==3.0.9
    # via matplotlib
python-dateutil==2.8.2
    # via
    #   matplotlib
    #   pandas
python-slugify==6.1.2
    # via hstrat (../../pyproject.toml)
pytz==2022.7.1
    # via
    #   babel
    #   pandas
requests==2.28.2
    # via sphinx
safe-assert==0.2.0
    # via hstrat (../../pyproject.toml)
scipy==1.7.3
    # via seaborn
seaborn==0.11.0
    # via hstrat (../../pyproject.toml)
six==1.16.0
    # via
    #   anytree
    #   python-dateutil
smmap==5.0.0
    # via gitdb
snowballstemmer==2.2.0
    # via sphinx
sortedcontainers==2.4.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
sphinx==4.4.0
    # via
    #   hstrat (../../pyproject.toml)
    #   sphinx-rtd-theme
sphinx-rtd-theme==1.0.0
    # via hstrat (../../pyproject.toml)
sphinxcontrib-applehelp==1.0.2
    # via sphinx
sphinxcontrib-devhelp==1.0.2
    # via sphinx
sphinxcontrib-htmlhelp==2.0.0
    # via sphinx
sphinxcontrib-jsmath==1.0.1
    # via sphinx
sphinxcontrib-qthelp==1.0.3
    # via sphinx
sphinxcontrib-serializinghtml==1.1.5
    # via sphinx
text-unidecode==1.3
    # via python-slugify
tqdm==4.62.3
    # via hstrat (../../pyproject.toml)
typing-extensions==4.5.0
    # via
    #   gitpython
    #   importlib-metadata
    #   kiwisolver
    #   pandera
    #   pydantic
    #   typing-inspect
typing-inspect==0.8.0
    # via pandera
urllib3==1.26.14
    # via requests
wcwidth==0.2.6
    # via prettytable
wrapt==1.14.1
    # via
    #   deprecated
    #   pandera
zipp==3.14.0
    # via importlib-metadata

# The following packages are considered to be unsafe in a requirements file:
# pip
# setuptools


==> hstrat/requirements-dev/py37/requirements-jit.txt <==
#
# This file is autogenerated by pip-compile with Python 3.7
# by the following command:
#
#    pip-compile --extra=pinned_dependencies_py37 --extra=pinned_jit --output-file=requirements-jit.txt ../../pyproject.toml
#
alifedata-phyloinformatics-convert==0.11.0
    # via hstrat (../../pyproject.toml)
anytree==2.8.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
biopython==1.79
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
bitarray==2.6.2
    # via hstrat (../../pyproject.toml)
bitstring==3.1.9
    # via hstrat (../../pyproject.toml)
click==8.1.3
    # via
    #   alifedata-phyloinformatics-convert
    #   keyname
cycler==0.11.0
    # via matplotlib
dataclasses==0.6
    # via lyncs-utils
dendropy==4.5.2
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
deprecated==1.2.13
    # via hstrat (../../pyproject.toml)
fonttools==4.38.0
    # via matplotlib
gitdb==4.0.10
    # via gitpython
gitpython==3.1.31
    # via lyncs-setuptools
importlib-metadata==6.0.0
    # via
    #   click
    #   numba
    #   prettytable
interval-search==0.3.1
    # via hstrat (../../pyproject.toml)
iterpop==0.4.1
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
keyname==0.4.1
    # via hstrat (../../pyproject.toml)
kiwisolver==1.4.4
    # via matplotlib
llvmlite==0.39.1
    # via numba
lru-dict==1.1.8
    # via hstrat (../../pyproject.toml)
lyncs-setuptools==0.3.1
    # via lyncs-utils
lyncs-utils==0.4.5
    # via alifedata-phyloinformatics-convert
matplotlib==3.5.2
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
mmh3==3.0.0
    # via hstrat (../../pyproject.toml)
more-itertools==8.13.0
    # via hstrat (../../pyproject.toml)
mpmath==1.2.1
    # via hstrat (../../pyproject.toml)
mypy-extensions==1.0.0
    # via typing-inspect
nanto==0.1.1
    # via alifedata-phyloinformatics-convert
networkx==2.6.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
numba==0.56.4
    # via hstrat (../../pyproject.toml)
numpy==1.21.6
    # via
    #   alifedata-phyloinformatics-convert
    #   biopython
    #   hstrat (../../pyproject.toml)
    #   matplotlib
    #   numba
    #   pandas
    #   pandera
    #   scipy
    #   seaborn
opytional==0.1.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
ordered-set==4.1.0
    # via hstrat (../../pyproject.toml)
packaging==23.0
    # via
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   matplotlib
    #   pandera
pandas==1.3.5
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
    #   pandera
    #   seaborn
pandera==0.13.4
    # via hstrat (../../pyproject.toml)
pillow==9.4.0
    # via matplotlib
prettytable==3.5.0
    # via hstrat (../../pyproject.toml)
pydantic==1.10.5
    # via pandera
pyparsing==3.0.9
    # via matplotlib
python-dateutil==2.8.2
    # via
    #   matplotlib
    #   pandas
python-slugify==6.1.2
    # via hstrat (../../pyproject.toml)
pytz==2022.7.1
    # via pandas
safe-assert==0.2.0
    # via hstrat (../../pyproject.toml)
scipy==1.7.3
    # via seaborn
seaborn==0.11.0
    # via hstrat (../../pyproject.toml)
six==1.16.0
    # via
    #   anytree
    #   python-dateutil
smmap==5.0.0
    # via gitdb
sortedcontainers==2.4.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
text-unidecode==1.3
    # via python-slugify
tqdm==4.62.3
    # via hstrat (../../pyproject.toml)
typing-extensions==4.5.0
    # via
    #   gitpython
    #   importlib-metadata
    #   kiwisolver
    #   pandera
    #   pydantic
    #   typing-inspect
typing-inspect==0.8.0
    # via pandera
wcwidth==0.2.6
    # via prettytable
wrapt==1.14.1
    # via
    #   deprecated
    #   pandera
zipp==3.14.0
    # via importlib-metadata

# The following packages are considered to be unsafe in a requirements file:
# pip
# setuptools


==> hstrat/requirements-dev/py37/requirements-minimal.txt <==
#
# This file is autogenerated by pip-compile with Python 3.7
# by the following command:
#
#    pip-compile --extra=pinned_dependencies_py37 --output-file=requirements-minimal.txt ../../pyproject.toml
#
alifedata-phyloinformatics-convert==0.11.0
    # via hstrat (../../pyproject.toml)
anytree==2.8.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
biopython==1.79
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
bitarray==2.6.2
    # via hstrat (../../pyproject.toml)
bitstring==3.1.9
    # via hstrat (../../pyproject.toml)
click==8.1.3
    # via
    #   alifedata-phyloinformatics-convert
    #   keyname
cycler==0.11.0
    # via matplotlib
dataclasses==0.6
    # via lyncs-utils
dendropy==4.5.2
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
deprecated==1.2.13
    # via hstrat (../../pyproject.toml)
fonttools==4.38.0
    # via matplotlib
gitdb==4.0.10
    # via gitpython
gitpython==3.1.31
    # via lyncs-setuptools
importlib-metadata==6.0.0
    # via
    #   click
    #   prettytable
interval-search==0.3.1
    # via hstrat (../../pyproject.toml)
iterpop==0.4.1
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
keyname==0.4.1
    # via hstrat (../../pyproject.toml)
kiwisolver==1.4.4
    # via matplotlib
lru-dict==1.1.8
    # via hstrat (../../pyproject.toml)
lyncs-setuptools==0.3.1
    # via lyncs-utils
lyncs-utils==0.4.5
    # via alifedata-phyloinformatics-convert
matplotlib==3.5.2
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
mmh3==3.0.0
    # via hstrat (../../pyproject.toml)
more-itertools==8.13.0
    # via hstrat (../../pyproject.toml)
mpmath==1.2.1
    # via hstrat (../../pyproject.toml)
mypy-extensions==1.0.0
    # via typing-inspect
nanto==0.1.1
    # via alifedata-phyloinformatics-convert
networkx==2.6.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
numpy==1.21.6
    # via
    #   alifedata-phyloinformatics-convert
    #   biopython
    #   hstrat (../../pyproject.toml)
    #   matplotlib
    #   pandas
    #   pandera
    #   scipy
    #   seaborn
opytional==0.1.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
ordered-set==4.1.0
    # via hstrat (../../pyproject.toml)
packaging==23.0
    # via
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   matplotlib
    #   pandera
pandas==1.3.5
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
    #   pandera
    #   seaborn
pandera==0.13.4
    # via hstrat (../../pyproject.toml)
pillow==9.4.0
    # via matplotlib
prettytable==3.5.0
    # via hstrat (../../pyproject.toml)
pydantic==1.10.5
    # via pandera
pyparsing==3.0.9
    # via matplotlib
python-dateutil==2.8.2
    # via
    #   matplotlib
    #   pandas
python-slugify==6.1.2
    # via hstrat (../../pyproject.toml)
pytz==2022.7.1
    # via pandas
safe-assert==0.2.0
    # via hstrat (../../pyproject.toml)
scipy==1.7.3
    # via seaborn
seaborn==0.11.0
    # via hstrat (../../pyproject.toml)
six==1.16.0
    # via
    #   anytree
    #   python-dateutil
smmap==5.0.0
    # via gitdb
sortedcontainers==2.4.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
text-unidecode==1.3
    # via python-slugify
tqdm==4.62.3
    # via hstrat (../../pyproject.toml)
typing-extensions==4.5.0
    # via
    #   gitpython
    #   importlib-metadata
    #   kiwisolver
    #   pandera
    #   pydantic
    #   typing-inspect
typing-inspect==0.8.0
    # via pandera
wcwidth==0.2.6
    # via prettytable
wrapt==1.14.1
    # via
    #   deprecated
    #   pandera
zipp==3.14.0
    # via importlib-metadata

# The following packages are considered to be unsafe in a requirements file:
# pip
# setuptools


==> hstrat/requirements-dev/py37/requirements-release.txt <==
#
# This file is autogenerated by pip-compile with Python 3.7
# by the following command:
#
#    pip-compile --allow-unsafe --extra=pinned_dependencies_py37 --extra=release --output-file=requirements-release.txt ../../pyproject.toml
#
alifedata-phyloinformatics-convert==0.11.0
    # via hstrat (../../pyproject.toml)
anytree==2.8.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
biopython==1.79
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
bitarray==2.6.2
    # via hstrat (../../pyproject.toml)
bitstring==3.1.9
    # via hstrat (../../pyproject.toml)
bleach==6.0.0
    # via readme-renderer
build==0.10.0
    # via pip-tools
bumpver==2022.1120
    # via hstrat (../../pyproject.toml)
certifi==2022.12.7
    # via requests
charset-normalizer==3.0.1
    # via requests
click==8.1.3
    # via
    #   alifedata-phyloinformatics-convert
    #   bumpver
    #   keyname
    #   pip-tools
colorama==0.4.6
    # via bumpver
cycler==0.11.0
    # via matplotlib
dataclasses==0.6
    # via lyncs-utils
dendropy==4.5.2
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
deprecated==1.2.13
    # via hstrat (../../pyproject.toml)
docutils==0.19
    # via readme-renderer
fonttools==4.38.0
    # via matplotlib
gitdb==4.0.10
    # via gitpython
gitpython==3.1.31
    # via lyncs-setuptools
idna==3.4
    # via requests
importlib-metadata==6.0.0
    # via
    #   build
    #   click
    #   prettytable
interval-search==0.3.1
    # via hstrat (../../pyproject.toml)
iterpop==0.4.1
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
keyname==0.4.1
    # via hstrat (../../pyproject.toml)
kiwisolver==1.4.4
    # via matplotlib
lexid==2021.1006
    # via bumpver
lru-dict==1.1.8
    # via hstrat (../../pyproject.toml)
lyncs-setuptools==0.3.1
    # via lyncs-utils
lyncs-utils==0.4.5
    # via alifedata-phyloinformatics-convert
matplotlib==3.5.2
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
mmh3==3.0.0
    # via hstrat (../../pyproject.toml)
more-itertools==8.13.0
    # via hstrat (../../pyproject.toml)
mpmath==1.2.1
    # via hstrat (../../pyproject.toml)
mypy-extensions==1.0.0
    # via typing-inspect
nanto==0.1.1
    # via alifedata-phyloinformatics-convert
networkx==2.6.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
numpy==1.21.6
    # via
    #   alifedata-phyloinformatics-convert
    #   biopython
    #   hstrat (../../pyproject.toml)
    #   matplotlib
    #   pandas
    #   pandera
    #   scipy
    #   seaborn
opytional==0.1.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
ordered-set==4.1.0
    # via hstrat (../../pyproject.toml)
packaging==23.0
    # via
    #   build
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   matplotlib
    #   pandera
pandas==1.3.5
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
    #   pandera
    #   seaborn
pandera==0.13.4
    # via hstrat (../../pyproject.toml)
pathlib2==2.3.7.post1
    # via bumpver
pillow==9.4.0
    # via matplotlib
pip==22.0.4
    # via
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   pip-tools
pip-tools==6.10.0
    # via hstrat (../../pyproject.toml)
pkginfo==1.9.6
    # via twine
prettytable==3.5.0
    # via hstrat (../../pyproject.toml)
pydantic==1.10.5
    # via pandera
pygments==2.14.0
    # via readme-renderer
pyparsing==3.0.9
    # via matplotlib
pyproject-hooks==1.0.0
    # via build
python-dateutil==2.8.2
    # via
    #   matplotlib
    #   pandas
python-slugify==6.1.2
    # via hstrat (../../pyproject.toml)
pytz==2022.7.1
    # via pandas
readme-renderer==37.3
    # via twine
requests==2.28.2
    # via
    #   requests-toolbelt
    #   twine
requests-toolbelt==0.10.1
    # via twine
safe-assert==0.2.0
    # via hstrat (../../pyproject.toml)
scipy==1.7.3
    # via seaborn
seaborn==0.11.0
    # via hstrat (../../pyproject.toml)
setuptools==65.6.3
    # via
    #   bumpver
    #   dendropy
    #   hstrat (../../pyproject.toml)
    #   pip-tools
    #   twine
six==1.16.0
    # via
    #   anytree
    #   bleach
    #   pathlib2
    #   python-dateutil
smmap==5.0.0
    # via gitdb
sortedcontainers==2.4.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
text-unidecode==1.3
    # via python-slugify
toml==0.10.2
    # via bumpver
tomli==2.0.1
    # via
    #   build
    #   pyproject-hooks
tqdm==4.62.3
    # via
    #   hstrat (../../pyproject.toml)
    #   twine
twine==1.14.0
    # via hstrat (../../pyproject.toml)
typing-extensions==4.5.0
    # via
    #   gitpython
    #   importlib-metadata
    #   kiwisolver
    #   pandera
    #   pydantic
    #   typing-inspect
typing-inspect==0.8.0
    # via pandera
urllib3==1.26.14
    # via requests
wcwidth==0.2.6
    # via prettytable
webencodings==0.5.1
    # via bleach
wheel==0.33.6
    # via
    #   hstrat (../../pyproject.toml)
    #   pip-tools
wrapt==1.14.1
    # via
    #   deprecated
    #   pandera
zipp==3.10.0
    # via
    #   importlib-metadata
    #   pep517


==> hstrat/requirements-dev/py37/requirements-testing.txt <==
#
# This file is autogenerated by pip-compile with Python 3.7
# by the following command:
#
#    pip-compile --extra=pinned_dependencies_py37 --extra=pinned_jit --extra=testing_py37 --output-file=requirements-testing.txt ../../pyproject.toml
#
alifedata-phyloinformatics-convert==0.11.0
    # via hstrat (../../pyproject.toml)
anytree==2.8.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
attrs==22.2.0
    # via pytest
biopython==1.79
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
bitarray==2.6.2
    # via hstrat (../../pyproject.toml)
bitstring==3.1.9
    # via hstrat (../../pyproject.toml)
click==8.1.3
    # via
    #   alifedata-phyloinformatics-convert
    #   keyname
contexttimer==0.3.3
    # via hstrat (../../pyproject.toml)
coverage==6.4.4
    # via hstrat (../../pyproject.toml)
cycler==0.11.0
    # via matplotlib
dataclasses==0.6
    # via lyncs-utils
dendropy==4.5.2
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
deprecated==1.2.13
    # via hstrat (../../pyproject.toml)
distlib==0.3.6
    # via virtualenv
entrypoints==0.3
    # via flake8
execnet==1.9.0
    # via pytest-xdist
filelock==3.9.0
    # via
    #   tox
    #   virtualenv
flake8==3.7.8
    # via hstrat (../../pyproject.toml)
fonttools==4.38.0
    # via matplotlib
gitdb==4.0.10
    # via gitpython
gitpython==3.1.31
    # via lyncs-setuptools
importlib-metadata==6.0.0
    # via
    #   click
    #   numba
    #   pluggy
    #   prettytable
    #   pytest
    #   tox
    #   virtualenv
iniconfig==2.0.0
    # via pytest
interval-search==0.3.1
    # via hstrat (../../pyproject.toml)
iterify==0.1.0
    # via hstrat (../../pyproject.toml)
iterpop==0.4.1
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
keyname==0.4.1
    # via
    #   hstrat (../../pyproject.toml)
    #   teeplot
kiwisolver==1.4.4
    # via matplotlib
llvmlite==0.39.1
    # via numba
lru-dict==1.1.8
    # via hstrat (../../pyproject.toml)
lyncs-setuptools==0.3.1
    # via lyncs-utils
lyncs-utils==0.4.5
    # via alifedata-phyloinformatics-convert
matplotlib==3.5.2
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
    #   teeplot
mccabe==0.6.1
    # via flake8
mmh3==3.0.0
    # via hstrat (../../pyproject.toml)
more-itertools==8.13.0
    # via hstrat (../../pyproject.toml)
mpmath==1.2.1
    # via hstrat (../../pyproject.toml)
mypy==0.991
    # via hstrat (../../pyproject.toml)
mypy-extensions==1.0.0
    # via
    #   mypy
    #   typing-inspect
nanto==0.1.1
    # via alifedata-phyloinformatics-convert
networkx==2.6.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
numba==0.56.4
    # via hstrat (../../pyproject.toml)
numpy==1.21.6
    # via
    #   alifedata-phyloinformatics-convert
    #   biopython
    #   hstrat (../../pyproject.toml)
    #   matplotlib
    #   numba
    #   pandas
    #   pandera
    #   scipy
    #   seaborn
    #   teeplot
opytional==0.1.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
ordered-set==4.1.0
    # via hstrat (../../pyproject.toml)
packaging==23.0
    # via
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   matplotlib
    #   pandera
    #   pytest
    #   tox
pandas==1.3.5
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
    #   pandera
    #   seaborn
    #   teeplot
pandera==0.13.4
    # via hstrat (../../pyproject.toml)
pillow==9.4.0
    # via matplotlib
platformdirs==3.0.0
    # via virtualenv
pluggy==1.0.0
    # via
    #   pytest
    #   tox
prettytable==3.5.0
    # via hstrat (../../pyproject.toml)
py==1.11.0
    # via
    #   pytest
    #   pytest-forked
    #   tox
pycodestyle==2.5.0
    # via flake8
pydantic==1.10.5
    # via pandera
pyflakes==2.1.1
    # via flake8
pyparsing==3.0.9
    # via matplotlib
pytest==7.1.2
    # via
    #   hstrat (../../pyproject.toml)
    #   pytest-forked
    #   pytest-xdist
pytest-forked==1.6.0
    # via pytest-xdist
pytest-xdist==2.5.0
    # via hstrat (../../pyproject.toml)
python-dateutil==2.8.2
    # via
    #   matplotlib
    #   pandas
python-slugify==6.1.2
    # via
    #   hstrat (../../pyproject.toml)
    #   teeplot
pytz==2022.7.1
    # via pandas
pyyaml==5.3.1
    # via hstrat (../../pyproject.toml)
safe-assert==0.2.0
    # via hstrat (../../pyproject.toml)
scipy==1.7.3
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
seaborn==0.11.0
    # via hstrat (../../pyproject.toml)
six==1.16.0
    # via
    #   anytree
    #   python-dateutil
    #   tox
smmap==5.0.0
    # via gitdb
sortedcontainers==2.4.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
teeplot==0.4.0
    # via hstrat (../../pyproject.toml)
text-unidecode==1.3
    # via python-slugify
toml==0.10.2
    # via tox
tomli==2.0.1
    # via
    #   mypy
    #   pytest
tox==3.24.0
    # via hstrat (../../pyproject.toml)
tqdm==4.62.3
    # via hstrat (../../pyproject.toml)
typed-ast==1.5.4
    # via mypy
typing-extensions==4.5.0
    # via
    #   gitpython
    #   importlib-metadata
    #   kiwisolver
    #   mypy
    #   pandera
    #   platformdirs
    #   pydantic
    #   typing-inspect
typing-inspect==0.8.0
    # via pandera
virtualenv==20.19.0
    # via tox
wcwidth==0.2.6
    # via prettytable
wrapt==1.14.1
    # via
    #   deprecated
    #   pandera
zipp==3.14.0
    # via importlib-metadata

# The following packages are considered to be unsafe in a requirements file:
# pip
# setuptools


==> hstrat/requirements-dev/requirements-all.txt <==
#
# This file is autogenerated by pip-compile with Python 3.7
# by the following command:
#
#    pip-compile --extra=docs --extra=pinned_dependencies_py37 --extra=pinned_jit --extra=release --extra=testing_py37 --output-file=requirements-all.txt ../../pyproject.toml
#
alabaster>=0.7.13
    # via sphinx
alifedata-phyloinformatics-convert>=0.11.0
    # via hstrat (../../pyproject.toml)
anytree>=2.8.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
attrs>=22.2.0
    # via pytest
babel>=2.11.0
    # via sphinx
biopython>=1.79
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
bitarray>=2.6.2
    # via hstrat (../../pyproject.toml)
bitstring>=3.1.9
    # via hstrat (../../pyproject.toml)
bleach>=6.0.0
    # via readme-renderer
build>=0.10.0
    # via pip-tools
bumpver>=2022.1120
    # via hstrat (../../pyproject.toml)
certifi>=2022.12.7
    # via requests
charset-normalizer>=3.0.1
    # via requests
click>=8.1.3
    # via
    #   alifedata-phyloinformatics-convert
    #   bumpver
    #   keyname
    #   pip-tools
colorama>=0.4.6
    # via bumpver
contexttimer>=0.3.3
    # via hstrat (../../pyproject.toml)
coverage>=6.4.4
    # via hstrat (../../pyproject.toml)
cycler>=0.11.0
    # via matplotlib
dataclasses>=0.6
    # via lyncs-utils
dendropy>=4.5.2
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
deprecated>=1.2.13
    # via hstrat (../../pyproject.toml)
distlib>=0.3.6
    # via virtualenv
docutils>=0.17.1
    # via
    #   readme-renderer
    #   sphinx
    #   sphinx-rtd-theme
entrypoints>=0.3
    # via flake8
execnet>=1.9.0
    # via pytest-xdist
filelock>=3.9.0
    # via
    #   tox
    #   virtualenv
flake8>=3.7.8
    # via hstrat (../../pyproject.toml)
fonttools>=4.38.0
    # via matplotlib
gitdb>=4.0.10
    # via gitpython
gitpython>=3.1.31
    # via lyncs-setuptools
idna>=3.4
    # via requests
imagesize>=1.4.1
    # via sphinx
importlib-metadata>=6.0.0
    # via
    #   build
    #   click
    #   numba
    #   pluggy
    #   prettytable
    #   pytest
    #   sphinx
    #   tox
    #   virtualenv
iniconfig>=2.0.0
    # via pytest
interval-search>=0.3.1
    # via hstrat (../../pyproject.toml)
iterify>=0.1.0
    # via hstrat (../../pyproject.toml)
iterpop>=0.4.1
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
jinja2>=3.1.2
    # via sphinx
keyname>=0.4.1
    # via
    #   hstrat (../../pyproject.toml)
    #   teeplot
kiwisolver>=1.4.4
    # via matplotlib
lexid>=2021.1006
    # via bumpver
llvmlite>=0.39.1
    # via numba
lru-dict>=1.1.8
    # via hstrat (../../pyproject.toml)
lyncs-setuptools>=0.3.1
    # via lyncs-utils
lyncs-utils>=0.4.5
    # via alifedata-phyloinformatics-convert
markupsafe>=2.1.2
    # via jinja2
matplotlib>=3.5.2
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
    #   teeplot
mccabe>=0.6.1
    # via flake8
mmh3>=3.0.0
    # via hstrat (../../pyproject.toml)
more-itertools>=8.13.0
    # via hstrat (../../pyproject.toml)
mpmath>=1.2.1
    # via hstrat (../../pyproject.toml)
mypy>=0.991
    # via hstrat (../../pyproject.toml)
mypy-extensions>=1.0.0
    # via
    #   mypy
    #   typing-inspect
nanto>=0.1.1
    # via alifedata-phyloinformatics-convert
networkx>=2.6.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
numba>=0.56.4
    # via hstrat (../../pyproject.toml)
numpy>=1.21.6
    # via
    #   alifedata-phyloinformatics-convert
    #   biopython
    #   hstrat (../../pyproject.toml)
    #   matplotlib
    #   numba
    #   pandas
    #   pandera
    #   scipy
    #   seaborn
    #   teeplot
opytional>=0.1.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
ordered-set>=4.1.0
    # via hstrat (../../pyproject.toml)
packaging>=23.0
    # via
    #   build
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   matplotlib
    #   pandera
    #   pytest
    #   sphinx
    #   tox
pandas>=1.3.5
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
    #   pandera
    #   seaborn
    #   teeplot
pandera>=0.13.4
    # via hstrat (../../pyproject.toml)
pathlib2>=2.3.7.post1
    # via bumpver
pillow>=9.4.0
    # via matplotlib
pip-tools>=6.10.0
    # via hstrat (../../pyproject.toml)
pkginfo>=1.9.6
    # via twine
platformdirs>=3.0.0
    # via virtualenv
pluggy>=1.0.0
    # via
    #   pytest
    #   tox
prettytable>=3.5.0
    # via hstrat (../../pyproject.toml)
py>=1.11.0
    # via
    #   pytest
    #   pytest-forked
    #   tox
pycodestyle>=2.5.0
    # via flake8
pydantic>=1.10.5
    # via pandera
pyflakes>=2.1.1
    # via flake8
pygments>=2.14.0
    # via
    #   readme-renderer
    #   sphinx
pyparsing>=3.0.9
    # via matplotlib
pyproject-hooks>=1.0.0
    # via build
pytest>=7.1.2
    # via
    #   hstrat (../../pyproject.toml)
    #   pytest-forked
    #   pytest-xdist
pytest-forked>=1.6.0
    # via pytest-xdist
pytest-xdist>=2.5.0
    # via hstrat (../../pyproject.toml)
python-dateutil>=2.8.2
    # via
    #   matplotlib
    #   pandas
python-slugify>=6.1.2
    # via
    #   hstrat (../../pyproject.toml)
    #   teeplot
pytz>=2022.7.1
    # via
    #   babel
    #   pandas
pyyaml>=5.3.1
    # via hstrat (../../pyproject.toml)
readme-renderer>=37.3
    # via twine
requests>=2.28.2
    # via
    #   requests-toolbelt
    #   sphinx
    #   twine
requests-toolbelt>=0.10.1
    # via twine
safe-assert>=0.2.0
    # via hstrat (../../pyproject.toml)
scipy>=1.7.3
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
seaborn>=0.11.0
    # via hstrat (../../pyproject.toml)
six>=1.16.0
    # via
    #   anytree
    #   bleach
    #   pathlib2
    #   python-dateutil
    #   tox
smmap>=5.0.0
    # via gitdb
snowballstemmer>=2.2.0
    # via sphinx
sortedcontainers>=2.4.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
sphinx>=4.4.0
    # via
    #   hstrat (../../pyproject.toml)
    #   sphinx-rtd-theme
sphinx-rtd-theme>=1.0.0
    # via hstrat (../../pyproject.toml)
sphinxcontrib-applehelp>=1.0.2
    # via sphinx
sphinxcontrib-devhelp>=1.0.2
    # via sphinx
sphinxcontrib-htmlhelp>=2.0.0
    # via sphinx
sphinxcontrib-jsmath>=1.0.1
    # via sphinx
sphinxcontrib-qthelp>=1.0.3
    # via sphinx
sphinxcontrib-serializinghtml>=1.1.5
    # via sphinx
teeplot>=0.4.0
    # via hstrat (../../pyproject.toml)
text-unidecode>=1.3
    # via python-slugify
toml>=0.10.2
    # via
    #   bumpver
    #   tox
tomli>=2.0.1
    # via
    #   build
    #   mypy
    #   pyproject-hooks
    #   pytest
tox>=3.24.0
    # via hstrat (../../pyproject.toml)
tqdm>=4.62.3
    # via
    #   hstrat (../../pyproject.toml)
    #   twine
twine>=1.14.0
    # via hstrat (../../pyproject.toml)
typed-ast>=1.5.4
    # via mypy
typing-extensions>=4.5.0
    # via
    #   gitpython
    #   importlib-metadata
    #   kiwisolver
    #   mypy
    #   pandera
    #   platformdirs
    #   pydantic
    #   typing-inspect
typing-inspect>=0.8.0
    # via pandera
urllib3>=1.26.14
    # via requests
virtualenv>=20.19.0
    # via tox
wcwidth>=0.2.6
    # via prettytable
webencodings>=0.5.1
    # via bleach
wheel>=0.33.6
    # via
    #   hstrat (../../pyproject.toml)
    #   pip-tools
wrapt>=1.14.1
    # via
    #   deprecated
    #   pandera
zipp>=3.14.0
    # via importlib-metadata

# The following packages are considered to be unsafe in a requirements file:
# pip
# setuptools


==> hstrat/requirements-dev/requirements-docs.txt <==
#
# This file is autogenerated by pip-compile with Python 3.7
# by the following command:
#
#    pip-compile --extra=docs --extra=pinned_dependencies_py37 --output-file=requirements-docs.txt ../../pyproject.toml
#
alabaster>=0.7.13
    # via sphinx
alifedata-phyloinformatics-convert>=0.11.0
    # via hstrat (../../pyproject.toml)
anytree>=2.8.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
babel>=2.11.0
    # via sphinx
biopython>=1.79
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
bitarray>=2.6.2
    # via hstrat (../../pyproject.toml)
bitstring>=3.1.9
    # via hstrat (../../pyproject.toml)
certifi>=2022.12.7
    # via requests
charset-normalizer>=3.0.1
    # via requests
click>=8.1.3
    # via
    #   alifedata-phyloinformatics-convert
    #   keyname
cycler>=0.11.0
    # via matplotlib
dataclasses>=0.6
    # via lyncs-utils
dendropy>=4.5.2
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
deprecated>=1.2.13
    # via hstrat (../../pyproject.toml)
docutils>=0.17.1
    # via
    #   sphinx
    #   sphinx-rtd-theme
fonttools>=4.38.0
    # via matplotlib
gitdb>=4.0.10
    # via gitpython
gitpython>=3.1.31
    # via lyncs-setuptools
idna>=3.4
    # via requests
imagesize>=1.4.1
    # via sphinx
importlib-metadata>=6.0.0
    # via
    #   click
    #   prettytable
    #   sphinx
interval-search>=0.3.1
    # via hstrat (../../pyproject.toml)
iterpop>=0.4.1
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
jinja2>=3.1.2
    # via sphinx
keyname>=0.4.1
    # via hstrat (../../pyproject.toml)
kiwisolver>=1.4.4
    # via matplotlib
lru-dict>=1.1.8
    # via hstrat (../../pyproject.toml)
lyncs-setuptools>=0.3.1
    # via lyncs-utils
lyncs-utils>=0.4.5
    # via alifedata-phyloinformatics-convert
markupsafe>=2.1.2
    # via jinja2
matplotlib>=3.5.2
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
mmh3>=3.0.0
    # via hstrat (../../pyproject.toml)
more-itertools>=8.13.0
    # via hstrat (../../pyproject.toml)
mpmath>=1.2.1
    # via hstrat (../../pyproject.toml)
mypy-extensions>=1.0.0
    # via typing-inspect
nanto>=0.1.1
    # via alifedata-phyloinformatics-convert
networkx>=2.6.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
numpy>=1.21.6
    # via
    #   alifedata-phyloinformatics-convert
    #   biopython
    #   hstrat (../../pyproject.toml)
    #   matplotlib
    #   pandas
    #   pandera
    #   scipy
    #   seaborn
opytional>=0.1.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
ordered-set>=4.1.0
    # via hstrat (../../pyproject.toml)
packaging>=23.0
    # via
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   matplotlib
    #   pandera
    #   sphinx
pandas>=1.3.5
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
    #   pandera
    #   seaborn
pandera>=0.13.4
    # via hstrat (../../pyproject.toml)
pillow>=9.4.0
    # via matplotlib
prettytable>=3.5.0
    # via hstrat (../../pyproject.toml)
pydantic>=1.10.5
    # via pandera
pygments>=2.14.0
    # via sphinx
pyparsing>=3.0.9
    # via matplotlib
python-dateutil>=2.8.2
    # via
    #   matplotlib
    #   pandas
python-slugify>=6.1.2
    # via hstrat (../../pyproject.toml)
pytz>=2022.7.1
    # via
    #   babel
    #   pandas
requests>=2.28.2
    # via sphinx
safe-assert>=0.2.0
    # via hstrat (../../pyproject.toml)
scipy>=1.7.3
    # via seaborn
seaborn>=0.11.0
    # via hstrat (../../pyproject.toml)
six>=1.16.0
    # via
    #   anytree
    #   python-dateutil
smmap>=5.0.0
    # via gitdb
snowballstemmer>=2.2.0
    # via sphinx
sortedcontainers>=2.4.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
sphinx>=4.4.0
    # via
    #   hstrat (../../pyproject.toml)
    #   sphinx-rtd-theme
sphinx-rtd-theme>=1.0.0
    # via hstrat (../../pyproject.toml)
sphinxcontrib-applehelp>=1.0.2
    # via sphinx
sphinxcontrib-devhelp>=1.0.2
    # via sphinx
sphinxcontrib-htmlhelp>=2.0.0
    # via sphinx
sphinxcontrib-jsmath>=1.0.1
    # via sphinx
sphinxcontrib-qthelp>=1.0.3
    # via sphinx
sphinxcontrib-serializinghtml>=1.1.5
    # via sphinx
text-unidecode>=1.3
    # via python-slugify
tqdm>=4.62.3
    # via hstrat (../../pyproject.toml)
typing-extensions>=4.5.0
    # via
    #   gitpython
    #   importlib-metadata
    #   kiwisolver
    #   pandera
    #   pydantic
    #   typing-inspect
typing-inspect>=0.8.0
    # via pandera
urllib3>=1.26.14
    # via requests
wcwidth>=0.2.6
    # via prettytable
wrapt>=1.14.1
    # via
    #   deprecated
    #   pandera
zipp>=3.14.0
    # via importlib-metadata

# The following packages are considered to be unsafe in a requirements file:
# pip
# setuptools


==> hstrat/requirements-dev/requirements-jit.txt <==
#
# This file is autogenerated by pip-compile with Python 3.7
# by the following command:
#
#    pip-compile --extra=pinned_dependencies_py37 --extra=pinned_jit --output-file=requirements-jit.txt ../../pyproject.toml
#
alifedata-phyloinformatics-convert>=0.11.0
    # via hstrat (../../pyproject.toml)
anytree>=2.8.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
biopython>=1.79
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
bitarray>=2.6.2
    # via hstrat (../../pyproject.toml)
bitstring>=3.1.9
    # via hstrat (../../pyproject.toml)
click>=8.1.3
    # via
    #   alifedata-phyloinformatics-convert
    #   keyname
cycler>=0.11.0
    # via matplotlib
dataclasses>=0.6
    # via lyncs-utils
dendropy>=4.5.2
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
deprecated>=1.2.13
    # via hstrat (../../pyproject.toml)
fonttools>=4.38.0
    # via matplotlib
gitdb>=4.0.10
    # via gitpython
gitpython>=3.1.31
    # via lyncs-setuptools
importlib-metadata>=6.0.0
    # via
    #   click
    #   numba
    #   prettytable
interval-search>=0.3.1
    # via hstrat (../../pyproject.toml)
iterpop>=0.4.1
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
keyname>=0.4.1
    # via hstrat (../../pyproject.toml)
kiwisolver>=1.4.4
    # via matplotlib
llvmlite>=0.39.1
    # via numba
lru-dict>=1.1.8
    # via hstrat (../../pyproject.toml)
lyncs-setuptools>=0.3.1
    # via lyncs-utils
lyncs-utils>=0.4.5
    # via alifedata-phyloinformatics-convert
matplotlib>=3.5.2
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
mmh3>=3.0.0
    # via hstrat (../../pyproject.toml)
more-itertools>=8.13.0
    # via hstrat (../../pyproject.toml)
mpmath>=1.2.1
    # via hstrat (../../pyproject.toml)
mypy-extensions>=1.0.0
    # via typing-inspect
nanto>=0.1.1
    # via alifedata-phyloinformatics-convert
networkx>=2.6.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
numba>=0.56.4
    # via hstrat (../../pyproject.toml)
numpy>=1.21.6
    # via
    #   alifedata-phyloinformatics-convert
    #   biopython
    #   hstrat (../../pyproject.toml)
    #   matplotlib
    #   numba
    #   pandas
    #   pandera
    #   scipy
    #   seaborn
opytional>=0.1.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
ordered-set>=4.1.0
    # via hstrat (../../pyproject.toml)
packaging>=23.0
    # via
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   matplotlib
    #   pandera
pandas>=1.3.5
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
    #   pandera
    #   seaborn
pandera>=0.13.4
    # via hstrat (../../pyproject.toml)
pillow>=9.4.0
    # via matplotlib
prettytable>=3.5.0
    # via hstrat (../../pyproject.toml)
pydantic>=1.10.5
    # via pandera
pyparsing>=3.0.9
    # via matplotlib
python-dateutil>=2.8.2
    # via
    #   matplotlib
    #   pandas
python-slugify>=6.1.2
    # via hstrat (../../pyproject.toml)
pytz>=2022.7.1
    # via pandas
safe-assert>=0.2.0
    # via hstrat (../../pyproject.toml)
scipy>=1.7.3
    # via seaborn
seaborn>=0.11.0
    # via hstrat (../../pyproject.toml)
six>=1.16.0
    # via
    #   anytree
    #   python-dateutil
smmap>=5.0.0
    # via gitdb
sortedcontainers>=2.4.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
text-unidecode>=1.3
    # via python-slugify
tqdm>=4.62.3
    # via hstrat (../../pyproject.toml)
typing-extensions>=4.5.0
    # via
    #   gitpython
    #   importlib-metadata
    #   kiwisolver
    #   pandera
    #   pydantic
    #   typing-inspect
typing-inspect>=0.8.0
    # via pandera
wcwidth>=0.2.6
    # via prettytable
wrapt>=1.14.1
    # via
    #   deprecated
    #   pandera
zipp>=3.14.0
    # via importlib-metadata

# The following packages are considered to be unsafe in a requirements file:
# pip
# setuptools


==> hstrat/requirements-dev/requirements-minimal.txt <==
#
# This file is autogenerated by pip-compile with Python 3.7
# by the following command:
#
#    pip-compile --extra=pinned_dependencies_py37 --output-file=requirements-minimal.txt ../../pyproject.toml
#
alifedata-phyloinformatics-convert>=0.11.0
    # via hstrat (../../pyproject.toml)
anytree>=2.8.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
biopython>=1.79
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
bitarray>=2.6.2
    # via hstrat (../../pyproject.toml)
bitstring>=3.1.9
    # via hstrat (../../pyproject.toml)
click>=8.1.3
    # via
    #   alifedata-phyloinformatics-convert
    #   keyname
cycler>=0.11.0
    # via matplotlib
dataclasses>=0.6
    # via lyncs-utils
dendropy>=4.5.2
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
deprecated>=1.2.13
    # via hstrat (../../pyproject.toml)
fonttools>=4.38.0
    # via matplotlib
gitdb>=4.0.10
    # via gitpython
gitpython>=3.1.31
    # via lyncs-setuptools
importlib-metadata>=6.0.0
    # via
    #   click
    #   prettytable
interval-search>=0.3.1
    # via hstrat (../../pyproject.toml)
iterpop>=0.4.1
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
keyname>=0.4.1
    # via hstrat (../../pyproject.toml)
kiwisolver>=1.4.4
    # via matplotlib
lru-dict>=1.1.8
    # via hstrat (../../pyproject.toml)
lyncs-setuptools>=0.3.1
    # via lyncs-utils
lyncs-utils>=0.4.5
    # via alifedata-phyloinformatics-convert
matplotlib>=3.5.2
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
mmh3>=3.0.0
    # via hstrat (../../pyproject.toml)
more-itertools>=8.13.0
    # via hstrat (../../pyproject.toml)
mpmath>=1.2.1
    # via hstrat (../../pyproject.toml)
mypy-extensions>=1.0.0
    # via typing-inspect
nanto>=0.1.1
    # via alifedata-phyloinformatics-convert
networkx>=2.6.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
numpy>=1.21.6
    # via
    #   alifedata-phyloinformatics-convert
    #   biopython
    #   hstrat (../../pyproject.toml)
    #   matplotlib
    #   pandas
    #   pandera
    #   scipy
    #   seaborn
opytional>=0.1.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
ordered-set>=4.1.0
    # via hstrat (../../pyproject.toml)
packaging>=23.0
    # via
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   matplotlib
    #   pandera
pandas>=1.3.5
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
    #   pandera
    #   seaborn
pandera>=0.13.4
    # via hstrat (../../pyproject.toml)
pillow>=9.4.0
    # via matplotlib
prettytable>=3.5.0
    # via hstrat (../../pyproject.toml)
pydantic>=1.10.5
    # via pandera
pyparsing>=3.0.9
    # via matplotlib
python-dateutil>=2.8.2
    # via
    #   matplotlib
    #   pandas
python-slugify>=6.1.2
    # via hstrat (../../pyproject.toml)
pytz>=2022.7.1
    # via pandas
safe-assert>=0.2.0
    # via hstrat (../../pyproject.toml)
scipy>=1.7.3
    # via seaborn
seaborn>=0.11.0
    # via hstrat (../../pyproject.toml)
six>=1.16.0
    # via
    #   anytree
    #   python-dateutil
smmap>=5.0.0
    # via gitdb
sortedcontainers>=2.4.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
text-unidecode>=1.3
    # via python-slugify
tqdm>=4.62.3
    # via hstrat (../../pyproject.toml)
typing-extensions>=4.5.0
    # via
    #   gitpython
    #   importlib-metadata
    #   kiwisolver
    #   pandera
    #   pydantic
    #   typing-inspect
typing-inspect>=0.8.0
    # via pandera
wcwidth>=0.2.6
    # via prettytable
wrapt>=1.14.1
    # via
    #   deprecated
    #   pandera
zipp>=3.14.0
    # via importlib-metadata

# The following packages are considered to be unsafe in a requirements file:
# pip
# setuptools


==> hstrat/requirements-dev/requirements-release.txt <==
#
# This file is autogenerated by pip-compile with Python 3.7
# by the following command:
#
#    pip-compile --allow-unsafe --extra=pinned_dependencies_py37 --extra=release --output-file=requirements-release.txt ../../pyproject.toml
#
alifedata-phyloinformatics-convert>=0.11.0
    # via hstrat (../../pyproject.toml)
anytree>=2.8.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
biopython>=1.79
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
bitarray>=2.6.2
    # via hstrat (../../pyproject.toml)
bitstring>=3.1.9
    # via hstrat (../../pyproject.toml)
bleach>=6.0.0
    # via readme-renderer
build>=0.10.0
    # via pip-tools
bumpver>=2022.1120
    # via hstrat (../../pyproject.toml)
certifi>=2022.12.7
    # via requests
charset-normalizer>=3.0.1
    # via requests
click>=8.1.3
    # via
    #   alifedata-phyloinformatics-convert
    #   bumpver
    #   keyname
    #   pip-tools
colorama>=0.4.6
    # via bumpver
cycler>=0.11.0
    # via matplotlib
dataclasses>=0.6
    # via lyncs-utils
dendropy>=4.5.2
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
deprecated>=1.2.13
    # via hstrat (../../pyproject.toml)
docutils>=0.19
    # via readme-renderer
fonttools>=4.38.0
    # via matplotlib
gitdb>=4.0.10
    # via gitpython
gitpython>=3.1.31
    # via lyncs-setuptools
idna>=3.4
    # via requests
importlib-metadata>=6.0.0
    # via
    #   build
    #   click
    #   prettytable
interval-search>=0.3.1
    # via hstrat (../../pyproject.toml)
iterpop>=0.4.1
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
keyname>=0.4.1
    # via hstrat (../../pyproject.toml)
kiwisolver>=1.4.4
    # via matplotlib
lexid>=2021.1006
    # via bumpver
lru-dict>=1.1.8
    # via hstrat (../../pyproject.toml)
lyncs-setuptools>=0.3.1
    # via lyncs-utils
lyncs-utils>=0.4.5
    # via alifedata-phyloinformatics-convert
matplotlib>=3.5.2
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
mmh3>=3.0.0
    # via hstrat (../../pyproject.toml)
more-itertools>=8.13.0
    # via hstrat (../../pyproject.toml)
mpmath>=1.2.1
    # via hstrat (../../pyproject.toml)
mypy-extensions>=1.0.0
    # via typing-inspect
nanto>=0.1.1
    # via alifedata-phyloinformatics-convert
networkx>=2.6.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
numpy>=1.21.6
    # via
    #   alifedata-phyloinformatics-convert
    #   biopython
    #   hstrat (../../pyproject.toml)
    #   matplotlib
    #   pandas
    #   pandera
    #   scipy
    #   seaborn
opytional>=0.1.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
ordered-set>=4.1.0
    # via hstrat (../../pyproject.toml)
packaging>=23.0
    # via
    #   build
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   matplotlib
    #   pandera
pandas>=1.3.5
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
    #   pandera
    #   seaborn
pandera>=0.13.4
    # via hstrat (../../pyproject.toml)
pathlib2>=2.3.7.post1
    # via bumpver
pillow>=9.4.0
    # via matplotlib
pip>=22.0.4
    # via
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   pip-tools
pip-tools>=6.10.0
    # via hstrat (../../pyproject.toml)
pkginfo>=1.9.6
    # via twine
prettytable>=3.5.0
    # via hstrat (../../pyproject.toml)
pydantic>=1.10.5
    # via pandera
pygments>=2.14.0
    # via readme-renderer
pyparsing>=3.0.9
    # via matplotlib
pyproject-hooks>=1.0.0
    # via build
python-dateutil>=2.8.2
    # via
    #   matplotlib
    #   pandas
python-slugify>=6.1.2
    # via hstrat (../../pyproject.toml)
pytz>=2022.7.1
    # via pandas
readme-renderer>=37.3
    # via twine
requests>=2.28.2
    # via
    #   requests-toolbelt
    #   twine
requests-toolbelt>=0.10.1
    # via twine
safe-assert>=0.2.0
    # via hstrat (../../pyproject.toml)
scipy>=1.7.3
    # via seaborn
seaborn>=0.11.0
    # via hstrat (../../pyproject.toml)
setuptools>=65.6.3
    # via
    #   bumpver
    #   dendropy
    #   hstrat (../../pyproject.toml)
    #   pip-tools
    #   twine
six>=1.16.0
    # via
    #   anytree
    #   bleach
    #   pathlib2
    #   python-dateutil
smmap>=5.0.0
    # via gitdb
sortedcontainers>=2.4.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
text-unidecode>=1.3
    # via python-slugify
toml>=0.10.2
    # via bumpver
tomli>=2.0.1
    # via
    #   build
    #   pyproject-hooks
tqdm>=4.62.3
    # via
    #   hstrat (../../pyproject.toml)
    #   twine
twine>=1.14.0
    # via hstrat (../../pyproject.toml)
typing-extensions>=4.5.0
    # via
    #   gitpython
    #   importlib-metadata
    #   kiwisolver
    #   pandera
    #   pydantic
    #   typing-inspect
typing-inspect>=0.8.0
    # via pandera
urllib3>=1.26.14
    # via requests
wcwidth>=0.2.6
    # via prettytable
webencodings>=0.5.1
    # via bleach
wheel>=0.33.6
    # via
    #   hstrat (../../pyproject.toml)
    #   pip-tools
wrapt>=1.14.1
    # via
    #   deprecated
    #   pandera
zipp>=3.10.0
    # via
    #   importlib-metadata
    #   pep517


==> hstrat/requirements-dev/requirements-testing.txt <==
#
# This file is autogenerated by pip-compile with Python 3.7
# by the following command:
#
#    pip-compile --extra=pinned_dependencies_py37 --extra=pinned_jit --extra=testing_py37 --output-file=requirements-testing.txt ../../pyproject.toml
#
alifedata-phyloinformatics-convert>=0.11.0
    # via hstrat (../../pyproject.toml)
anytree>=2.8.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
attrs>=22.2.0
    # via pytest
biopython>=1.79
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
bitarray>=2.6.2
    # via hstrat (../../pyproject.toml)
bitstring>=3.1.9
    # via hstrat (../../pyproject.toml)
click>=8.1.3
    # via
    #   alifedata-phyloinformatics-convert
    #   keyname
contexttimer>=0.3.3
    # via hstrat (../../pyproject.toml)
coverage>=6.4.4
    # via hstrat (../../pyproject.toml)
cycler>=0.11.0
    # via matplotlib
dataclasses>=0.6
    # via lyncs-utils
dendropy>=4.5.2
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
deprecated>=1.2.13
    # via hstrat (../../pyproject.toml)
distlib>=0.3.6
    # via virtualenv
entrypoints>=0.3
    # via flake8
execnet>=1.9.0
    # via pytest-xdist
filelock>=3.9.0
    # via
    #   tox
    #   virtualenv
flake8>=3.7.8
    # via hstrat (../../pyproject.toml)
fonttools>=4.38.0
    # via matplotlib
gitdb>=4.0.10
    # via gitpython
gitpython>=3.1.31
    # via lyncs-setuptools
importlib-metadata>=6.0.0
    # via
    #   click
    #   numba
    #   pluggy
    #   prettytable
    #   pytest
    #   tox
    #   virtualenv
iniconfig>=2.0.0
    # via pytest
interval-search>=0.3.1
    # via hstrat (../../pyproject.toml)
iterify>=0.1.0
    # via hstrat (../../pyproject.toml)
iterpop>=0.4.1
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
keyname>=0.4.1
    # via
    #   hstrat (../../pyproject.toml)
    #   teeplot
kiwisolver>=1.4.4
    # via matplotlib
llvmlite>=0.39.1
    # via numba
lru-dict>=1.1.8
    # via hstrat (../../pyproject.toml)
lyncs-setuptools>=0.3.1
    # via lyncs-utils
lyncs-utils>=0.4.5
    # via alifedata-phyloinformatics-convert
matplotlib>=3.5.2
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
    #   teeplot
mccabe>=0.6.1
    # via flake8
mmh3>=3.0.0
    # via hstrat (../../pyproject.toml)
more-itertools>=8.13.0
    # via hstrat (../../pyproject.toml)
mpmath>=1.2.1
    # via hstrat (../../pyproject.toml)
mypy>=0.991
    # via hstrat (../../pyproject.toml)
mypy-extensions>=1.0.0
    # via
    #   mypy
    #   typing-inspect
nanto>=0.1.1
    # via alifedata-phyloinformatics-convert
networkx>=2.6.3
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
numba>=0.56.4
    # via hstrat (../../pyproject.toml)
numpy>=1.21.6
    # via
    #   alifedata-phyloinformatics-convert
    #   biopython
    #   hstrat (../../pyproject.toml)
    #   matplotlib
    #   numba
    #   pandas
    #   pandera
    #   scipy
    #   seaborn
    #   teeplot
opytional>=0.1.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
ordered-set>=4.1.0
    # via hstrat (../../pyproject.toml)
packaging>=23.0
    # via
    #   hstrat (../../pyproject.toml)
    #   lyncs-setuptools
    #   matplotlib
    #   pandera
    #   pytest
    #   tox
pandas>=1.3.5
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
    #   pandera
    #   seaborn
    #   teeplot
pandera>=0.13.4
    # via hstrat (../../pyproject.toml)
pillow>=9.4.0
    # via matplotlib
platformdirs>=3.0.0
    # via virtualenv
pluggy>=1.0.0
    # via
    #   pytest
    #   tox
prettytable>=3.5.0
    # via hstrat (../../pyproject.toml)
py>=1.11.0
    # via
    #   pytest
    #   pytest-forked
    #   tox
pycodestyle>=2.5.0
    # via flake8
pydantic>=1.10.5
    # via pandera
pyflakes>=2.1.1
    # via flake8
pyparsing>=3.0.9
    # via matplotlib
pytest>=7.1.2
    # via
    #   hstrat (../../pyproject.toml)
    #   pytest-forked
    #   pytest-xdist
pytest-forked>=1.6.0
    # via pytest-xdist
pytest-xdist>=2.5.0
    # via hstrat (../../pyproject.toml)
python-dateutil>=2.8.2
    # via
    #   matplotlib
    #   pandas
python-slugify>=6.1.2
    # via
    #   hstrat (../../pyproject.toml)
    #   teeplot
pytz>=2022.7.1
    # via pandas
pyyaml>=5.3.1
    # via hstrat (../../pyproject.toml)
safe-assert>=0.2.0
    # via hstrat (../../pyproject.toml)
scipy>=1.7.3
    # via
    #   hstrat (../../pyproject.toml)
    #   seaborn
seaborn>=0.11.0
    # via hstrat (../../pyproject.toml)
six>=1.16.0
    # via
    #   anytree
    #   python-dateutil
    #   tox
smmap>=5.0.0
    # via gitdb
sortedcontainers>=2.4.0
    # via
    #   alifedata-phyloinformatics-convert
    #   hstrat (../../pyproject.toml)
teeplot>=0.4.0
    # via hstrat (../../pyproject.toml)
text-unidecode>=1.3
    # via python-slugify
toml>=0.10.2
    # via tox
tomli>=2.0.1
    # via
    #   mypy
    #   pytest
tox>=3.24.0
    # via hstrat (../../pyproject.toml)
tqdm>=4.62.3
    # via hstrat (../../pyproject.toml)
typed-ast>=1.5.4
    # via mypy
typing-extensions>=4.5.0
    # via
    #   gitpython
    #   importlib-metadata
    #   kiwisolver
    #   mypy
    #   pandera
    #   platformdirs
    #   pydantic
    #   typing-inspect
typing-inspect>=0.8.0
    # via pandera
virtualenv>=20.19.0
    # via tox
wcwidth>=0.2.6
    # via prettytable
wrapt>=1.14.1
    # via
    #   deprecated
    #   pandera
zipp>=3.14.0
    # via importlib-metadata

# The following packages are considered to be unsafe in a requirements file:
# pip
# setuptools


==> hstrat/tests/test_hstrat/assets/nk_ecoeaselection.csv <==
id,ancestor_list,origin_time,destruction_time,num_orgs,tot_orgs,num_offspring,total_offspring,depth,phenotype
286082,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286081,[285064],3000,inf,1,1,0,0,318,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
286080,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.764361 0.941376 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286079,[285698],3000,inf,1,1,0,0,318,[ 0.655405 0.377253 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.230346 0.610081 ]
286078,[285663],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
286076,[285064],3000,inf,1,1,0,0,318,[ 0.966415 0.780388 0.339692 0.0417415 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286075,[285370],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.0177735 0.996059 0.587459 0.113471 0.399652 0.499309 0.331944 ]
286074,[285440],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.477147 0.659672 0.292154 0.981037 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286073,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.182193 0.641282 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286072,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.528752 0.151974 0.391884 0.753722 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286071,[285698],3000,inf,1,1,0,0,318,[ 0.966415 0.780388 0.339692 0.0417415 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
286068,[285602],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
286067,[284971],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
286065,[285064],3000,inf,1,1,0,0,318,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
286060,[285064],3000,inf,1,1,0,0,318,[ 0.966415 0.780388 0.339692 0.0417415 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286059,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.744291 0.634641 0.409571 0.919135 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286058,[285064],3000,inf,1,1,0,0,318,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
286056,[285064],3000,inf,1,1,0,0,318,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
286054,[285663],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.900739 0.585985 0.316304 0.370609 0.499309 0.796683 ]
286053,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.264263 0.121833 0.203214 0.433524 ]
286052,[284971],3000,inf,1,1,0,0,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.0177735 0.996059 0.587459 0.264263 0.121833 0.203214 0.433524 ]
286051,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.0398419 0.608768 0.236846 0.370609 0.499309 0.796683 ]
286050,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.528752 0.151974 0.391884 0.753722 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286049,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.528752 0.151974 0.391884 0.753722 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286048,[285370],3000,inf,1,1,0,0,317,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286047,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286043,[284762],3000,inf,1,1,0,0,317,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
286077,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.0398419 0.608768 0.236846 0.370609 0.499309 0.796683 ]
286042,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.744291 0.634641 0.409571 0.919135 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286041,[285908],3000,inf,1,1,0,0,318,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
286040,[285268],3000,inf,1,1,0,0,317,[ 0.227434 0.879461 0.731394 0.310202 0.310443 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286039,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.264263 0.121833 0.203214 0.433524 ]
286038,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.543834 0.455503 0.139399 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286037,[285869],3000,inf,1,1,0,0,319,[ 0.227434 0.107758 0.311373 0.528752 0.759342 0.161715 0.827836 0.981037 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286036,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.659672 0.292154 0.981037 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286034,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.588336 0.455492 0.630574 0.41305 0.399652 0.499309 0.331944 ]
286033,[285736],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.0177735 0.996059 0.587459 0.113471 0.399652 0.499309 0.796683 ]
286032,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.592203 0.0610829 0.336801 0.805204 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286031,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286030,[285064],3000,inf,1,1,0,0,318,[ 0.966415 0.780388 0.339692 0.0417415 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286029,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.717128 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286028,[284971],3000,inf,1,1,0,0,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.182193 0.641282 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
286027,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.33191 0.715529 0.719748 0.464015 0.796683 ]
286070,[285698],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.592203 0.0610829 0.336801 0.805204 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
286026,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.543834 0.455503 0.139399 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286045,[285064],3000,inf,1,1,0,0,318,[ 0.966415 0.780388 0.339692 0.0417415 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286025,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.744291 0.634641 0.409571 0.919135 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286024,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.528752 0.151974 0.391884 0.753722 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286023,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.528752 0.151974 0.391884 0.753722 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286022,[284971],3000,inf,1,1,0,0,317,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
286020,[285370],3000,inf,1,1,0,0,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
286019,[285698],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.965078 0.502272 0.808106 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
286018,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286017,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.592203 0.0610829 0.336801 0.805204 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286016,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.33191 0.715529 0.719748 0.464015 0.796683 ]
286015,[285888],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.592203 0.0610829 0.336801 0.805204 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
286014,[285680],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.182193 0.641282 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286013,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286012,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.764361 0.941376 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286010,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.882332 0.549424 0.0890584 0.629737 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286044,[285268],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286009,[285923],3000,inf,1,1,0,0,318,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286008,[285696],3000,inf,1,1,0,0,319,[ 0.212209 0.40814 0.592203 0.0610829 0.336801 0.455281 0.00856907 0.39548 0.193967 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286007,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286005,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.965078 0.502272 0.808106 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286003,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.0398419 0.608768 0.236846 0.370609 0.499309 0.796683 ]
286035,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.669305 0.898177 0.310202 0.310443 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286002,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.0293499 0.853584 0.254936 0.949996 0.0398419 0.608768 0.236846 0.370609 0.499309 0.796683 ]
286000,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.549424 0.0890584 0.629737 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285999,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.0452397 0.212129 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285998,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.549424 0.0890584 0.629737 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285997,[285474],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
285996,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.764361 0.941376 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285995,[285268],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285994,[284762],3000,inf,1,1,0,0,317,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285993,[285268],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.588336 0.455492 0.630574 0.41305 0.399652 0.499309 0.331944 ]
285992,[285763],3000,inf,1,1,0,0,318,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285991,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.592203 0.0610829 0.336801 0.805204 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285990,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.423132 0.206902 0.630574 0.41305 0.399652 0.499309 0.796683 ]
286001,[285268],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.588336 0.455492 0.630574 0.41305 0.399652 0.499309 0.331944 ]
285989,[285924],3000,inf,1,1,0,0,319,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.0293499 0.853584 0.254936 0.423132 0.206902 0.630574 0.41305 0.399652 0.499309 0.796683 ]
285988,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285987,[284971],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
286006,[285440],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285986,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
285984,[285064],3000,inf,1,1,0,0,318,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
286066,[284353],3000,inf,1,1,0,0,316,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.965078 0.502272 0.808106 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
285983,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.900739 0.585985 0.316304 0.370609 0.499309 0.331944 ]
285982,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.264263 0.121833 0.203214 0.433524 ]
285981,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.965078 0.502272 0.808106 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285980,[285064],2999,inf,2,3,0,0,318,[ 0.212209 0.669305 0.898177 0.310202 0.310443 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285972,[285064],2999,inf,1,2,0,0,318,[ 0.212209 0.669305 0.898177 0.310202 0.310443 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285968,[285370],2999,inf,3,4,0,0,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
285964,[284762],2999,inf,2,3,0,0,317,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285963,[285370],2999,inf,1,2,0,0,317,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285959,[284762],2999,inf,1,2,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
285950,[285846],2999,inf,2,3,0,0,319,[ 0.212209 0.40814 0.0984858 0.528752 0.151974 0.391884 0.753722 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.423132 0.206902 0.630574 0.41305 0.399652 0.499309 0.796683 ]
285946,[284762],2999,inf,2,3,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286083,[285268],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.588336 0.455492 0.630574 0.41305 0.399652 0.499309 0.331944 ]
285936,[285064],2999,inf,1,2,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.0398419 0.608768 0.236846 0.370609 0.499309 0.796683 ]
285935,[284762],2999,inf,2,3,0,0,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
285925,[284762],2999,inf,2,3,0,0,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
286011,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.900739 0.585985 0.316304 0.370609 0.499309 0.331944 ]
285919,[285064],2999,inf,1,2,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.0452397 0.212129 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285912,[284762],2999,inf,3,4,0,0,317,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285909,[284762],2999,inf,1,2,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285907,[285064],2999,inf,4,5,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.423132 0.206902 0.630574 0.41305 0.399652 0.499309 0.796683 ]
285899,[284971],2999,inf,1,2,0,0,317,[ 0.212209 0.40814 0.0984858 0.528752 0.151974 0.391884 0.753722 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
286069,[285440],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.182193 0.641282 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285894,[284951],2999,inf,1,2,0,0,316,[ 0.212209 0.40814 0.0984858 0.528752 0.151974 0.391884 0.753722 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.264263 0.121833 0.203214 0.433524 ]
285892,[284762],2999,inf,1,2,0,0,317,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.576072 0.0739211 0.123924 ]
285869,[285479],2998,inf,2,4,1,1,318,[ 0.227434 0.107758 0.311373 0.528752 0.151974 0.391884 0.753722 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285860,[285440],2998,inf,6,9,0,0,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
286064,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.764361 0.941376 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285970,[284762],2999,inf,3,4,0,0,317,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285850,[285064],2998,inf,3,6,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.423132 0.206902 0.630574 0.41305 0.399652 0.499309 0.796683 ]
285879,[284762],2998,inf,1,3,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285985,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.717128 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285874,[284762],2998,inf,1,3,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285815,[284971],2998,inf,8,13,0,0,317,[ 0.212209 0.669305 0.898177 0.310202 0.310443 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
285811,[284762],2998,inf,2,5,1,1,317,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285804,[285064],2998,inf,1,3,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.423132 0.206902 0.630574 0.41305 0.399652 0.499309 0.796683 ]
285803,[285744],2998,inf,2,5,0,0,318,[ 0.212209 0.669305 0.898177 0.859626 0.742649 0.391884 0.753722 0.593183 0.749237 0.182193 0.641282 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
285796,[285064],2997,inf,4,10,1,1,318,[ 0.212209 0.40814 0.0984858 0.528752 0.151974 0.391884 0.753722 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286062,[285796],3000,inf,1,1,0,0,319,[ 0.212209 0.40814 0.0984858 0.528752 0.151974 0.391884 0.753722 0.100874 0.425415 0.915747 0.717128 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285763,[285440],2997,inf,2,5,1,1,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
285752,[284971],2997,inf,2,5,0,0,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
285736,[285643],2997,inf,3,7,1,1,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286046,[285268],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.717128 0.940648 0.233914 0.295506 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285888,[284762],2999,inf,1,2,1,1,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
285725,[284762],2997,inf,3,10,0,0,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
285722,[284762],2997,inf,12,25,0,0,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
285698,[284971],2996,inf,26,68,4,4,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
285696,[285064],2996,inf,3,14,1,1,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285695,[284971],2996,inf,4,10,0,0,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
285680,[284036],2996,inf,4,16,1,1,316,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286004,[285811],3000,inf,1,1,0,0,318,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285663,[284762],2996,inf,22,40,2,2,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
285634,[284762],2996,inf,1,15,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285602,[284971],2995,inf,7,14,1,1,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
286057,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.588336 0.455492 0.630574 0.41305 0.399652 0.499309 0.331944 ]
285553,[284353],2995,inf,8,47,0,0,316,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286021,[285268],3000,inf,1,1,0,0,317,[ 0.227434 0.879461 0.731394 0.310202 0.310443 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285479,[284762],2994,inf,1,35,1,2,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285474,[284971],2994,inf,15,38,1,1,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
285440,[284353],2994,inf,10,57,5,6,316,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285643,[285373],2996,inf,23,49,1,2,316,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285370,[284036],2993,inf,15,71,5,5,316,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285268,[284036],2992,inf,69,383,8,8,316,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286055,[285064],3000,inf,1,1,0,0,318,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
285310,[284036],2992,inf,2,31,0,0,316,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
286063,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.744291 0.634641 0.409571 0.919135 0.345937 0.113471 0.399652 0.499309 0.796683 ]
284971,[284353],2989,inf,38,633,14,20,316,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
284762,[284036],2987,inf,186,1135,40,47,316,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285923,[284762],2999,inf,2,3,1,1,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286061,[284971],3000,inf,1,1,0,0,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.0177735 0.996059 0.587459 0.264263 0.121833 0.203214 0.433524 ]
285937,[284971],2999,inf,2,3,0,0,317,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
284353,[283329],2982,inf,7,872,4,30,315,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
284036,[283329],2979,inf,3,857,6,67,315,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
285064,[284853],2990,inf,362,1011,54,56,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285924,[285064],2999,3000,0,1,1,1,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.423132 0.206902 0.630574 0.41305 0.399652 0.499309 0.796683 ]
284951,[284233],2989,2999,0,110,1,1,315,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.264263 0.121833 0.203214 0.433524 ]
284233,[282774],2981,2999,0,1745,2,4,314,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.264263 0.121833 0.203214 0.420954 ]
285846,[285064],2998,2999,0,1,1,1,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.423132 0.206902 0.630574 0.41305 0.399652 0.499309 0.796683 ]
285744,[285697],2997,2998,0,1,1,1,317,[ 0.227434 0.879461 0.731394 0.859626 0.742649 0.391884 0.753722 0.593183 0.749237 0.182193 0.641282 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
285697,[284036],2996,2997,0,1,1,1,316,[ 0.227434 0.879461 0.731394 0.310202 0.310443 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
285373,[284233],2993,2997,0,7,1,3,315,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.113471 0.399652 0.499309 0.331944 ]
283782,[282992],2976,2995,0,2870,1,57,315,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.965078 0.46792 0.503959 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
284853,[283782],2988,2992,0,4,1,57,316,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.764361 0.941376 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
283329,[281920],2971,2990,0,1541,2,99,314,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
282774,[281897],2966,2984,0,190,1,4,313,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.264263 0.144926 0.942778 0.36852 ]
282400,[282090],2962,2971,0,132,1,57,313,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.965078 0.46792 0.527655 0.338034 0.409571 0.919135 0.345937 0.264263 0.121833 0.203214 0.433524 ]
282090,[281315],2959,2964,0,31,1,57,312,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.965078 0.502272 0.808106 0.191443 0.181613 0.919135 0.345937 0.264263 0.121833 0.203214 0.433524 ]
280644,[280437],2943,2962,0,5297,3,160,310,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.264263 0.121833 0.203214 0.433524 ]
279538,[279326],2932,2952,0,3985,1,160,307,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.325857 0.28986 0.921 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.113471 0.399652 0.499309 0.796683 ]
280215,[279538],2939,2946,0,13,1,160,308,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.325857 0.28986 0.921 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.264263 0.121833 0.203214 0.433524 ]
278123,[277717],2917,2934,0,1156,1,160,304,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.145159 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285908,[284762],2999,3000,0,1,1,1,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
277717,[277392],2913,2934,0,1088,1,160,303,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.145159 0.467189 0.192673 0.212129 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
275198,[275082],2887,2899,0,262,1,160,300,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.0452397 0.212129 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
72271,[71525],758,764,0,52,1,160,82,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.524015 0.188286 0.408684 0.975653 0.86332 0.895256 0.719748 0.464015 0.796683 ]
109625,[108222],1150,1188,0,1204,1,160,126,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
247456,[247087],2595,2614,0,715,1,160,265,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
116558,[116358],1224,1234,0,131,1,160,132,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
65177,[64674],683,685,0,2,1,160,70,[ 0.212209 0.40814 0.0984858 0.528752 0.151974 0.391884 0.753722 0.100874 0.936176 0.971422 0.764361 0.941376 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
86688,[84278],910,921,0,599,1,160,103,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
3902,[3503],41,58,0,1055,1,160,8,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
145389,[145174],1526,1534,0,51,1,160,161,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.0452397 0.212129 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
111397,[109625],1168,1178,0,72,1,160,127,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.717128 0.940648 0.233914 0.295506 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
67123,[66995],705,718,0,350,1,160,76,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.717128 0.132787 0.65396 0.926461 0.0012973 0.86332 0.895256 0.719748 0.464015 0.796683 ]
107600,[106009],1128,1144,0,1124,1,160,123,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.424829 0.0798934 0.0452397 0.212129 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
108019,[107600],1133,1143,0,131,1,160,124,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.424829 0.0798934 0.0452397 0.212129 0.744291 0.121075 0.295506 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
105064,[104464],1102,1117,0,790,1,160,121,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.265378 0.193967 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
239306,[237766],2511,2532,0,4095,1,160,256,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
117133,[116858],1230,1245,0,965,1,160,134,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.424829 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
104464,[104096],1095,1108,0,46,1,160,120,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.265378 0.193967 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
159750,[158623],1675,1695,0,258,1,160,183,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.86332 0.895256 0.719748 0.464015 0.796683 ]
96503,[96318],1011,1023,0,188,1,160,116,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.717128 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
247087,[246119],2591,2609,0,1318,1,160,264,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.744291 0.121075 0.295506 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
92348,[92206],968,981,0,268,1,160,111,[ 0.374623 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.424829 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.576072 0.0739211 0.503752 ]
48790,[48566],514,518,0,11,1,160,52,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.965078 0.502272 0.808106 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
26138,[25953],276,286,0,40,1,160,25,[ 0.920963 0.107758 0.311373 0.442382 0.477147 0.848404 0.305763 0.424829 0.507176 0.300469 0.327029 0.213651 0.121075 0.295506 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
139493,[138727],1466,1467,0,1,1,160,153,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.940648 0.338034 0.409571 0.919135 0.345937 0.113471 0.399652 0.499309 0.796683 ]
87923,[87416],922,937,0,425,1,160,105,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
95428,[93058],1000,1019,0,910,1,160,114,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
43751,[43222],461,478,0,586,1,160,45,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.697365 0.439379 0.269206 0.940648 0.233914 0.295506 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
267357,[265916],2804,2807,0,3,1,160,290,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
78646,[78412],826,863,0,5124,1,160,95,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
83544,[83096],877,891,0,197,1,160,101,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
83096,[82533],873,881,0,31,1,160,100,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
28881,[26674],305,317,0,30,1,160,27,[ 0.227434 0.107758 0.311373 0.442382 0.477147 0.848404 0.704538 0.145159 0.325585 0.190495 0.327029 0.213651 0.121075 0.295506 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
78412,[77952],824,829,0,7,1,160,94,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
87416,[86688],917,925,0,67,1,160,104,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.717128 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
77453,[76954],813,828,0,367,1,160,92,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.145159 0.467189 0.192673 0.212129 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
30632,[29514],324,345,0,2406,1,160,30,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.0798025 0.190495 0.327029 0.213651 0.121075 0.295506 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
76017,[75712],798,824,0,7095,1,160,89,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.325857 0.961823 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
76721,[76017],805,812,0,17,1,160,90,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.145159 0.325585 0.190495 0.966465 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
235498,[234873],2471,2497,0,852,1,160,254,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
44815,[43942],472,501,0,1025,1,160,47,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.936185 0.455503 0.921 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
73301,[72762],769,792,0,2819,1,160,84,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.707658 0.14092 0.459511 0.464056 0.464015 0.796683 ]
72762,[72271],763,774,0,307,1,160,83,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.86332 0.895256 0.719748 0.464015 0.796683 ]
71525,[71421],750,766,0,183,1,160,81,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.524015 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
280437,[280215],2941,2947,0,27,1,160,309,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.757819 0.28986 0.921 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.264263 0.121833 0.203214 0.433524 ]
90418,[90236],949,956,0,74,1,160,108,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.0452397 0.212129 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.576072 0.0739211 0.503752 ]
174683,[173921],1833,1847,0,667,1,160,204,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
271219,[270707],2845,2858,0,104,1,160,296,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.737262 0.423132 0.206902 0.619776 0.895256 0.719748 0.464015 0.796683 ]
68605,[67601],720,736,0,206,1,160,78,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
106009,[105064],1111,1139,0,2583,1,160,122,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
67601,[67123],710,730,0,2942,1,160,77,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.717128 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
75712,[75456],794,805,0,58,1,160,88,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.659672 0.0106258 0.936185 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
43942,[43751],463,501,0,1092,1,160,46,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.697365 0.439379 0.641282 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
214665,[209529],2252,2254,0,2,1,160,239,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
23673,[23527],249,250,0,1,1,160,21,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.717128 0.940648 0.233914 0.295506 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
178063,[177433],1868,1880,0,481,1,160,210,[ 0.966415 0.882698 0.919753 0.466784 0.742649 0.157893 0.0406684 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
65713,[65658],689,695,0,20,1,160,73,[ 0.212209 0.40814 0.0984858 0.528752 0.151974 0.391884 0.753722 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
97552,[96503],1022,1033,0,144,1,160,117,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
63239,[62800],662,694,0,3988,1,160,68,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
130421,[129311],1369,1390,0,4535,1,160,145,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
32849,[32018],347,355,0,22,1,160,33,[ 0.920963 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.0798025 0.190495 0.966465 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.576072 0.0739211 0.123924 ]
65658,[65369],688,694,0,36,1,160,72,[ 0.212209 0.40814 0.592203 0.509351 0.0688961 0.904719 0.753722 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
59549,[59146],625,644,0,2585,1,160,64,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
120791,[120060],1269,1280,0,50,1,160,138,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.717128 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
68836,[68605],722,792,0,8238,1,160,79,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
59146,[57555],621,629,0,49,1,160,63,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
32018,[31755],338,369,0,7789,1,160,32,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.0798025 0.190495 0.966465 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
153404,[152908],1609,1611,0,4,1,160,174,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.86332 0.895256 0.719748 0.464015 0.796683 ]
53288,[51796],561,583,0,2022,1,160,59,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
28943,[28881],306,317,0,135,1,160,28,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.762226 0.704538 0.145159 0.325585 0.190495 0.327029 0.213651 0.121075 0.295506 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
98091,[97552],1028,1108,0,12023,1,160,118,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
22727,[21135],240,251,0,53,1,160,18,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.576072 0.0739211 0.123924 ]
117796,[117133],1237,1273,0,512,1,160,135,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.424829 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
81382,[80488],855,864,0,154,1,160,97,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
41313,[40197],435,443,0,37,1,160,41,[ 0.920963 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.0798025 0.00223658 0.464795 0.503959 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
7877,[7479],82,101,0,823,1,160,13,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
225180,[224794],2363,2396,0,9847,1,160,250,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
51796,[51597],545,565,0,4172,1,160,58,[ 0.920963 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
50642,[50383],533,559,0,2883,1,160,56,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
131347,[130421],1380,1405,0,4990,1,160,146,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
50383,[50221],530,548,0,3254,1,160,55,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
270707,[269461],2840,2850,0,73,1,160,295,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.86332 0.895256 0.719748 0.464015 0.796683 ]
92206,[90858],967,972,0,14,1,160,110,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.576072 0.0739211 0.503752 ]
66995,[65977],703,717,0,259,1,160,75,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.86332 0.895256 0.719748 0.464015 0.796683 ]
51597,[50642],543,548,0,24,1,160,57,[ 0.920963 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.576072 0.0739211 0.123924 ]
50221,[49147],529,531,0,2,1,160,54,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.965078 0.502272 0.947488 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
47946,[47592],505,527,0,4089,1,160,50,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
145596,[145389],1529,1545,0,1334,1,160,162,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
147379,[146568],1547,1562,0,253,1,160,164,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
77952,[77453],819,854,0,7974,1,160,93,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.145159 0.467189 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
92613,[92348],971,983,0,380,1,160,112,[ 0.374623 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.145159 0.467189 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.576072 0.0739211 0.503752 ]
47592,[46541],501,509,0,33,1,160,49,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
189920,[189083],1992,2011,0,745,1,160,220,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
40197,[40143],424,449,0,6546,1,160,40,[ 0.920963 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.0798025 0.190495 0.327029 0.213651 0.121075 0.295506 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
197523,[197319],2071,2089,0,1203,1,160,226,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.0890584 0.629737 0.188853 0.345937 0.264263 0.121833 0.203214 0.420954 ]
38759,[38036],409,439,0,2860,1,160,38,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.0798025 0.190495 0.327029 0.213651 0.121075 0.295506 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
43222,[42575],455,474,0,395,1,160,44,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.697365 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
41595,[41313],438,457,0,2398,1,160,42,[ 0.920963 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.697365 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
218636,[216546],2294,2300,0,11,1,160,242,[ 0.977711 0.565085 0.311373 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.230346 0.232522 ]
38036,[37255],401,422,0,1820,1,160,37,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.0798025 0.190495 0.327029 0.213651 0.121075 0.295506 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
121105,[120791],1272,1309,0,9512,1,160,139,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
223515,[220447],2345,2369,0,769,1,160,248,[ 0.920963 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
64674,[63239],678,687,0,94,1,160,69,[ 0.212209 0.40814 0.0984858 0.528752 0.151974 0.391884 0.753722 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
155241,[154989],1628,1636,0,134,1,160,179,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.325857 0.961823 0.429443 0.502272 0.947488 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
32940,[32849],348,404,0,26458,1,160,34,[ 0.920963 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.0798025 0.190495 0.966465 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
179488,[179046],1884,1891,0,40,1,160,213,[ 0.129614 0.117406 0.617188 0.79168 0.151974 0.157893 0.0406684 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.33191 0.715529 0.719748 0.464015 0.331944 ]
46541,[44815],490,508,0,362,1,160,48,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.292154 0.981037 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
37130,[32940],392,393,0,1,1,160,35,[ 0.920963 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.0798025 0.190495 0.966465 0.524015 0.188286 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
60892,[59549],638,651,0,33,1,160,65,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
29514,[28943],312,337,0,5920,1,160,29,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.0798025 0.190495 0.327029 0.213651 0.121075 0.295506 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
179898,[179786],1888,1906,0,468,1,160,215,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
31755,[30632],335,340,0,22,1,160,31,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.0798025 0.190495 0.966465 0.524015 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
1,[NONE],0,8,0,3574,1,160,0,[ 0.129614 0.625293 0.313639 0.471491 0.310443 0.336601 0.583253 0.757819 0.28986 0.921 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
65369,[65177],685,696,0,248,1,160,71,[ 0.212209 0.40814 0.0984858 0.528752 0.151974 0.391884 0.753722 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
12,[1],0,3,0,5,1,160,1,[ 0.129614 0.625293 0.313639 0.471491 0.310443 0.336601 0.583253 0.757819 0.28986 0.139399 0.882332 0.549424 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
291,[12],2,12,0,35,1,160,2,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.882332 0.549424 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
275676,[275198],2892,2919,0,5585,1,160,301,[ 0.227434 0.107758 0.311373 0.442382 0.477147 0.848404 0.305763 0.424829 0.0798934 0.0452397 0.212129 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
116358,[115823],1221,1232,0,145,1,160,131,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.717128 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
108222,[108019],1135,1157,0,4163,1,160,125,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.424829 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
170982,[169837],1793,1800,0,38,1,160,196,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
2006,[1184],20,40,0,1949,1,160,5,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
173735,[173506],1823,1843,0,559,1,160,202,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.325585 0.00223658 0.460918 0.947488 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
2906,[2006],30,46,0,550,1,160,6,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.0452397 0.212129 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
82533,[81962],867,882,0,916,1,160,99,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
10421,[8154],108,140,0,1150,1,160,15,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
147722,[147379],1550,1558,0,35,1,160,165,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.936176 0.971422 0.764361 0.941376 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
49147,[48790],517,529,0,105,1,160,53,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.965078 0.502272 0.947488 0.544384 0.132798 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
8154,[7877],85,121,0,9034,1,160,14,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
277392,[275676],2910,2924,0,151,1,160,302,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.424829 0.0798934 0.0452397 0.212129 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
7479,[6113],78,87,0,113,1,160,12,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.641282 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
23053,[22727],243,257,0,1115,1,160,19,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
134675,[133907],1415,1428,0,519,1,160,150,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
37255,[37130],393,407,0,745,1,160,36,[ 0.920963 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.0798025 0.190495 0.327029 0.213651 0.121075 0.295506 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
81962,[81382],861,873,0,48,1,160,98,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
71421,[68836],749,750,0,1,1,160,80,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
243115,[242561],2550,2565,0,691,1,160,260,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.576072 0.0739211 0.123924 ]
246119,[245606],2581,2602,0,2712,1,160,263,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.744291 0.121075 0.295506 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
80488,[78646],846,862,0,556,1,160,96,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.717128 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
88598,[87923],930,958,0,1447,1,160,106,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
4946,[3902],52,68,0,113,1,160,9,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.424829 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
12589,[10421],131,232,0,30332,1,160,16,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
133907,[133590],1406,1422,0,1174,1,160,149,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.145159 0.467189 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
165773,[165482],1738,1760,0,3779,1,160,190,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
5178,[4946],54,84,0,3159,1,160,10,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.424829 0.0798934 0.182193 0.269206 0.940648 0.233914 0.295506 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
188352,[186643],1976,1994,0,301,1,160,218,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.182193 0.269206 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
281897,[281428],2957,2975,0,424,1,4,312,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.264263 0.144926 0.942778 0.36852 ]
93058,[92613],976,1012,0,15738,1,160,113,[ 0.374623 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.145159 0.467189 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
76954,[76721],808,830,0,3242,1,160,91,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.145159 0.325585 0.190495 0.327029 0.941376 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
199351,[198961],2091,2126,0,5962,1,160,229,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.0890584 0.629737 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
42575,[41595],448,464,0,540,1,160,43,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.697365 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
171381,[171182],1797,1823,0,4729,1,160,198,[ 0.227434 0.107758 0.311373 0.442382 0.477147 0.848404 0.704538 0.325857 0.961823 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
62082,[60892],650,671,0,3484,1,160,66,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
264565,[264400],2775,2790,0,773,1,160,287,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
116858,[116558],1227,1233,0,42,1,160,133,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
84278,[83544],885,937,0,17414,1,160,102,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
26674,[26138],282,316,0,15303,1,160,26,[ 0.920963 0.107758 0.311373 0.442382 0.477147 0.848404 0.704538 0.145159 0.325585 0.190495 0.327029 0.213651 0.121075 0.295506 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
96318,[95428],1009,1012,0,3,1,160,115,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
242354,[240081],2542,2546,0,13,1,160,258,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
57555,[56841],605,632,0,813,1,160,62,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
3503,[2906],36,44,0,51,1,160,7,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
75456,[74917],792,795,0,4,1,160,87,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
120060,[119531],1261,1281,0,2222,1,160,137,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
104096,[98091],1092,1114,0,707,1,160,119,[ 0.374623 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.265378 0.193967 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
123105,[121105],1293,1310,0,2370,1,160,140,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
123602,[123105],1298,1318,0,3052,1,160,141,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
198961,[197935],2087,2102,0,86,1,160,228,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.0890584 0.629737 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
124666,[123602],1310,1319,0,52,1,160,142,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
129311,[125170],1358,1374,0,566,1,160,144,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
133590,[133204],1403,1413,0,76,1,160,148,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.145159 0.467189 0.192673 0.212129 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
133204,[131347],1398,1414,0,563,1,160,147,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.265378 0.193967 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
281823,[281758],2956,2960,0,9,1,99,312,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.264263 0.121833 0.203214 0.420954 ]
135009,[134675],1419,1465,0,14875,1,160,151,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
194750,[194658],2042,2081,0,6266,1,160,223,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
224794,[223515],2360,2368,0,42,1,160,249,[ 0.374623 0.40814 0.592203 0.0610829 0.336801 0.805204 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
138727,[135009],1457,1471,0,571,1,160,152,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
140302,[139612],1474,1489,0,398,1,160,155,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.33191 0.715529 0.719748 0.464015 0.796683 ]
90236,[88598],947,961,0,167,1,160,107,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.576072 0.0739211 0.503752 ]
141246,[140302],1483,1500,0,176,1,160,156,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
119531,[117796],1256,1269,0,413,1,160,136,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.659672 0.292154 0.827349 0.749237 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
142389,[141246],1496,1504,0,59,1,160,157,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.33191 0.715529 0.719748 0.464015 0.796683 ]
144717,[143097],1520,1524,0,8,1,160,159,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.744368 0.697365 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
143097,[142389],1503,1530,0,1990,1,160,158,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
281315,[280644],2951,2962,0,205,1,57,311,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.264263 0.121833 0.203214 0.433524 ]
146568,[145596],1538,1560,0,2404,1,160,163,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
6113,[5178],64,85,0,583,1,160,11,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.424829 0.0798934 0.182193 0.641282 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
148509,[147963],1558,1564,0,20,1,160,167,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.0890584 0.809268 0.206902 0.630574 0.41305 0.399652 0.499309 0.331944 ]
56841,[55029],597,609,0,150,1,160,61,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
148923,[148509],1563,1578,0,128,1,160,168,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.936176 0.971422 0.0304804 0.524015 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
201501,[199351],2113,2120,0,41,1,160,230,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.0153166 0.763399 0.587459 0.113471 0.399652 0.499309 0.796683 ]
150061,[148923],1575,1590,0,1208,1,160,169,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.455281 0.00856907 0.39548 0.707299 0.971422 0.0304804 0.524015 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
23527,[23053],248,249,0,1,1,160,20,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
150791,[150061],1582,1603,0,3510,1,160,170,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.455281 0.00856907 0.39548 0.193967 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
153531,[153404],1611,1612,0,1,1,160,175,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
153625,[153531],1612,1632,0,1086,1,160,176,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
265916,[265542],2790,2819,0,2521,1,160,289,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
158542,[155660],1662,1667,0,10,1,160,181,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.659672 0.0106258 0.936185 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
167490,[166893],1756,1776,0,1377,1,160,193,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
25953,[25144],274,277,0,4,1,160,24,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.955973 0.507176 0.300469 0.327029 0.213651 0.121075 0.295506 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
155660,[155241],1632,1672,0,8861,1,160,180,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.325857 0.961823 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
161168,[159750],1690,1708,0,352,1,160,184,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.757819 0.961823 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.86332 0.895256 0.719748 0.464015 0.796683 ]
201813,[201501],2117,2140,0,340,1,160,231,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
161825,[161168],1697,1711,0,1012,1,160,185,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.325857 0.961823 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.86332 0.895256 0.719748 0.464015 0.796683 ]
164313,[162918],1723,1734,0,179,1,160,187,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.659672 0.0106258 0.936185 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
62800,[62082],658,676,0,546,1,160,67,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
151450,[150791],1589,1610,0,832,1,160,171,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
164733,[164313],1727,1749,0,612,1,160,188,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
65977,[65713],692,722,0,1165,1,160,74,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
165482,[164733],1735,1751,0,364,1,160,189,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
40143,[38759],423,424,0,1,1,160,39,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.0798025 0.190495 0.327029 0.213651 0.121075 0.295506 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
166893,[166738],1750,1762,0,310,1,160,192,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
168534,[167490],1767,1791,0,3473,1,160,194,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
171182,[170982],1795,1799,0,9,1,160,197,[ 0.227434 0.107758 0.311373 0.442382 0.477147 0.659672 0.0106258 0.936185 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
158623,[158542],1663,1691,0,4822,1,160,182,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
169837,[168534],1781,1801,0,2360,1,160,195,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
172399,[171381],1808,1817,0,58,1,160,199,[ 0.227434 0.107758 0.311373 0.442382 0.477147 0.848404 0.704538 0.145159 0.325585 0.190495 0.966465 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
173506,[172658],1820,1823,0,3,1,160,201,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.325585 0.190495 0.966465 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
173921,[173735],1825,1843,0,1354,1,160,203,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.641282 0.371476 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
175119,[174683],1837,1848,0,112,1,160,205,[ 0.212209 0.40814 0.0984858 0.528752 0.151974 0.157893 0.0406684 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.423132 0.206902 0.630574 0.41305 0.399652 0.499309 0.796683 ]
176313,[175674],1850,1859,0,151,1,160,207,[ 0.212209 0.669305 0.898177 0.859626 0.742649 0.157893 0.0406684 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.423132 0.206902 0.619776 0.895256 0.719748 0.464015 0.796683 ]
154699,[153625],1623,1628,0,11,1,160,177,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.757819 0.28986 0.921 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
250284,[250018],2625,2676,0,19499,1,160,269,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
74917,[74482],786,805,0,1838,1,160,86,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
175674,[175119],1843,1860,0,340,1,160,206,[ 0.212209 0.40814 0.0984858 0.528752 0.151974 0.157893 0.0406684 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.423132 0.206902 0.619776 0.895256 0.719748 0.464015 0.796683 ]
220232,[220140],2311,2320,0,123,1,160,246,[ 0.959351 0.565085 0.379804 0.0610829 0.336801 0.805204 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.83101 0.208752 ]
48566,[47946],512,520,0,53,1,160,51,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.965078 0.502272 0.808106 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
256280,[256006],2688,2691,0,3,1,160,273,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
176795,[176313],1854,1866,0,382,1,160,208,[ 0.966415 0.882698 0.919753 0.466784 0.742649 0.157893 0.0406684 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.423132 0.206902 0.619776 0.895256 0.719748 0.464015 0.796683 ]
177433,[176795],1861,1876,0,1487,1,160,209,[ 0.966415 0.882698 0.919753 0.466784 0.742649 0.157893 0.0406684 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.33191 0.715529 0.719748 0.464015 0.796683 ]
74482,[73301],781,796,0,242,1,160,85,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.86332 0.895256 0.719748 0.464015 0.796683 ]
179786,[179488],1887,1889,0,4,1,160,214,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.33191 0.715529 0.719748 0.464015 0.331944 ]
179046,[178470],1879,1889,0,199,1,160,212,[ 0.129614 0.117406 0.617188 0.79168 0.151974 0.157893 0.0406684 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
178470,[178063],1873,1899,0,884,1,160,211,[ 0.129614 0.625293 0.313639 0.466784 0.742649 0.157893 0.0406684 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
281758,[280644],2955,2960,0,23,1,99,311,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.264263 0.121833 0.203214 0.433524 ]
256545,[256280],2691,2706,0,134,1,160,274,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.717128 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
181246,[179898],1902,1971,0,16346,1,160,216,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
186643,[181246],1958,1984,0,4287,1,160,217,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.182193 0.269206 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
194658,[190796],2041,2043,0,2,1,160,222,[ 0.212209 0.40814 0.592203 0.0610829 0.336801 0.805204 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
190796,[189920],2002,2067,0,23658,1,160,221,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
197204,[194750],2068,2069,0,1,1,160,224,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.936176 0.971422 0.764361 0.941376 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
197935,[197523],2076,2098,0,2977,1,160,227,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.0890584 0.629737 0.188853 0.345937 0.264263 0.121833 0.203214 0.420954 ]
90858,[90418],953,973,0,490,1,160,109,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.576072 0.0739211 0.503752 ]
264400,[263803],2774,2775,0,1,1,160,286,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
202984,[202774],2129,2144,0,712,1,160,233,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
258629,[256987],2713,2722,0,13,1,160,276,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.717128 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
202774,[201813],2127,2158,0,10065,1,160,232,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
207036,[205045],2172,2187,0,388,1,160,236,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
205045,[203791],2152,2176,0,383,1,160,235,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
154989,[154699],1626,1633,0,88,1,160,178,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.757819 0.961823 0.429443 0.502272 0.947488 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
208125,[207036],2184,2208,0,917,1,160,237,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
209529,[208125],2198,2256,0,14917,1,160,238,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
216546,[214761],2272,2306,0,4072,1,160,241,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
220140,[219275],2310,2311,0,1,1,160,245,[ 0.977711 0.565085 0.379804 0.0610829 0.336801 0.805204 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.230346 0.232522 ]
219275,[219030],2301,2316,0,556,1,160,244,[ 0.977711 0.3053 0.538128 0.180493 0.726948 0.805204 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.230346 0.232522 ]
220447,[220232],2313,2350,0,4806,1,160,247,[ 0.920963 0.107758 0.379804 0.0610829 0.336801 0.805204 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
227102,[225180],2384,2402,0,1050,1,160,251,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
279150,[278123],2928,2940,0,52,1,160,305,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.145159 0.467189 0.439379 0.269206 0.940648 0.338034 0.409571 0.919135 0.345937 0.113471 0.399652 0.499309 0.796683 ]
234873,[228249],2464,2480,0,148,1,160,253,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
237766,[235498],2495,2516,0,2100,1,160,255,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
242561,[242354],2544,2565,0,1183,1,160,259,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.576072 0.0739211 0.123924 ]
240081,[239306],2519,2547,0,7189,1,160,257,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
244088,[243115],2560,2580,0,146,1,160,261,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
281428,[280644],2952,2969,0,860,1,4,311,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.264263 0.144926 0.942778 0.334352 ]
245606,[244088],2576,2603,0,1240,1,160,262,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
250018,[249706],2623,2638,0,928,1,160,268,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
189083,[188352],1983,1998,0,353,1,160,219,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.717128 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
248426,[247456],2606,2651,0,3830,1,160,266,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
23690,[23673],250,273,0,292,1,160,22,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.0293499 0.744291 0.121075 0.295506 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
253844,[250284],2663,2685,0,1812,1,160,270,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
282992,[282400],2968,2988,0,360,1,57,314,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.965078 0.46792 0.503959 0.737262 0.949996 0.188853 0.345937 0.264263 0.121833 0.203214 0.433524 ]
125170,[124666],1315,1370,0,5015,1,160,143,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
255678,[253844],2681,2690,0,132,1,160,271,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
267654,[267357],2807,2814,0,73,1,160,291,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.717128 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
55029,[53288],579,607,0,1208,1,160,60,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
256006,[255678],2685,2693,0,99,1,160,272,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
658,[291],6,21,0,338,1,160,3,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
259576,[259124],2723,2731,0,21,1,160,278,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
115823,[113902],1215,1225,0,145,1,160,130,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.717128 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
214761,[214665],2253,2286,0,5859,1,160,240,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
256987,[256545],2696,2738,0,7062,1,160,275,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
259959,[259576],2727,2739,0,205,1,160,279,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
281920,[281823],2957,2989,0,4735,1,99,313,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.264263 0.144926 0.942778 0.36852 ]
172658,[172399],1811,1823,0,188,1,160,200,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.145159 0.325585 0.190495 0.966465 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
260540,[259959],2733,2746,0,752,1,160,280,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
262335,[260841],2752,2757,0,10,1,160,282,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
259124,[258629],2718,2734,0,565,1,160,277,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
262557,[262335],2754,2761,0,32,1,160,283,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
268599,[268063],2817,2833,0,551,1,160,293,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
260841,[260540],2736,2762,0,2904,1,160,281,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
21135,[12589],222,254,0,4702,1,160,17,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
147963,[147722],1553,1579,0,5009,1,160,166,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.0890584 0.629737 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
263803,[262959],2767,2778,0,350,1,160,285,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.717128 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
25144,[23690],265,277,0,305,1,160,23,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.707299 0.971422 0.764361 0.213651 0.121075 0.295506 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
262959,[262557],2758,2770,0,150,1,160,284,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.717128 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
152336,[151450],1598,1615,0,1738,1,160,172,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
265542,[264565],2786,2794,0,17,1,160,288,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
113902,[112292],1195,1222,0,1493,1,160,129,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
268063,[267654],2811,2822,0,195,1,160,292,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
279326,[279150],2930,2939,0,58,1,160,306,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.145159 0.467189 0.439379 0.641282 0.338127 0.191443 0.181613 0.919135 0.345937 0.113471 0.399652 0.499309 0.796683 ]
112292,[111397],1178,1207,0,4218,1,160,128,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
269461,[268599],2826,2856,0,1694,1,160,294,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
219030,[218636],2298,2314,0,1014,1,160,243,[ 0.977711 0.3053 0.731394 0.310202 0.310443 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.230346 0.232522 ]
271460,[271219],2847,2860,0,951,1,160,297,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.737262 0.949996 0.188853 0.33191 0.715529 0.719748 0.464015 0.796683 ]
228249,[227102],2395,2470,0,7410,1,160,252,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
145174,[144717],1524,1534,0,53,1,160,160,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.744368 0.697365 0.192673 0.212129 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
249706,[248426],2620,2626,0,16,1,160,267,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
162918,[161825],1708,1737,0,813,1,160,186,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.325857 0.961823 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
275082,[272001],2886,2889,0,4,1,160,299,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.0452397 0.212129 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
197319,[197204],2069,2074,0,20,1,160,225,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.936176 0.971422 0.764361 0.941376 0.254936 0.949996 0.188853 0.345937 0.264263 0.121833 0.203214 0.420954 ]
152908,[152336],1604,1615,0,82,1,160,173,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
139612,[139493],1467,1488,0,1373,1,160,154,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.940648 0.338034 0.409571 0.919135 0.33191 0.715529 0.719748 0.464015 0.796683 ]
1184,[658],12,26,0,89,1,160,4,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
166738,[165773],1748,1753,0,17,1,160,191,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.524015 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
272001,[271460],2853,2891,0,897,1,160,298,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
203791,[202984],2138,2158,0,603,1,160,234,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]


==> hstrat/tests/test_hstrat/assets/nk_lexicaseselection.csv <==
id,ancestor_list,origin_time,destruction_time,num_orgs,tot_orgs,num_offspring,total_offspring,depth,phenotype
4737,[4727],500,inf,1,1,0,0,37,[ 0.78551 0.507546 0.298434 0.703895 0.70148 0.897296 0.852754 0.533489 0.975623 0.814646 0.0274892 0.45607 0.221636 0.767401 0.74891 0.860365 0.319087 0.293359 0.997853 0.770533 ]
4735,[4682],500,inf,1,1,0,0,40,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.927945 0.842535 0.639207 0.668826 0.742642 0.581241 0.448677 0.905925 0.313045 0.997853 0.770533 ]
4734,[4568],500,inf,1,1,0,0,51,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.876586 0.423019 0.859268 0.842535 0.639207 0.324924 0.896412 0.104071 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4730,[4726],500,inf,1,1,0,0,58,[ 0.853625 0.905349 0.830128 0.72392 0.399304 0.973499 0.242718 0.962165 0.733312 0.00958576 0.0605428 0.357139 0.856259 0.767401 0.74891 0.860365 0.896396 0.495374 0.682412 0.0371882 ]
4729,[4719],500,inf,1,1,0,0,55,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.365416 0.533489 0.975623 0.00958576 0.0605428 0.363967 0.838768 0.896412 0.0801959 0.860365 0.896396 0.495374 0.40972 0.953309 ]
4728,[4703],499,inf,1,2,0,0,39,[ 0.297263 0.477589 0.946456 0.820802 0.70148 0.897296 0.852754 0.533489 0.920642 0.25833 0.0922876 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.293359 0.102403 0.173893 ]
4727,[4521],499,inf,3,4,1,1,36,[ 0.00782676 0.966937 0.946456 0.820802 0.70148 0.897296 0.852754 0.533489 0.975623 0.814646 0.0274892 0.45607 0.221636 0.767401 0.74891 0.860365 0.319087 0.293359 0.997853 0.770533 ]
4720,[4615],498,inf,2,6,0,0,35,[ 0.763682 0.477589 0.946456 0.245193 0.955627 0.548185 0.365416 0.533489 0.920642 0.25833 0.0922876 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.706301 0.743279 0.0810917 ]
4717,[4688],498,inf,4,9,1,1,56,[ 0.853625 0.905349 0.830128 0.72392 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.682412 0.0371882 ]
4731,[4568],500,inf,1,1,0,0,51,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.896322 0.775705 0.824472 0.415025 0.333746 ]
4721,[4645],498,inf,1,5,0,0,54,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.0949958 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.363537 0.374737 0.579269 0.629753 0.312038 0.661591 0.55268 0.953309 ]
4714,[4703],498,inf,2,5,0,0,39,[ 0.297263 0.477589 0.946456 0.820802 0.70148 0.897296 0.852754 0.540698 0.799621 0.587516 0.982733 0.648338 0.856259 0.102744 0.315735 0.742182 0.985764 0.293359 0.102403 0.173893 ]
4701,[4645],497,inf,1,4,0,0,54,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.0949958 0.242718 0.962165 0.733312 0.00958576 0.0662877 0.831627 0.295311 0.344145 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4694,[4555],496,inf,1,10,0,0,55,[ 0.78551 0.867437 0.205732 0.830449 0.269955 0.0949958 0.475437 0.411102 0.473947 0.889831 0.579728 0.931965 0.295311 0.344145 0.74891 0.0134918 0.564761 0.270898 0.691646 0.257073 ]
4690,[4676],496,inf,3,10,0,0,53,[ 0.995809 0.187121 0.978541 0.0546537 0.883412 0.0949958 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.74891 0.0134918 0.564761 0.17016 0.55268 0.953309 ]
4719,[4712],498,inf,2,4,1,1,54,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.365416 0.533489 0.975623 0.00958576 0.0605428 0.363967 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
4738,[4672],500,inf,1,1,0,0,45,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
4682,[4516],494,inf,4,21,1,1,39,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.927945 0.842535 0.639207 0.668826 0.742642 0.436846 0.281887 0.319087 0.293359 0.997853 0.770533 ]
4672,[4551],493,inf,3,15,1,1,44,[ 0.995809 0.562972 0.284687 0.0702805 0.575156 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
4739,[4612],500,inf,1,1,0,0,53,[ 0.938985 0.148624 0.978541 0.0546537 0.883412 0.0949958 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.896322 0.312038 0.661591 0.384184 0.0371882 ]
4645,[4612],491,inf,1,20,2,2,53,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.0949958 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4707,[4601],497,inf,5,15,0,0,44,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.533489 0.975623 0.00958576 0.0605428 0.357139 0.856259 0.767401 0.74891 0.860365 0.896396 0.495374 0.40972 0.953309 ]
4629,[4073],489,inf,4,30,0,0,33,[ 0.357903 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.102744 0.315735 0.742182 0.985764 0.706301 0.23036 0.130208 ]
4686,[4591],494,inf,3,18,0,0,38,[ 0.00782676 0.966937 0.946456 0.820802 0.70148 0.370888 0.15659 0.876586 0.423019 0.587516 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
4615,[4379],487,inf,7,51,1,1,34,[ 0.763682 0.477589 0.946456 0.245193 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.706301 0.743279 0.0810917 ]
4612,[4505],487,inf,3,34,2,4,52,[ 0.995809 0.187121 0.978541 0.0546537 0.883412 0.0949958 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4591,[4549],484,inf,5,84,2,3,37,[ 0.00782676 0.966937 0.946456 0.820802 0.70148 0.897296 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
4626,[4590],488,inf,4,44,0,0,40,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.858428 0.838768 0.896412 0.0801959 0.860365 0.319087 0.293359 0.997853 0.770533 ]
4568,[4330],482,inf,6,59,2,2,50,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4555,[4500],481,inf,7,85,1,1,54,[ 0.78551 0.867437 0.205732 0.830449 0.269955 0.0949958 0.475437 0.411102 0.473947 0.889831 0.579728 0.931965 0.295311 0.344145 0.440932 0.896322 0.312038 0.884998 0.691646 0.257073 ]
4732,[4546],500,inf,1,1,0,0,53,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.785694 0.649344 0.548345 0.889831 0.579728 0.168103 0.191729 0.351559 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
4595,[4551],485,inf,2,30,0,0,44,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.697277 0.905925 0.635672 0.23036 0.333746 ]
4546,[4115],479,inf,2,64,2,3,52,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.785694 0.649344 0.548345 0.889831 0.0922876 0.858428 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
4517,[4385],476,inf,4,79,0,0,38,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
4733,[4521],500,inf,1,1,0,0,36,[ 0.297263 0.477589 0.946456 0.820802 0.70148 0.897296 0.852754 0.533489 0.975623 0.814646 0.806981 0.0820834 0.798354 0.344145 0.74891 0.860365 0.319087 0.293359 0.102403 0.173893 ]
4539,[4481],478,inf,5,69,2,2,51,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4736,[4539],500,inf,1,1,0,0,52,[ 0.995809 0.562972 0.107549 0.547519 0.399304 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4447,[4023],469,inf,4,101,1,1,42,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.648338 0.856259 0.767401 0.74891 0.860365 0.896396 0.495374 0.40972 0.953309 ]
4521,[4263],476,500,0,84,2,3,35,[ 0.00782676 0.966937 0.946456 0.820802 0.70148 0.897296 0.852754 0.533489 0.975623 0.814646 0.806981 0.0820834 0.798354 0.344145 0.74891 0.860365 0.319087 0.293359 0.997853 0.770533 ]
4726,[4717],499,500,0,1,1,1,57,[ 0.853625 0.905349 0.830128 0.72392 0.399304 0.973499 0.242718 0.962165 0.733312 0.00958576 0.0605428 0.357139 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.682412 0.0371882 ]
4688,[4461],495,499,0,9,1,2,55,[ 0.763682 0.682845 0.170814 0.72392 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.682412 0.720599 ]
4703,[4591],497,499,0,3,2,2,38,[ 0.297263 0.477589 0.946456 0.820802 0.70148 0.897296 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.293359 0.102403 0.173893 ]
4601,[4447],485,499,0,26,1,1,43,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.533489 0.920642 0.25833 0.0922876 0.648338 0.856259 0.767401 0.74891 0.860365 0.896396 0.495374 0.40972 0.953309 ]
4461,[4420],470,498,0,78,1,2,54,[ 0.763682 0.682845 0.170814 0.72392 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.697277 0.888705 0.989524 0.682412 0.720599 ]
4712,[4546],497,498,0,1,1,2,53,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.785694 0.649344 0.792434 0.4109 0.0605428 0.363967 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
4551,[4439],480,497,0,74,2,3,43,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
4549,[4524],480,491,0,31,1,4,36,[ 0.357903 0.966937 0.946456 0.820802 0.70148 0.897296 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.706301 0.23036 0.130208 ]
4379,[4073],463,490,0,65,1,2,33,[ 0.763682 0.477589 0.946456 0.245193 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.706301 0.743279 0.0810917 ]
4590,[4536],484,489,0,11,1,1,39,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.876586 0.423019 0.859268 0.842535 0.639207 0.324924 0.896412 0.0801959 0.860365 0.319087 0.293359 0.997853 0.770533 ]
4500,[4480],474,488,0,39,1,2,53,[ 0.78551 0.867437 0.205732 0.830449 0.269955 0.0949958 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.896322 0.312038 0.884998 0.691646 0.257073 ]
4439,[4023],468,488,0,51,1,3,42,[ 0.995809 0.187121 0.941875 0.703895 0.70148 0.897296 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
4536,[4385],478,485,0,14,1,1,38,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.876586 0.423019 0.859268 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
4330,[4316],457,483,0,81,2,6,49,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4481,[4330],472,498,0,71,1,3,50,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
4480,[4469],472,480,0,14,1,2,52,[ 0.108041 0.562972 0.284687 0.830449 0.269955 0.0949958 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.896322 0.312038 0.884998 0.691646 0.732557 ]
4524,[4472],477,480,0,3,1,4,35,[ 0.357903 0.966937 0.946456 0.820802 0.70148 0.897296 0.515747 0.498945 0.147207 0.54765 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.706301 0.23036 0.130208 ]
4385,[4166],463,478,0,59,3,4,37,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
4335,[4332],458,476,0,58,2,7,50,[ 0.995809 0.187121 0.978541 0.0546537 0.883412 0.0949958 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4469,[4335],471,473,0,4,1,2,51,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.0949958 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4023,[3734],424,473,0,133,2,5,41,[ 0.995809 0.187121 0.941875 0.703895 0.70148 0.897296 0.852754 0.540698 0.799621 0.587516 0.982733 0.648338 0.856259 0.767401 0.74891 0.860365 0.896396 0.495374 0.40972 0.953309 ]
4420,[4306],467,471,0,8,1,2,53,[ 0.763682 0.682845 0.170814 0.72392 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.697277 0.905925 0.635672 0.743279 0.0810917 ]
4166,[4161],440,470,0,96,1,4,36,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.927945 0.842535 0.639207 0.324924 0.896412 0.0801959 0.860365 0.319087 0.293359 0.997853 0.770533 ]
4306,[4303],455,468,0,62,1,2,52,[ 0.763682 0.682845 0.170814 0.72392 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.697277 0.888705 0.989524 0.682412 0.720599 ]
4150,[3941],438,467,0,88,1,4,31,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
2848,[2826],297,462,0,637,1,3,23,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.962165 0.733312 0.814646 0.806981 0.0820834 0.685525 0.0880566 0.678145 0.815135 0.985764 0.293359 0.997853 0.770533 ]
4316,[4101],456,460,0,8,2,13,48,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4101,[4035],433,460,0,99,1,13,47,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
4141,[4089],437,454,0,76,1,3,33,[ 0.00782676 0.966937 0.946456 0.820802 0.70148 0.897296 0.852754 0.533489 0.975623 0.814646 0.806981 0.0820834 0.685525 0.0880566 0.678145 0.815135 0.985764 0.293359 0.997853 0.770533 ]
4035,[3720],425,447,0,63,1,13,46,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
3941,[3397],414,443,0,90,1,4,30,[ 0.357903 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.706301 0.23036 0.130208 ]
4089,[3886],432,442,0,26,1,3,32,[ 0.00782676 0.966937 0.946456 0.820802 0.70148 0.897296 0.852754 0.533489 0.975623 0.00958576 0.0662877 0.831627 0.363537 0.0880566 0.678145 0.815135 0.985764 0.293359 0.997853 0.770533 ]
4303,[4284],454,456,0,4,1,2,51,[ 0.357903 0.00398165 0.170814 0.72392 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.697277 0.888705 0.989524 0.40972 0.560169 ]
4117,[4106],435,440,0,9,1,4,34,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.54765 0.982733 0.858428 0.838768 0.896412 0.0801959 0.860365 0.319087 0.293359 0.997853 0.770533 ]
4106,[4093],434,435,0,1,1,4,33,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.649344 0.548345 0.889831 0.0922876 0.858428 0.838768 0.896412 0.0801959 0.860365 0.319087 0.293359 0.997853 0.770533 ]
3844,[3648],404,435,0,100,1,4,31,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.927945 0.842535 0.639207 0.324924 0.896412 0.0801959 0.860365 0.319087 0.293359 0.997853 0.770533 ]
4093,[3844],433,434,0,1,1,4,32,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.649344 0.548345 0.428048 0.11052 0.639207 0.324924 0.896412 0.0801959 0.860365 0.319087 0.293359 0.997853 0.770533 ]
4060,[3908],428,433,0,13,1,3,31,[ 0.357903 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.54765 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.706301 0.23036 0.130208 ]
3720,[3534],389,430,0,165,2,15,45,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
3397,[3325],353,419,0,251,3,11,29,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
3811,[3659],398,413,0,42,1,4,47,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.785694 0.649344 0.548345 0.889831 0.0922876 0.858428 0.838768 0.896412 0.104071 0.896322 0.312038 0.661591 0.55268 0.953309 ]
3916,[3904],411,412,0,1,1,4,49,[ 0.108041 0.562972 0.284687 0.830449 0.269955 0.403992 0.785694 0.649344 0.548345 0.889831 0.579728 0.168103 0.191729 0.351559 0.104071 0.896322 0.312038 0.884998 0.691646 0.732557 ]
3904,[3811],410,411,0,1,1,4,48,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.785694 0.649344 0.548345 0.889831 0.579728 0.168103 0.191729 0.351559 0.104071 0.896322 0.312038 0.661591 0.55268 0.953309 ]
3847,[3807],404,410,0,14,1,3,30,[ 0.00782676 0.966937 0.946456 0.820802 0.70148 0.897296 0.852754 0.540698 0.799621 0.587516 0.75557 0.931965 0.363537 0.0880566 0.678145 0.815135 0.985764 0.293359 0.997853 0.770533 ]
4115,[3920],435,500,0,235,1,4,51,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.785694 0.649344 0.548345 0.889831 0.0922876 0.858428 0.838768 0.896412 0.104071 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4676,[4539],494,496,0,4,1,1,52,[ 0.995809 0.187121 0.978541 0.0546537 0.883412 0.0949958 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
3648,[3397],380,409,0,108,1,4,30,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
4472,[4323],471,482,0,29,1,4,34,[ 0.00782676 0.966937 0.946456 0.820802 0.70148 0.897296 0.515747 0.498945 0.147207 0.54765 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
3886,[3847],408,452,0,163,1,3,31,[ 0.00782676 0.966937 0.946456 0.820802 0.70148 0.897296 0.852754 0.533489 0.920642 0.25833 0.579728 0.931965 0.363537 0.0880566 0.678145 0.815135 0.985764 0.293359 0.997853 0.770533 ]
3591,[3464],374,408,0,121,1,5,38,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
3874,[3860],407,417,0,24,1,2,47,[ 0.995809 0.562972 0.107549 0.547519 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
3807,[3763],398,406,0,23,1,3,29,[ 0.357903 0.966937 0.946456 0.820802 0.70148 0.897296 0.852754 0.540698 0.799621 0.587516 0.75557 0.931965 0.363537 0.0880566 0.678145 0.815135 0.985764 0.706301 0.23036 0.130208 ]
3464,[3371],361,406,0,153,1,5,37,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
3659,[3518],382,404,0,57,1,4,46,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.785694 0.649344 0.548345 0.889831 0.0922876 0.858428 0.838768 0.896412 0.104071 0.896322 0.775705 0.824472 0.415025 0.333746 ]
3689,[3591],385,396,0,25,1,5,39,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.0801959 0.860365 0.896396 0.495374 0.40972 0.953309 ]
3726,[3702],389,395,0,26,1,3,27,[ 0.357903 0.966937 0.946456 0.245193 0.955627 0.548185 0.365416 0.533489 0.920642 0.25833 0.579728 0.931965 0.363537 0.0880566 0.678145 0.815135 0.985764 0.706301 0.23036 0.130208 ]
3534,[3413],368,391,0,47,1,15,44,[ 0.995809 0.187121 0.978541 0.0546537 0.883412 0.0949958 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
3481,[3446],363,390,0,76,1,3,25,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.365416 0.533489 0.975623 0.00958576 0.0662877 0.831627 0.363537 0.0880566 0.678145 0.815135 0.985764 0.293359 0.997853 0.770533 ]
3413,[3362],355,378,0,60,1,15,43,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
3325,[3023],347,374,0,123,1,11,28,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.54765 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
3445,[3437],359,371,0,26,1,4,44,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.365416 0.533489 0.920642 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.775705 0.824472 0.415025 0.333746 ]
3446,[2848],359,364,0,13,1,3,24,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.365416 0.533489 0.975623 0.814646 0.806981 0.0820834 0.685525 0.0880566 0.678145 0.815135 0.985764 0.293359 0.997853 0.770533 ]
3371,[3338],351,363,0,39,1,5,36,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
3390,[3328],353,362,0,12,1,4,42,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.365416 0.540698 0.799621 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4516,[4385],476,494,0,45,1,2,38,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.927945 0.842535 0.639207 0.668826 0.244673 0.612517 0.815135 0.985764 0.293359 0.997853 0.770533 ]
3328,[3219],347,358,0,22,1,4,41,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.365416 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.896322 0.312038 0.661591 0.55268 0.953309 ]
3338,[2955],348,354,0,17,1,5,35,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.896322 0.312038 0.661591 0.55268 0.953309 ]
3219,[3174],335,353,0,65,1,4,40,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.365416 0.540698 0.799621 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
3035,[2841],315,341,0,73,1,19,37,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.0949958 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
3174,[3076],329,337,0,19,2,19,39,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.0949958 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
1859,[1779],194,327,0,512,1,3,21,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.363537 0.0880566 0.678145 0.815135 0.985764 0.293359 0.997853 0.770533 ]
2841,[2751],297,318,0,60,1,19,36,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.0949958 0.242718 0.962165 0.473005 0.25833 0.0922876 0.858428 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
2836,[2791],296,315,0,49,1,5,33,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
2955,[2836],307,365,0,253,1,5,34,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
3362,[3275],351,356,0,6,1,15,42,[ 0.108041 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.884998 0.691646 0.732557 ]
2709,[2563],283,310,0,84,1,11,25,[ 0.752796 0.100866 0.735495 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.490444 ]
2791,[2541],292,308,0,68,1,5,32,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
2751,[2514],287,300,0,27,1,19,35,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.0949958 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
2826,[1859],295,297,0,2,1,3,22,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.962165 0.473005 0.133057 0.276633 0.308157 0.685525 0.0880566 0.678145 0.815135 0.985764 0.293359 0.997853 0.770533 ]
3920,[3916],412,437,0,94,1,4,50,[ 0.108041 0.562972 0.284687 0.830449 0.269955 0.403992 0.785694 0.649344 0.548345 0.889831 0.0922876 0.858428 0.838768 0.896412 0.104071 0.896322 0.312038 0.884998 0.691646 0.732557 ]
2541,[2424],263,294,0,119,1,5,31,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.468659 0.741723 0.618092 0.590382 0.989524 0.40972 0.953309 ]
2514,[2456],260,288,0,86,1,19,34,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.0949958 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
2424,[2403],251,264,0,52,1,5,30,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.648338 0.856259 0.102744 0.46977 0.618092 0.590382 0.989524 0.40972 0.953309 ]
2382,[2358],247,255,0,18,1,19,31,[ 0.995809 0.562972 0.107549 0.547519 0.399304 0.973499 0.242718 0.876586 0.423019 0.587516 0.75557 0.931965 0.295311 0.344145 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
2268,[2150],234,254,0,45,1,5,28,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.234196 0.545666 0.488427 0.357139 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
2403,[2268],250,252,0,4,1,5,29,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.234196 0.545666 0.488427 0.357139 0.856259 0.102744 0.46977 0.618092 0.590382 0.989524 0.40972 0.953309 ]
2082,[2054],215,245,0,74,1,19,29,[ 0.995809 0.562972 0.107549 0.547519 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4073,[4060],430,495,0,198,2,3,32,[ 0.357903 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.706301 0.23036 0.130208 ]
3437,[3390],358,362,0,6,1,4,43,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.365416 0.533489 0.920642 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
3076,[3035],320,335,0,32,1,19,38,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.0949958 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
2358,[2082],245,248,0,8,1,19,30,[ 0.995809 0.562972 0.107549 0.547519 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4505,[4335],475,500,0,59,1,5,51,[ 0.995809 0.187121 0.978541 0.0546537 0.883412 0.0949958 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.633164 0.46977 0.333701 0.102967 0.661591 0.55268 0.953309 ]
1905,[1360],198,226,0,106,1,5,26,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.533489 0.975623 0.00958576 0.0605428 0.363967 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
1603,[1129],169,225,0,215,1,3,17,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
2072,[1960],214,225,0,17,1,11,22,[ 0.357903 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.927945 0.842535 0.639207 0.668826 0.244673 0.612517 0.815135 0.985764 0.706301 0.23036 0.130208 ]
2028,[1991],210,214,0,10,1,19,27,[ 0.995809 0.562972 0.107549 0.547519 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
176,[142],18,51,0,133,1,5,7,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.533489 0.920642 0.25833 0.579728 0.931965 0.295311 0.633164 0.46977 0.618092 0.590382 0.989524 0.40972 0.953309 ]
4294,[4150],453,458,0,16,1,4,32,[ 0.00782676 0.966937 0.946456 0.820802 0.70148 0.370888 0.741965 0.135632 0.369805 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
208,[191],22,46,0,90,1,14,7,[ 0.752796 0.100866 0.735495 0.245193 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.102744 0.315735 0.742182 0.985764 0.293359 0.997853 0.490444 ]
642,[486],65,70,0,12,1,19,14,[ 0.0799833 0.100866 0.735495 0.245193 0.955627 0.973499 0.475437 0.411102 0.473947 0.889831 0.0922876 0.648338 0.414352 0.820117 0.579269 0.448677 0.888705 0.989524 0.40972 0.953309 ]
409,[357],42,45,0,8,1,5,11,[ 0.995809 0.562972 0.284687 0.0702805 0.575156 0.578599 0.852754 0.533489 0.920642 0.25833 0.0922876 0.858428 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
357,[336],37,45,0,24,1,5,10,[ 0.995809 0.562972 0.284687 0.0702805 0.575156 0.578599 0.852754 0.533489 0.920642 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
1360,[1151],140,200,0,254,1,5,25,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.533489 0.975623 0.00958576 0.0605428 0.363967 0.838768 0.896412 0.104071 0.896322 0.312038 0.661591 0.55268 0.953309 ]
3908,[3397],410,434,0,91,1,3,30,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.54765 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
3763,[3726],394,409,0,34,1,3,28,[ 0.357903 0.966937 0.946456 0.820802 0.70148 0.897296 0.852754 0.533489 0.920642 0.25833 0.579728 0.931965 0.363537 0.0880566 0.678145 0.815135 0.985764 0.706301 0.23036 0.130208 ]
2935,[2709],305,324,0,56,1,11,26,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
142,[132],15,37,0,48,1,5,6,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.175327 0.15659 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.633164 0.46977 0.618092 0.590382 0.989524 0.40972 0.953309 ]
2118,[2072],219,271,0,161,1,11,23,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.927945 0.842535 0.639207 0.668826 0.244673 0.612517 0.815135 0.985764 0.293359 0.997853 0.770533 ]
2456,[2404],254,261,0,16,1,19,33,[ 0.995809 0.562972 0.107549 0.547519 0.399304 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
1073,[1042],112,151,0,98,1,5,23,[ 0.108041 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.533489 0.975623 0.00958576 0.0605428 0.357139 0.856259 0.767401 0.440932 0.896322 0.312038 0.884998 0.691646 0.732557 ]
301,[176],33,35,0,2,1,5,8,[ 0.995809 0.562972 0.284687 0.0702805 0.575156 0.578599 0.852754 0.533489 0.920642 0.25833 0.579728 0.931965 0.295311 0.633164 0.46977 0.618092 0.590382 0.989524 0.40972 0.953309 ]
46,[18],5,11,0,18,1,14,3,[ 0.887422 0.926932 0.735495 0.820802 0.70148 0.370888 0.15659 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.633164 0.315735 0.742182 0.985764 0.293359 0.102403 0.296413 ]
232,[202],24,34,0,64,1,19,11,[ 0.763682 0.477589 0.946456 0.245193 0.955627 0.973499 0.475437 0.411102 0.473947 0.889831 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.384184 0.720599 ]
1179,[1135],123,161,0,148,1,11,18,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
143,[129],15,22,0,25,1,19,9,[ 0.258271 0.222559 0.298434 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.384184 0.720599 ]
111,[82],12,22,0,55,1,14,5,[ 0.752796 0.100866 0.735495 0.245193 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.633164 0.315735 0.742182 0.985764 0.293359 0.997853 0.490444 ]
4284,[4230],452,455,0,5,1,2,50,[ 0.733981 0.867437 0.0233672 0.547519 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.697277 0.888705 0.989524 0.40972 0.560169 ]
33,[5],3,7,0,15,1,24,2,[ 0.938985 0.148624 0.941875 0.703895 0.70148 0.370888 0.15659 0.962165 0.473005 0.25833 0.579728 0.168103 0.191729 0.422191 0.741723 0.618092 0.284055 0.635672 0.743279 0.789499 ]
2,[1],0,6,0,40,1,14,1,[ 0.887422 0.926932 0.735495 0.820802 0.70148 0.897296 0.852754 0.533489 0.920642 0.25833 0.579728 0.168103 0.191729 0.422191 0.793625 0.742182 0.985764 0.293359 0.102403 0.296413 ]
82,[46],10,17,0,22,1,14,4,[ 0.752796 0.100866 0.735495 0.820802 0.70148 0.370888 0.15659 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.633164 0.315735 0.742182 0.985764 0.293359 0.997853 0.490444 ]
64,[48],8,14,0,25,1,19,4,[ 0.938985 0.148624 0.941875 0.703895 0.70148 0.370888 0.15659 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.633164 0.46977 0.618092 0.590382 0.989524 0.682412 0.0371882 ]
646,[634],66,115,0,227,1,5,16,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
3275,[3190],341,351,0,27,1,15,41,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
5,[1],0,8,0,47,1,24,1,[ 0.938985 0.148624 0.941875 0.703895 0.70148 0.897296 0.852754 0.533489 0.920642 0.25833 0.579728 0.168103 0.191729 0.422191 0.741723 0.618092 0.284055 0.635672 0.743279 0.789499 ]
73,[64],9,12,0,8,1,19,5,[ 0.938985 0.148624 0.941875 0.703895 0.70148 0.370888 0.15659 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.102744 0.46977 0.618092 0.590382 0.989524 0.682412 0.0371882 ]
1900,[1685],197,205,0,15,1,19,25,[ 0.108041 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.884998 0.691646 0.732557 ]
1342,[1272],138,147,0,20,1,19,21,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.633164 0.46977 0.618092 0.590382 0.989524 0.40972 0.953309 ]
4323,[4294],457,473,0,47,1,4,33,[ 0.00782676 0.966937 0.946456 0.820802 0.70148 0.897296 0.515747 0.498945 0.147207 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
3860,[3720],406,408,0,5,1,2,46,[ 0.995809 0.562972 0.107549 0.547519 0.399304 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
18,[2],1,12,0,96,1,14,2,[ 0.887422 0.926932 0.735495 0.820802 0.70148 0.897296 0.852754 0.533489 0.920642 0.25833 0.579728 0.931965 0.295311 0.633164 0.315735 0.742182 0.985764 0.293359 0.102403 0.296413 ]
2054,[2028],213,219,0,12,1,19,28,[ 0.995809 0.562972 0.107549 0.547519 0.399304 0.973499 0.475437 0.411102 0.473947 0.889831 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
191,[111],20,23,0,5,1,14,6,[ 0.752796 0.100866 0.735495 0.245193 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.75557 0.931965 0.295311 0.633164 0.315735 0.742182 0.985764 0.293359 0.997853 0.490444 ]
48,[33],5,13,0,31,2,24,3,[ 0.938985 0.148624 0.941875 0.703895 0.70148 0.370888 0.15659 0.962165 0.473005 0.25833 0.579728 0.168103 0.191729 0.422191 0.741723 0.618092 0.590382 0.989524 0.682412 0.0371882 ]
4161,[4117],439,444,0,14,1,4,35,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.927945 0.842535 0.639207 0.324924 0.896412 0.0801959 0.860365 0.319087 0.293359 0.997853 0.770533 ]
2563,[2118],266,284,0,47,1,11,24,[ 0.752796 0.100866 0.735495 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.927945 0.842535 0.639207 0.668826 0.244673 0.612517 0.815135 0.985764 0.293359 0.997853 0.490444 ]
1,[NONE],0,1,0,90,2,38,0,[ 0.506007 0.148624 0.941875 0.703895 0.70148 0.897296 0.852754 0.533489 0.920642 0.25833 0.579728 0.168103 0.191729 0.422191 0.741723 0.618092 0.284055 0.313045 0.102403 0.296413 ]
202,[143],21,26,0,26,1,19,10,[ 0.763682 0.477589 0.946456 0.245193 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.384184 0.720599 ]
288,[232],31,55,0,80,1,19,12,[ 0.763682 0.477589 0.946456 0.245193 0.955627 0.973499 0.475437 0.411102 0.473947 0.889831 0.0922876 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.682412 0.720599 ]
4263,[4141],450,486,0,182,1,3,34,[ 0.00782676 0.966937 0.946456 0.820802 0.70148 0.897296 0.852754 0.533489 0.975623 0.814646 0.806981 0.0820834 0.798354 0.633164 0.315735 0.742182 0.985764 0.293359 0.997853 0.770533 ]
427,[208],44,55,0,25,1,14,8,[ 0.752796 0.100866 0.735495 0.245193 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.102744 0.315735 0.742182 0.985764 0.293359 0.997853 0.490444 ]
2404,[2382],250,256,0,14,1,19,32,[ 0.995809 0.562972 0.107549 0.547519 0.399304 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
132,[112],14,17,0,8,1,5,5,[ 0.995809 0.187121 0.941875 0.703895 0.70148 0.370888 0.15659 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.633164 0.46977 0.618092 0.590382 0.989524 0.40972 0.953309 ]
429,[409],45,60,0,31,1,5,12,[ 0.995809 0.562972 0.284687 0.0702805 0.575156 0.578599 0.852754 0.533489 0.920642 0.25833 0.0922876 0.858428 0.838768 0.896412 0.0801959 0.860365 0.896396 0.495374 0.40972 0.953309 ]
1129,[877],118,173,0,250,1,3,16,[ 0.357903 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.706301 0.23036 0.130208 ]
659,[627],67,73,0,13,1,14,11,[ 0.78551 0.507546 0.298434 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.74891 0.860365 0.319087 0.293359 0.997853 0.770533 ]
1685,[1567],177,198,0,54,1,19,24,[ 0.108041 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.896322 0.312038 0.884998 0.691646 0.732557 ]
1779,[1677],185,197,0,33,1,3,20,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.633164 0.315735 0.742182 0.985764 0.293359 0.997853 0.770533 ]
565,[429],57,65,0,25,1,5,13,[ 0.995809 0.562972 0.284687 0.0702805 0.575156 0.578599 0.852754 0.533489 0.920642 0.25833 0.0922876 0.648338 0.856259 0.767401 0.74891 0.860365 0.896396 0.495374 0.40972 0.953309 ]
3883,[3874],408,447,0,125,1,2,48,[ 0.995809 0.562972 0.107549 0.547519 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
514,[427],53,65,0,41,1,14,9,[ 0.752796 0.100866 0.735495 0.245193 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.74891 0.860365 0.319087 0.293359 0.997853 0.490444 ]
634,[618],64,67,0,12,1,5,15,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.0801959 0.860365 0.896396 0.495374 0.40972 0.953309 ]
627,[514],64,69,0,9,1,14,10,[ 0.108041 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.74891 0.860365 0.319087 0.293359 0.997853 0.490444 ]
4230,[3883],446,452,0,18,1,2,49,[ 0.995809 0.562972 0.107549 0.547519 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
1991,[1900],205,214,0,24,1,19,26,[ 0.108041 0.562972 0.107549 0.547519 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.884998 0.691646 0.732557 ]
486,[288],50,73,0,86,1,19,13,[ 0.357903 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.411102 0.473947 0.889831 0.0922876 0.648338 0.414352 0.820117 0.579269 0.448677 0.888705 0.989524 0.40972 0.560169 ]
129,[113],14,26,0,50,1,19,8,[ 0.258271 0.222559 0.298434 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.682412 0.720599 ]
727,[677],74,80,0,17,1,14,13,[ 0.78551 0.507546 0.298434 0.229312 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.858428 0.838768 0.896412 0.0801959 0.860365 0.319087 0.293359 0.997853 0.770533 ]
336,[301],35,38,0,9,1,5,9,[ 0.995809 0.562972 0.284687 0.0702805 0.575156 0.578599 0.852754 0.533489 0.920642 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
677,[659],69,82,0,24,1,14,12,[ 0.78551 0.507546 0.298434 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.858428 0.838768 0.896412 0.0801959 0.860365 0.319087 0.293359 0.997853 0.770533 ]
772,[727],78,98,0,105,1,14,14,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.858428 0.838768 0.896412 0.0801959 0.860365 0.319087 0.293359 0.997853 0.770533 ]
99,[73],11,17,0,38,1,19,6,[ 0.938985 0.148624 0.941875 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.102744 0.46977 0.618092 0.590382 0.989524 0.682412 0.0371882 ]
720,[662],73,100,0,70,1,19,16,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.475437 0.411102 0.473947 0.889831 0.0922876 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
3023,[2935],314,350,0,141,1,11,27,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
618,[565],63,99,0,156,1,5,14,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.648338 0.856259 0.767401 0.74891 0.860365 0.896396 0.495374 0.40972 0.953309 ]
842,[646],86,99,0,60,1,5,17,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.896322 0.312038 0.661591 0.55268 0.953309 ]
1007,[987],104,107,0,3,1,5,20,[ 0.995809 0.562972 0.284687 0.0702805 0.575156 0.578599 0.852754 0.533489 0.920642 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
1064,[929],111,142,0,115,1,19,18,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.74891 0.860365 0.896396 0.495374 0.40972 0.953309 ]
987,[870],102,109,0,13,1,5,19,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.533489 0.920642 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
1237,[1064],129,134,0,11,1,19,19,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
1042,[1019],109,112,0,4,1,5,22,[ 0.108041 0.562972 0.284687 0.0702805 0.575156 0.578599 0.852754 0.533489 0.975623 0.00958576 0.0605428 0.357139 0.856259 0.767401 0.440932 0.896322 0.312038 0.884998 0.691646 0.732557 ]
1135,[1122],118,129,0,46,1,11,17,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
929,[720],95,116,0,80,1,19,17,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
877,[772],89,122,0,138,2,14,15,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
4332,[4316],457,459,0,5,1,7,49,[ 0.995809 0.187121 0.978541 0.0546537 0.883412 0.0949958 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
1122,[877],117,120,0,4,1,11,16,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.54765 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
3734,[3689],391,424,0,169,1,5,40,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.648338 0.856259 0.767401 0.74891 0.860365 0.896396 0.495374 0.40972 0.953309 ]
2150,[1905],222,246,0,74,1,5,27,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.234196 0.545666 0.488427 0.363967 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
1906,[1486],198,204,0,13,1,11,20,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
870,[842],88,127,0,172,1,5,18,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
1272,[1237],132,142,0,27,1,19,20,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
1151,[1073],121,144,0,73,1,5,24,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.533489 0.975623 0.00958576 0.0605428 0.357139 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
1381,[1342],143,172,0,76,1,19,22,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.633164 0.46977 0.333701 0.102967 0.661591 0.55268 0.953309 ]
1960,[1906],202,216,0,40,1,11,21,[ 0.357903 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.706301 0.23036 0.130208 ]
1567,[1381],166,182,0,37,1,19,23,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
662,[642],67,74,0,15,1,19,15,[ 0.0799833 0.100866 0.735495 0.245193 0.955627 0.973499 0.475437 0.411102 0.473947 0.889831 0.0922876 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
1677,[1624],176,197,0,54,1,3,19,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.102744 0.315735 0.742182 0.985764 0.293359 0.997853 0.770533 ]
3702,[3481],386,390,0,9,1,3,26,[ 0.357903 0.966937 0.946456 0.245193 0.955627 0.548185 0.365416 0.533489 0.975623 0.00958576 0.0662877 0.831627 0.363537 0.0880566 0.678145 0.815135 0.985764 0.706301 0.23036 0.130208 ]
3190,[3174],332,345,0,30,1,15,40,[ 0.995809 0.187121 0.978541 0.0546537 0.883412 0.0949958 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
1624,[1603],172,177,0,18,1,3,18,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
1019,[1007],105,116,0,27,1,5,21,[ 0.995809 0.562972 0.284687 0.0702805 0.575156 0.578599 0.852754 0.533489 0.975623 0.00958576 0.0605428 0.357139 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
1486,[1179],156,200,0,119,1,11,19,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.927945 0.842535 0.639207 0.324924 0.896412 0.0801959 0.860365 0.319087 0.293359 0.997853 0.770533 ]
3518,[3445],367,389,0,79,1,4,45,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.785694 0.649344 0.548345 0.889831 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.775705 0.824472 0.415025 0.333746 ]
112,[48],13,16,0,5,1,5,4,[ 0.995809 0.187121 0.941875 0.703895 0.70148 0.370888 0.15659 0.962165 0.473005 0.25833 0.579728 0.168103 0.191729 0.422191 0.741723 0.618092 0.590382 0.989524 0.40972 0.953309 ]
113,[99],13,15,0,3,1,19,7,[ 0.258271 0.222559 0.298434 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.102744 0.46977 0.618092 0.590382 0.989524 0.682412 0.720599 ]


==> hstrat/tests/test_hstrat/assets/nk_tournamentselection.csv <==
id,ancestor_list,origin_time,destruction_time,num_orgs,tot_orgs,num_offspring,total_offspring,depth,phenotype
47645,[250],5000,inf,1,1,0,0,8,[ 0.897281 0.627867 0.842173 0.953767 0.615421 0.849175 0.795495 0.655207 0.630174 0.939279 0.457317 0.102534 0.960229 0.780958 0.248017 0.843595 0.791117 0.595291 0.68697 0.513536 ]
47644,[250],5000,inf,1,1,0,0,8,[ 0.897281 0.627867 0.842173 0.953767 0.615421 0.849175 0.795495 0.655207 0.630174 0.939279 0.457317 0.593252 0.39306 0.326643 0.875924 0.843595 0.198093 0.382351 0.368093 0.459045 ]
47643,[250],5000,inf,1,1,0,0,8,[ 0.295119 0.978285 0.842173 0.953767 0.615421 0.849175 0.795495 0.655207 0.630174 0.939279 0.457317 0.593252 0.39306 0.326643 0.875924 0.843595 0.791117 0.595291 0.339053 0.453858 ]
47642,[250],5000,inf,1,1,0,0,8,[ 0.897281 0.627867 0.842173 0.953767 0.615421 0.849175 0.795495 0.655207 0.630174 0.939279 0.457317 0.102534 0.960229 0.780958 0.248017 0.843595 0.791117 0.595291 0.68697 0.513536 ]
47641,[250],5000,inf,1,1,0,0,8,[ 0.897281 0.142281 0.980493 0.0445365 0.454894 0.849175 0.795495 0.655207 0.630174 0.939279 0.457317 0.593252 0.39306 0.326643 0.875924 0.843595 0.791117 0.595291 0.68697 0.513536 ]
47640,[250],5000,inf,1,1,0,0,8,[ 0.617043 0.542619 0.601551 0.953767 0.615421 0.849175 0.795495 0.655207 0.630174 0.939279 0.457317 0.593252 0.39306 0.326643 0.875924 0.843595 0.791117 0.595291 0.68697 0.622672 ]
47639,[250],5000,inf,1,1,0,0,8,[ 0.897281 0.627867 0.842173 0.879828 0.737197 0.704924 0.503842 0.655207 0.630174 0.939279 0.457317 0.593252 0.39306 0.326643 0.875924 0.843595 0.791117 0.595291 0.68697 0.513536 ]
47626,[250],4999,inf,1,2,0,0,8,[ 0.897281 0.627867 0.842173 0.953767 0.615421 0.849175 0.795495 0.655207 0.630174 0.939279 0.311709 0.840836 0.133292 0.100105 0.875924 0.843595 0.791117 0.595291 0.68697 0.513536 ]
47633,[250],4999,inf,1,2,0,0,8,[ 0.897281 0.627867 0.842173 0.953767 0.615421 0.849175 0.795495 0.655207 0.630174 0.939279 0.457317 0.593252 0.857469 0.267302 0.212507 0.14281 0.791117 0.595291 0.68697 0.513536 ]
250,[201],25,inf,91,442290,9,9,7,[ 0.897281 0.627867 0.842173 0.953767 0.615421 0.849175 0.795495 0.655207 0.630174 0.939279 0.457317 0.593252 0.39306 0.326643 0.875924 0.843595 0.791117 0.595291 0.68697 0.513536 ]
201,[158],20,36,0,260,1,10,6,[ 0.617043 0.542619 0.601551 0.953767 0.615421 0.849175 0.795495 0.655207 0.630174 0.939279 0.457317 0.593252 0.39306 0.326643 0.875924 0.843595 0.791117 0.595291 0.68697 0.622672 ]
158,[80],16,33,0,405,1,10,5,[ 0.617043 0.542619 0.601551 0.953767 0.615421 0.849175 0.795495 0.655207 0.630174 0.939279 0.457317 0.102534 0.960229 0.780958 0.248017 0.843595 0.791117 0.595291 0.68697 0.622672 ]
80,[55],7,24,0,571,1,10,4,[ 0.617043 0.542619 0.601551 0.953767 0.615421 0.849175 0.795495 0.655207 0.630174 0.939279 0.311709 0.535458 0.137209 0.647296 0.248017 0.843595 0.791117 0.595291 0.68697 0.622672 ]
55,[54],5,15,0,166,1,10,3,[ 0.617043 0.542619 0.601551 0.953767 0.615421 0.849175 0.795495 0.655207 0.630174 0.939279 0.311709 0.535458 0.137209 0.647296 0.248017 0.843595 0.198093 0.382351 0.368093 0.943928 ]
9,[1],1,12,0,210,1,10,1,[ 0.617043 0.542619 0.464605 0.76383 0.238735 0.321614 0.795495 0.655207 0.630174 0.939279 0.311709 0.535458 0.137209 0.647296 0.248017 0.727699 0.762139 0.8074 0.0995118 0.943928 ]
54,[9],4,6,0,2,1,10,2,[ 0.617043 0.542619 0.601551 0.953767 0.615421 0.849175 0.795495 0.655207 0.630174 0.939279 0.311709 0.535458 0.137209 0.647296 0.248017 0.727699 0.762139 0.8074 0.0995118 0.943928 ]
1,[NONE],0,6,0,314,1,10,0,[ 0.617043 0.542619 0.464605 0.76383 0.238735 0.321614 0.15161 0.00333426 0.144995 0.913818 0.311709 0.535458 0.137209 0.647296 0.248017 0.727699 0.762139 0.8074 0.0995118 0.943928 ]


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-asexual-phylogeny--invalid-ancestor_list-syntax1.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,[non],0,0,0,1
1,[0],1,0,0,2
2,[0],0,0,1,2
3,[1],1,1,0,none
4,[1],1,0,0,none
5,[2],0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-asexual-phylogeny--invalid-ancestor_list-syntax2.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,none,0,0,0,1
1,0,1,0,0,2
2,0,0,0,1,2
3,1,1,1,0,none
4,1,1,0,0,none
5,2,0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-asexual-phylogeny--invalid-ancestor_list-syntax3.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,[none],0,0,0,1
1,0],1,0,0,2
2,0],0,0,1,2
3,1],1,1,0,none
4,1],1,0,0,none
5,2],0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-asexual-phylogeny--invalid-ancestor_list-syntax4.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,,0,0,0,1
1,[0],1,0,0,2
2,[0],0,0,1,2
3,[1],1,1,0,none
4,[1],1,0,0,none
5,[2],0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-asexual-phylogeny--invalid-duplicate-id1.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,[none],0,0,0,1
0,[0],1,0,0,2
1,[0],0,0,1,2
2,[1],1,1,0,none
3,[1],1,0,0,none
4,[2],0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-asexual-phylogeny--invalid-duplicate-id2.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,[none],0,0,0,1
1,[0],1,0,0,2
2,[0],0,0,1,2
3,[1],1,1,0,none
2,[1],1,0,0,none
4,[2],0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-asexual-phylogeny--invalid-duplicate-id3.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,[none],0,0,0,1
0,[0],1,0,0,2
0,[0],0,0,1,2
0,[1],1,1,0,none
0,[1],1,0,0,none
0,[2],0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-asexual-phylogeny--invalid-mismatched-ancestor_id-ancestor_list-columns1.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time,ancestor_id
0,[none],0,0,0,1,1
1,[0],1,0,0,2,0
2,[0],0,0,1,2,0
3,[1],1,1,0,none,1
4,[1],1,0,0,none,1
5,[2],0,0,1,none,2


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-asexual-phylogeny--invalid-mismatched-ancestor_id-ancestor_list-columns2.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time,ancestor_id
0,[none],0,0,0,1,0
1,[0],1,0,0,2,0
2,[0],0,0,1,2,2
3,[1],1,1,0,none,1
4,[1],1,0,0,none,1
5,[2],0,0,1,none,2


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-asexual-phylogeny--invalid-mismatched-ancestor_id-ancestor_list-columns3.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time,ancestor_id
0,[none],0,0,0,1,0
1,[0],1,0,0,2,0
2,[0],0,0,1,2,1
3,[1],1,1,0,none,1
4,[1],1,0,0,none,1
5,[2],0,0,1,none,2


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-asexual-phylogeny--invalid-missing-ancestor_list-column1.csv <==
id,trait_a,trait_b,trait_c,destruction_time
0,0,0,0,1
1,1,0,0,2
2,0,0,1,2
3,1,1,0,none
4,1,0,0,none
5,0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-asexual-phylogeny--invalid-missing-ancestor_list-column2.csv <==
id,ancestor_id,trait_a,trait_b,trait_c,destruction_time
0,0,0,0,0,1
1,0,1,0,0,2
2,0,0,0,1,2
3,1,1,1,0,none
4,1,1,0,0,none
5,2,0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-asexual-phylogeny--invalid-missing-id-column.csv <==
ancestor_list,trait_a,trait_b,trait_c,destruction_time
[none],0,0,0,1
[0],1,0,0,2
[0],0,0,1,2
[1],1,1,0,none
[1],1,0,0,none
[2],0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-asexual-phylogeny--invalid-negative-id1.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,[none],0,0,0,1
1,[0],1,0,0,2
2,[0],0,0,1,2
-3,[1],1,1,0,none
4,[1],1,0,0,none
5,[2],0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-asexual-phylogeny--invalid-negative-id2.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,[none],0,0,0,1
1,[0],1,0,0,2
-2,[0],0,0,1,2
3,[1],1,1,0,none
4,[1],1,0,0,none
5,[-2],0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-asexual-phylogeny--invalid-negative-id3.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,[none],0,0,0,1
-1,[0],1,0,0,2
-2,[0],0,0,1,2
-3,[-1],1,1,0,none
-4,[-1],1,0,0,none
-5,[-2],0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-asexual-phylogeny--invalid-nonexistant-ancestor_id-id1.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time,ancestor_id
0,[none],0,0,0,1,0
1,[0],1,0,0,2,0
2,[0],0,0,1,2,0
3,[1],1,1,0,none,1
4,[1],1,0,0,none,6
5,[2],0,0,1,none,2


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-asexual-phylogeny--invalid-nonexistant-ancestor_id-id2.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time,ancestor_id
0,[none],0,0,0,1,6
1,[0],1,0,0,2,0
2,[0],0,0,1,2,0
3,[1],1,1,0,none,1
4,[1],1,0,0,none,1
5,[2],0,0,1,none,2


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-asexual-phylogeny--invalid-nonexistant-ancestor_id-id3.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time,ancestor_id
0,[none],0,0,0,1,0
1,[0],1,0,0,2,0
2,[0],0,0,1,2,0
3,[1],1,1,0,none,1
4,[6],1,0,0,none,6
5,[2],0,0,1,none,2


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-asexual-phylogeny--invalid-nonexistant-ancestor_id-id4.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time,ancestor_id
0,[6],0,0,0,1,6
1,[0],1,0,0,2,0
2,[0],0,0,1,2,0
3,[1],1,1,0,none,1
4,[1],1,0,0,none,1
5,[2],0,0,1,none,2


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-asexual-phylogeny--invalid-nonexistant-ancestor_list-id.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,[none],0,0,0,1
1,[0],1,0,0,2
2,[0],0,0,1,2
3,[1],1,1,0,none
4,[1],1,0,0,none
5,[8],0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-asexual-phylogeny-empty-list-notation.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,[],0,0,0,1
1,[0],1,0,0,2
2,[0],0,0,1,2
3,[1],1,1,0,none
4,[1],1,0,0,none
5,[2],0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-asexual-phylogeny-noncompact1.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,[none],0,0,0,1
10,[0],1,0,0,2
20,[0],0,0,1,2
30,[10],1,1,0,none
40,[10],1,0,0,none
50,[20],0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-asexual-phylogeny-noncompact2.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
53,[none],0,0,0,1
34,[53],1,0,0,2
99,[53],0,0,1,2
101,[34],1,1,0,none
22,[34],1,0,0,none
8,[99],0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-asexual-phylogeny-uniq.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
100000,[none],0,0,0,1
100001,[100000],1,0,0,2
100002,[100000],0,0,1,2
100003,[100001],1,1,0,none
100004,[100001],1,0,0,none
100005,[100002],0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-asexual-phylogeny.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,[none],0,0,0,1
1,[0],1,0,0,2
2,[0],0,0,1,2
3,[1],1,1,0,none
4,[1],1,0,0,none
5,[2],0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-sexual-phylogeny--invalid-ancestor_list-syntax1.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,[non],0,0,0,1
1,[none],0,0,0,1
2,"[0,1]",1,0,0,2
3,"[0,1]",0,0,1,2
4,"[2,3]",1,1,0,3
5,"[2,3]",1,0,0,3
6,"[4,5]",0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-sexual-phylogeny--invalid-ancestor_list-syntax2.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,none,0,0,0,1
1,none,0,0,0,1
2,"0,1",1,0,0,2
3,"0,1",0,0,1,2
4,"2,3",1,1,0,3
5,"2,3",1,0,0,3
6,"4,5",0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-sexual-phylogeny--invalid-ancestor_list-syntax3.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,[none],0,0,0,1
1,[none],0,0,0,1
2,"0,1]",1,0,0,2
3,"0,1]",0,0,1,2
4,"2,3]",1,1,0,3
5,"2,3]",1,0,0,3
6,"4,5]",0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-sexual-phylogeny--invalid-ancestor_list-syntax4.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,,0,0,0,1
1,,0,0,0,1
2,"[0,1]",1,0,0,2
3,"[0,1]",0,0,1,2
4,"[2,3]",1,1,0,3
5,"[2,3]",1,0,0,3
6,"[4,5]",0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-sexual-phylogeny--invalid-duplicate-id1.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,[none],0,0,0,1
0,[none],0,0,0,1
2,"[0,0]",1,0,0,2
3,"[0,0]",0,0,1,2
4,"[2,3]",1,1,0,3
5,"[2,3]",1,0,0,3
6,"[4,5]",0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-sexual-phylogeny--invalid-duplicate-id2.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,[none],0,0,0,1
1,[none],0,0,0,1
0,"[0,1]",1,0,0,2
3,"[0,1]",0,0,1,2
4,"[0,3]",1,1,0,3
5,"[0,3]",1,0,0,3
6,"[4,5]",0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-sexual-phylogeny--invalid-duplicate-id3.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,[none],0,0,0,1
1,[none],0,0,0,1
2,"[0,1]",1,0,0,2
3,"[0,1]",0,0,1,2
4,"[2,3]",1,1,0,3
5,"[2,3]",1,0,0,3
5,"[4,5]",0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-sexual-phylogeny--invalid-mismatched-ancestor_id-ancestor_list-columns1.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time,ancestor_id
0,[none],0,0,0,1,0
1,[none],0,0,0,1,1
2,"[0,1]",1,0,0,2,0
3,"[0,1]",0,0,1,2,0
4,"[2,3]",1,1,0,3,2
5,"[2,3]",1,0,0,3,2
6,"[4,5]",0,0,1,none,4


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-sexual-phylogeny--invalid-mismatched-ancestor_id-ancestor_list-columns2.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time,ancestor_id
0,[none],0,0,0,1,
1,[none],0,0,0,1,
2,"[0,1]",1,0,0,2,
3,"[0,1]",0,0,1,2,
4,"[2,3]",1,1,0,3,
5,"[2,3]",1,0,0,3,
6,"[4,5]",0,0,1,none,


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-sexual-phylogeny--invalid-missing-id-column.csv <==
ancestor_list,trait_a,trait_b,trait_c,destruction_time
[none],0,0,0,1
[none],0,0,0,1
"[0,1]",1,0,0,2
"[0,1]",0,0,1,2
"[2,3]",1,1,0,3
"[2,3]",1,0,0,3
"[4,5]",0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-sexual-phylogeny--invalid-negative-id1.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,[none],0,0,0,1
1,[none],0,0,0,1
2,"[0,1]",1,0,0,2
-3,"[0,1]",0,0,1,2
4,"[2,-3]",1,1,0,3
5,"[2,-3]",1,0,0,3
6,"[4,5]",0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-sexual-phylogeny--invalid-negative-id2.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,[none],0,0,0,1
1,[none],0,0,0,1
-2,"[0,1]",1,0,0,2
3,"[0,1]",0,0,1,2
4,"[2,3]",1,1,0,3
5,"[2,3]",1,0,0,3
6,"[4,5]",0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-sexual-phylogeny--invalid-negative-id3.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,[none],0,0,0,1
-1,[none],0,0,0,1
-2,"[0,-1]",1,0,0,2
-3,"[0,-1]",0,0,1,2
-4,"[-2,-3]",1,1,0,3
-5,"[-2,-3]",1,0,0,3
-6,"[-4,-5]",0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-sexual-phylogeny--invalid-nonexistant-ancestor_list-id.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,[none],0,0,0,1
1,[none],0,0,0,1
2,"[0,1]",1,0,0,2
3,"[0,1]",0,0,1,2
4,"[2,3]",1,1,0,3
5,"[2,3]",1,0,0,3
6,"[8,5]",0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-sexual-phylogeny-empty-list-notation.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,[],0,0,0,1
1,[],0,0,0,1
2,"[0,1]",1,0,0,2
3,"[0,1]",0,0,1,2
4,"[2,3]",1,1,0,3
5,"[2,3]",1,0,0,3
6,"[4,5]",0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-sexual-phylogeny-noncompact1.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,[none],0,0,0,1
10,[none],0,0,0,1
20,"[0,10]",1,0,0,2
30,"[0,10]",0,0,1,2
40,"[20,30]",1,1,0,3
50,"[20,30]",1,0,0,3
60,"[40,50]",0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-sexual-phylogeny-noncompact2.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
53,[none],0,0,0,1
34,[none],0,0,0,1
117,"[53,34]",1,0,0,2
9,"[53,34]",0,0,1,2
48,"[117,9 ]",1,1,0,3
66,"[117,9]",1,0,0,3
12,"[48,66]",0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-sexual-phylogeny-uniq.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
1000000,[none],0,0,0,1
1000001,[none],0,0,0,1
1000002,"[1000000,1000001]",1,0,0,2
1000003,"[1000000,1000001]",0,0,1,2
1000004,"[1000002,1000003]",1,1,0,3
1000005,"[1000002,1000003]",1,0,0,3
1000006,"[1000004,1000005]",0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/example-standard-toy-sexual-phylogeny.csv <==
id,ancestor_list,trait_a,trait_b,trait_c,destruction_time
0,[none],0,0,0,1
1,[none],0,0,0,1
2,"[0,1]",1,0,0,2
3,"[0,1]",0,0,1,2
4,"[2,3]",1,1,0,3
5,"[2,3]",1,0,0,3
6,"[4,5]",0,0,1,none


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/nk_ecoeaselection.csv <==
id,ancestor_list,origin_time,destruction_time,num_orgs,tot_orgs,num_offspring,total_offspring,depth,phenotype
286082,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286081,[285064],3000,inf,1,1,0,0,318,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
286080,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.764361 0.941376 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286079,[285698],3000,inf,1,1,0,0,318,[ 0.655405 0.377253 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.230346 0.610081 ]
286078,[285663],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
286076,[285064],3000,inf,1,1,0,0,318,[ 0.966415 0.780388 0.339692 0.0417415 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286075,[285370],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.0177735 0.996059 0.587459 0.113471 0.399652 0.499309 0.331944 ]
286074,[285440],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.477147 0.659672 0.292154 0.981037 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286073,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.182193 0.641282 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286072,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.528752 0.151974 0.391884 0.753722 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286071,[285698],3000,inf,1,1,0,0,318,[ 0.966415 0.780388 0.339692 0.0417415 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
286068,[285602],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
286067,[284971],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
286065,[285064],3000,inf,1,1,0,0,318,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
286060,[285064],3000,inf,1,1,0,0,318,[ 0.966415 0.780388 0.339692 0.0417415 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286059,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.744291 0.634641 0.409571 0.919135 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286058,[285064],3000,inf,1,1,0,0,318,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
286056,[285064],3000,inf,1,1,0,0,318,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
286054,[285663],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.900739 0.585985 0.316304 0.370609 0.499309 0.796683 ]
286053,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.264263 0.121833 0.203214 0.433524 ]
286052,[284971],3000,inf,1,1,0,0,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.0177735 0.996059 0.587459 0.264263 0.121833 0.203214 0.433524 ]
286051,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.0398419 0.608768 0.236846 0.370609 0.499309 0.796683 ]
286050,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.528752 0.151974 0.391884 0.753722 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286049,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.528752 0.151974 0.391884 0.753722 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286048,[285370],3000,inf,1,1,0,0,317,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286047,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286043,[284762],3000,inf,1,1,0,0,317,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
286077,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.0398419 0.608768 0.236846 0.370609 0.499309 0.796683 ]
286042,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.744291 0.634641 0.409571 0.919135 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286041,[285908],3000,inf,1,1,0,0,318,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
286040,[285268],3000,inf,1,1,0,0,317,[ 0.227434 0.879461 0.731394 0.310202 0.310443 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286039,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.264263 0.121833 0.203214 0.433524 ]
286038,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.543834 0.455503 0.139399 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286037,[285869],3000,inf,1,1,0,0,319,[ 0.227434 0.107758 0.311373 0.528752 0.759342 0.161715 0.827836 0.981037 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286036,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.659672 0.292154 0.981037 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286034,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.588336 0.455492 0.630574 0.41305 0.399652 0.499309 0.331944 ]
286033,[285736],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.0177735 0.996059 0.587459 0.113471 0.399652 0.499309 0.796683 ]
286032,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.592203 0.0610829 0.336801 0.805204 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286031,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286030,[285064],3000,inf,1,1,0,0,318,[ 0.966415 0.780388 0.339692 0.0417415 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286029,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.717128 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286028,[284971],3000,inf,1,1,0,0,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.182193 0.641282 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
286027,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.33191 0.715529 0.719748 0.464015 0.796683 ]
286070,[285698],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.592203 0.0610829 0.336801 0.805204 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
286026,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.543834 0.455503 0.139399 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286045,[285064],3000,inf,1,1,0,0,318,[ 0.966415 0.780388 0.339692 0.0417415 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286025,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.744291 0.634641 0.409571 0.919135 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286024,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.528752 0.151974 0.391884 0.753722 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286023,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.528752 0.151974 0.391884 0.753722 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286022,[284971],3000,inf,1,1,0,0,317,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
286020,[285370],3000,inf,1,1,0,0,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
286019,[285698],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.965078 0.502272 0.808106 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
286018,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286017,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.592203 0.0610829 0.336801 0.805204 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286016,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.33191 0.715529 0.719748 0.464015 0.796683 ]
286015,[285888],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.592203 0.0610829 0.336801 0.805204 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
286014,[285680],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.182193 0.641282 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286013,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286012,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.764361 0.941376 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286010,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.882332 0.549424 0.0890584 0.629737 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286044,[285268],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286009,[285923],3000,inf,1,1,0,0,318,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286008,[285696],3000,inf,1,1,0,0,319,[ 0.212209 0.40814 0.592203 0.0610829 0.336801 0.455281 0.00856907 0.39548 0.193967 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286007,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286005,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.965078 0.502272 0.808106 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286003,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.0398419 0.608768 0.236846 0.370609 0.499309 0.796683 ]
286035,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.669305 0.898177 0.310202 0.310443 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286002,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.0293499 0.853584 0.254936 0.949996 0.0398419 0.608768 0.236846 0.370609 0.499309 0.796683 ]
286000,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.549424 0.0890584 0.629737 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285999,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.0452397 0.212129 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285998,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.549424 0.0890584 0.629737 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285997,[285474],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
285996,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.764361 0.941376 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285995,[285268],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285994,[284762],3000,inf,1,1,0,0,317,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285993,[285268],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.588336 0.455492 0.630574 0.41305 0.399652 0.499309 0.331944 ]
285992,[285763],3000,inf,1,1,0,0,318,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285991,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.592203 0.0610829 0.336801 0.805204 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285990,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.423132 0.206902 0.630574 0.41305 0.399652 0.499309 0.796683 ]
286001,[285268],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.588336 0.455492 0.630574 0.41305 0.399652 0.499309 0.331944 ]
285989,[285924],3000,inf,1,1,0,0,319,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.0293499 0.853584 0.254936 0.423132 0.206902 0.630574 0.41305 0.399652 0.499309 0.796683 ]
285988,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285987,[284971],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
286006,[285440],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285986,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
285984,[285064],3000,inf,1,1,0,0,318,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
286066,[284353],3000,inf,1,1,0,0,316,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.965078 0.502272 0.808106 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
285983,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.900739 0.585985 0.316304 0.370609 0.499309 0.331944 ]
285982,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.264263 0.121833 0.203214 0.433524 ]
285981,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.965078 0.502272 0.808106 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285980,[285064],2999,inf,2,3,0,0,318,[ 0.212209 0.669305 0.898177 0.310202 0.310443 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285972,[285064],2999,inf,1,2,0,0,318,[ 0.212209 0.669305 0.898177 0.310202 0.310443 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285968,[285370],2999,inf,3,4,0,0,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
285964,[284762],2999,inf,2,3,0,0,317,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285963,[285370],2999,inf,1,2,0,0,317,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285959,[284762],2999,inf,1,2,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
285950,[285846],2999,inf,2,3,0,0,319,[ 0.212209 0.40814 0.0984858 0.528752 0.151974 0.391884 0.753722 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.423132 0.206902 0.630574 0.41305 0.399652 0.499309 0.796683 ]
285946,[284762],2999,inf,2,3,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286083,[285268],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.588336 0.455492 0.630574 0.41305 0.399652 0.499309 0.331944 ]
285936,[285064],2999,inf,1,2,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.0398419 0.608768 0.236846 0.370609 0.499309 0.796683 ]
285935,[284762],2999,inf,2,3,0,0,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
285925,[284762],2999,inf,2,3,0,0,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
286011,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.900739 0.585985 0.316304 0.370609 0.499309 0.331944 ]
285919,[285064],2999,inf,1,2,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.0452397 0.212129 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285912,[284762],2999,inf,3,4,0,0,317,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285909,[284762],2999,inf,1,2,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285907,[285064],2999,inf,4,5,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.423132 0.206902 0.630574 0.41305 0.399652 0.499309 0.796683 ]
285899,[284971],2999,inf,1,2,0,0,317,[ 0.212209 0.40814 0.0984858 0.528752 0.151974 0.391884 0.753722 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
286069,[285440],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.182193 0.641282 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285894,[284951],2999,inf,1,2,0,0,316,[ 0.212209 0.40814 0.0984858 0.528752 0.151974 0.391884 0.753722 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.264263 0.121833 0.203214 0.433524 ]
285892,[284762],2999,inf,1,2,0,0,317,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.576072 0.0739211 0.123924 ]
285869,[285479],2998,inf,2,4,1,1,318,[ 0.227434 0.107758 0.311373 0.528752 0.151974 0.391884 0.753722 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285860,[285440],2998,inf,6,9,0,0,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
286064,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.764361 0.941376 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285970,[284762],2999,inf,3,4,0,0,317,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285850,[285064],2998,inf,3,6,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.423132 0.206902 0.630574 0.41305 0.399652 0.499309 0.796683 ]
285879,[284762],2998,inf,1,3,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285985,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.717128 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285874,[284762],2998,inf,1,3,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285815,[284971],2998,inf,8,13,0,0,317,[ 0.212209 0.669305 0.898177 0.310202 0.310443 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
285811,[284762],2998,inf,2,5,1,1,317,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285804,[285064],2998,inf,1,3,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.423132 0.206902 0.630574 0.41305 0.399652 0.499309 0.796683 ]
285803,[285744],2998,inf,2,5,0,0,318,[ 0.212209 0.669305 0.898177 0.859626 0.742649 0.391884 0.753722 0.593183 0.749237 0.182193 0.641282 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
285796,[285064],2997,inf,4,10,1,1,318,[ 0.212209 0.40814 0.0984858 0.528752 0.151974 0.391884 0.753722 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286062,[285796],3000,inf,1,1,0,0,319,[ 0.212209 0.40814 0.0984858 0.528752 0.151974 0.391884 0.753722 0.100874 0.425415 0.915747 0.717128 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285763,[285440],2997,inf,2,5,1,1,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
285752,[284971],2997,inf,2,5,0,0,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
285736,[285643],2997,inf,3,7,1,1,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.113471 0.399652 0.499309 0.796683 ]
286046,[285268],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.717128 0.940648 0.233914 0.295506 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285888,[284762],2999,inf,1,2,1,1,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
285725,[284762],2997,inf,3,10,0,0,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
285722,[284762],2997,inf,12,25,0,0,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
285698,[284971],2996,inf,26,68,4,4,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
285696,[285064],2996,inf,3,14,1,1,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285695,[284971],2996,inf,4,10,0,0,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
285680,[284036],2996,inf,4,16,1,1,316,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286004,[285811],3000,inf,1,1,0,0,318,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285663,[284762],2996,inf,22,40,2,2,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
285634,[284762],2996,inf,1,15,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285602,[284971],2995,inf,7,14,1,1,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
286057,[284762],3000,inf,1,1,0,0,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.588336 0.455492 0.630574 0.41305 0.399652 0.499309 0.331944 ]
285553,[284353],2995,inf,8,47,0,0,316,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286021,[285268],3000,inf,1,1,0,0,317,[ 0.227434 0.879461 0.731394 0.310202 0.310443 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285479,[284762],2994,inf,1,35,1,2,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285474,[284971],2994,inf,15,38,1,1,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
285440,[284353],2994,inf,10,57,5,6,316,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285643,[285373],2996,inf,23,49,1,2,316,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285370,[284036],2993,inf,15,71,5,5,316,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285268,[284036],2992,inf,69,383,8,8,316,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286055,[285064],3000,inf,1,1,0,0,318,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
285310,[284036],2992,inf,2,31,0,0,316,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
286063,[285064],3000,inf,1,1,0,0,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.744291 0.634641 0.409571 0.919135 0.345937 0.113471 0.399652 0.499309 0.796683 ]
284971,[284353],2989,inf,38,633,14,20,316,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
284762,[284036],2987,inf,186,1135,40,47,316,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
285923,[284762],2999,inf,2,3,1,1,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
286061,[284971],3000,inf,1,1,0,0,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.0177735 0.996059 0.587459 0.264263 0.121833 0.203214 0.433524 ]
285937,[284971],2999,inf,2,3,0,0,317,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
284353,[283329],2982,inf,7,872,4,30,315,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
284036,[283329],2979,inf,3,857,6,67,315,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
285064,[284853],2990,inf,362,1011,54,56,317,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285924,[285064],2999,3000,0,1,1,1,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.423132 0.206902 0.630574 0.41305 0.399652 0.499309 0.796683 ]
284951,[284233],2989,2999,0,110,1,1,315,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.264263 0.121833 0.203214 0.433524 ]
284233,[282774],2981,2999,0,1745,2,4,314,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.264263 0.121833 0.203214 0.420954 ]
285846,[285064],2998,2999,0,1,1,1,318,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.423132 0.206902 0.630574 0.41305 0.399652 0.499309 0.796683 ]
285744,[285697],2997,2998,0,1,1,1,317,[ 0.227434 0.879461 0.731394 0.859626 0.742649 0.391884 0.753722 0.593183 0.749237 0.182193 0.641282 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
285697,[284036],2996,2997,0,1,1,1,316,[ 0.227434 0.879461 0.731394 0.310202 0.310443 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
285373,[284233],2993,2997,0,7,1,3,315,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.113471 0.399652 0.499309 0.331944 ]
283782,[282992],2976,2995,0,2870,1,57,315,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.965078 0.46792 0.503959 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
284853,[283782],2988,2992,0,4,1,57,316,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.764361 0.941376 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
283329,[281920],2971,2990,0,1541,2,99,314,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
282774,[281897],2966,2984,0,190,1,4,313,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.264263 0.144926 0.942778 0.36852 ]
282400,[282090],2962,2971,0,132,1,57,313,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.965078 0.46792 0.527655 0.338034 0.409571 0.919135 0.345937 0.264263 0.121833 0.203214 0.433524 ]
282090,[281315],2959,2964,0,31,1,57,312,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.965078 0.502272 0.808106 0.191443 0.181613 0.919135 0.345937 0.264263 0.121833 0.203214 0.433524 ]
280644,[280437],2943,2962,0,5297,3,160,310,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.264263 0.121833 0.203214 0.433524 ]
279538,[279326],2932,2952,0,3985,1,160,307,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.325857 0.28986 0.921 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.113471 0.399652 0.499309 0.796683 ]
280215,[279538],2939,2946,0,13,1,160,308,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.325857 0.28986 0.921 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.264263 0.121833 0.203214 0.433524 ]
278123,[277717],2917,2934,0,1156,1,160,304,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.145159 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
285908,[284762],2999,3000,0,1,1,1,317,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
277717,[277392],2913,2934,0,1088,1,160,303,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.145159 0.467189 0.192673 0.212129 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
275198,[275082],2887,2899,0,262,1,160,300,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.0452397 0.212129 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
72271,[71525],758,764,0,52,1,160,82,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.524015 0.188286 0.408684 0.975653 0.86332 0.895256 0.719748 0.464015 0.796683 ]
109625,[108222],1150,1188,0,1204,1,160,126,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
247456,[247087],2595,2614,0,715,1,160,265,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
116558,[116358],1224,1234,0,131,1,160,132,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
65177,[64674],683,685,0,2,1,160,70,[ 0.212209 0.40814 0.0984858 0.528752 0.151974 0.391884 0.753722 0.100874 0.936176 0.971422 0.764361 0.941376 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
86688,[84278],910,921,0,599,1,160,103,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
3902,[3503],41,58,0,1055,1,160,8,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
145389,[145174],1526,1534,0,51,1,160,161,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.0452397 0.212129 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
111397,[109625],1168,1178,0,72,1,160,127,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.717128 0.940648 0.233914 0.295506 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
67123,[66995],705,718,0,350,1,160,76,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.717128 0.132787 0.65396 0.926461 0.0012973 0.86332 0.895256 0.719748 0.464015 0.796683 ]
107600,[106009],1128,1144,0,1124,1,160,123,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.424829 0.0798934 0.0452397 0.212129 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
108019,[107600],1133,1143,0,131,1,160,124,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.424829 0.0798934 0.0452397 0.212129 0.744291 0.121075 0.295506 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
105064,[104464],1102,1117,0,790,1,160,121,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.265378 0.193967 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
239306,[237766],2511,2532,0,4095,1,160,256,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
117133,[116858],1230,1245,0,965,1,160,134,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.424829 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
104464,[104096],1095,1108,0,46,1,160,120,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.265378 0.193967 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
159750,[158623],1675,1695,0,258,1,160,183,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.86332 0.895256 0.719748 0.464015 0.796683 ]
96503,[96318],1011,1023,0,188,1,160,116,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.717128 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
247087,[246119],2591,2609,0,1318,1,160,264,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.744291 0.121075 0.295506 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
92348,[92206],968,981,0,268,1,160,111,[ 0.374623 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.424829 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.576072 0.0739211 0.503752 ]
48790,[48566],514,518,0,11,1,160,52,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.965078 0.502272 0.808106 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
26138,[25953],276,286,0,40,1,160,25,[ 0.920963 0.107758 0.311373 0.442382 0.477147 0.848404 0.305763 0.424829 0.507176 0.300469 0.327029 0.213651 0.121075 0.295506 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
139493,[138727],1466,1467,0,1,1,160,153,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.940648 0.338034 0.409571 0.919135 0.345937 0.113471 0.399652 0.499309 0.796683 ]
87923,[87416],922,937,0,425,1,160,105,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
95428,[93058],1000,1019,0,910,1,160,114,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
43751,[43222],461,478,0,586,1,160,45,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.697365 0.439379 0.269206 0.940648 0.233914 0.295506 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
267357,[265916],2804,2807,0,3,1,160,290,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
78646,[78412],826,863,0,5124,1,160,95,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
83544,[83096],877,891,0,197,1,160,101,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
83096,[82533],873,881,0,31,1,160,100,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
28881,[26674],305,317,0,30,1,160,27,[ 0.227434 0.107758 0.311373 0.442382 0.477147 0.848404 0.704538 0.145159 0.325585 0.190495 0.327029 0.213651 0.121075 0.295506 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
78412,[77952],824,829,0,7,1,160,94,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
87416,[86688],917,925,0,67,1,160,104,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.717128 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
77453,[76954],813,828,0,367,1,160,92,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.145159 0.467189 0.192673 0.212129 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
30632,[29514],324,345,0,2406,1,160,30,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.0798025 0.190495 0.327029 0.213651 0.121075 0.295506 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
76017,[75712],798,824,0,7095,1,160,89,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.325857 0.961823 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
76721,[76017],805,812,0,17,1,160,90,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.145159 0.325585 0.190495 0.966465 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
235498,[234873],2471,2497,0,852,1,160,254,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
44815,[43942],472,501,0,1025,1,160,47,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.936185 0.455503 0.921 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
73301,[72762],769,792,0,2819,1,160,84,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.707658 0.14092 0.459511 0.464056 0.464015 0.796683 ]
72762,[72271],763,774,0,307,1,160,83,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.86332 0.895256 0.719748 0.464015 0.796683 ]
71525,[71421],750,766,0,183,1,160,81,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.524015 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
280437,[280215],2941,2947,0,27,1,160,309,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.757819 0.28986 0.921 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.264263 0.121833 0.203214 0.433524 ]
90418,[90236],949,956,0,74,1,160,108,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.0452397 0.212129 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.576072 0.0739211 0.503752 ]
174683,[173921],1833,1847,0,667,1,160,204,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
271219,[270707],2845,2858,0,104,1,160,296,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.737262 0.423132 0.206902 0.619776 0.895256 0.719748 0.464015 0.796683 ]
68605,[67601],720,736,0,206,1,160,78,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
106009,[105064],1111,1139,0,2583,1,160,122,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
67601,[67123],710,730,0,2942,1,160,77,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.717128 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
75712,[75456],794,805,0,58,1,160,88,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.659672 0.0106258 0.936185 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
43942,[43751],463,501,0,1092,1,160,46,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.697365 0.439379 0.641282 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
214665,[209529],2252,2254,0,2,1,160,239,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
23673,[23527],249,250,0,1,1,160,21,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.717128 0.940648 0.233914 0.295506 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
178063,[177433],1868,1880,0,481,1,160,210,[ 0.966415 0.882698 0.919753 0.466784 0.742649 0.157893 0.0406684 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
65713,[65658],689,695,0,20,1,160,73,[ 0.212209 0.40814 0.0984858 0.528752 0.151974 0.391884 0.753722 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
97552,[96503],1022,1033,0,144,1,160,117,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
63239,[62800],662,694,0,3988,1,160,68,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
130421,[129311],1369,1390,0,4535,1,160,145,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
32849,[32018],347,355,0,22,1,160,33,[ 0.920963 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.0798025 0.190495 0.966465 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.576072 0.0739211 0.123924 ]
65658,[65369],688,694,0,36,1,160,72,[ 0.212209 0.40814 0.592203 0.509351 0.0688961 0.904719 0.753722 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
59549,[59146],625,644,0,2585,1,160,64,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
120791,[120060],1269,1280,0,50,1,160,138,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.717128 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
68836,[68605],722,792,0,8238,1,160,79,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
59146,[57555],621,629,0,49,1,160,63,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
32018,[31755],338,369,0,7789,1,160,32,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.0798025 0.190495 0.966465 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
153404,[152908],1609,1611,0,4,1,160,174,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.86332 0.895256 0.719748 0.464015 0.796683 ]
53288,[51796],561,583,0,2022,1,160,59,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
28943,[28881],306,317,0,135,1,160,28,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.762226 0.704538 0.145159 0.325585 0.190495 0.327029 0.213651 0.121075 0.295506 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
98091,[97552],1028,1108,0,12023,1,160,118,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
22727,[21135],240,251,0,53,1,160,18,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.576072 0.0739211 0.123924 ]
117796,[117133],1237,1273,0,512,1,160,135,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.424829 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
81382,[80488],855,864,0,154,1,160,97,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
41313,[40197],435,443,0,37,1,160,41,[ 0.920963 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.0798025 0.00223658 0.464795 0.503959 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
7877,[7479],82,101,0,823,1,160,13,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
225180,[224794],2363,2396,0,9847,1,160,250,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
51796,[51597],545,565,0,4172,1,160,58,[ 0.920963 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
50642,[50383],533,559,0,2883,1,160,56,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
131347,[130421],1380,1405,0,4990,1,160,146,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
50383,[50221],530,548,0,3254,1,160,55,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
270707,[269461],2840,2850,0,73,1,160,295,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.86332 0.895256 0.719748 0.464015 0.796683 ]
92206,[90858],967,972,0,14,1,160,110,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.576072 0.0739211 0.503752 ]
66995,[65977],703,717,0,259,1,160,75,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.86332 0.895256 0.719748 0.464015 0.796683 ]
51597,[50642],543,548,0,24,1,160,57,[ 0.920963 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.576072 0.0739211 0.123924 ]
50221,[49147],529,531,0,2,1,160,54,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.965078 0.502272 0.947488 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
47946,[47592],505,527,0,4089,1,160,50,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
145596,[145389],1529,1545,0,1334,1,160,162,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
147379,[146568],1547,1562,0,253,1,160,164,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
77952,[77453],819,854,0,7974,1,160,93,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.145159 0.467189 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
92613,[92348],971,983,0,380,1,160,112,[ 0.374623 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.145159 0.467189 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.576072 0.0739211 0.503752 ]
47592,[46541],501,509,0,33,1,160,49,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
189920,[189083],1992,2011,0,745,1,160,220,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
40197,[40143],424,449,0,6546,1,160,40,[ 0.920963 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.0798025 0.190495 0.327029 0.213651 0.121075 0.295506 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
197523,[197319],2071,2089,0,1203,1,160,226,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.0890584 0.629737 0.188853 0.345937 0.264263 0.121833 0.203214 0.420954 ]
38759,[38036],409,439,0,2860,1,160,38,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.0798025 0.190495 0.327029 0.213651 0.121075 0.295506 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
43222,[42575],455,474,0,395,1,160,44,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.697365 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
41595,[41313],438,457,0,2398,1,160,42,[ 0.920963 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.697365 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
218636,[216546],2294,2300,0,11,1,160,242,[ 0.977711 0.565085 0.311373 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.230346 0.232522 ]
38036,[37255],401,422,0,1820,1,160,37,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.0798025 0.190495 0.327029 0.213651 0.121075 0.295506 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
121105,[120791],1272,1309,0,9512,1,160,139,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
223515,[220447],2345,2369,0,769,1,160,248,[ 0.920963 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
64674,[63239],678,687,0,94,1,160,69,[ 0.212209 0.40814 0.0984858 0.528752 0.151974 0.391884 0.753722 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
155241,[154989],1628,1636,0,134,1,160,179,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.325857 0.961823 0.429443 0.502272 0.947488 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
32940,[32849],348,404,0,26458,1,160,34,[ 0.920963 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.0798025 0.190495 0.966465 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
179488,[179046],1884,1891,0,40,1,160,213,[ 0.129614 0.117406 0.617188 0.79168 0.151974 0.157893 0.0406684 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.33191 0.715529 0.719748 0.464015 0.331944 ]
46541,[44815],490,508,0,362,1,160,48,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.292154 0.981037 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
37130,[32940],392,393,0,1,1,160,35,[ 0.920963 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.0798025 0.190495 0.966465 0.524015 0.188286 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
60892,[59549],638,651,0,33,1,160,65,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
29514,[28943],312,337,0,5920,1,160,29,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.0798025 0.190495 0.327029 0.213651 0.121075 0.295506 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
179898,[179786],1888,1906,0,468,1,160,215,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
31755,[30632],335,340,0,22,1,160,31,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.0798025 0.190495 0.966465 0.524015 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
1,[NONE],0,8,0,3574,1,160,0,[ 0.129614 0.625293 0.313639 0.471491 0.310443 0.336601 0.583253 0.757819 0.28986 0.921 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
65369,[65177],685,696,0,248,1,160,71,[ 0.212209 0.40814 0.0984858 0.528752 0.151974 0.391884 0.753722 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
12,[1],0,3,0,5,1,160,1,[ 0.129614 0.625293 0.313639 0.471491 0.310443 0.336601 0.583253 0.757819 0.28986 0.139399 0.882332 0.549424 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
291,[12],2,12,0,35,1,160,2,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.882332 0.549424 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
275676,[275198],2892,2919,0,5585,1,160,301,[ 0.227434 0.107758 0.311373 0.442382 0.477147 0.848404 0.305763 0.424829 0.0798934 0.0452397 0.212129 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
116358,[115823],1221,1232,0,145,1,160,131,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.717128 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
108222,[108019],1135,1157,0,4163,1,160,125,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.424829 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
170982,[169837],1793,1800,0,38,1,160,196,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
2006,[1184],20,40,0,1949,1,160,5,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
173735,[173506],1823,1843,0,559,1,160,202,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.325585 0.00223658 0.460918 0.947488 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
2906,[2006],30,46,0,550,1,160,6,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.0452397 0.212129 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
82533,[81962],867,882,0,916,1,160,99,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
10421,[8154],108,140,0,1150,1,160,15,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
147722,[147379],1550,1558,0,35,1,160,165,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.936176 0.971422 0.764361 0.941376 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
49147,[48790],517,529,0,105,1,160,53,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.965078 0.502272 0.947488 0.544384 0.132798 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
8154,[7877],85,121,0,9034,1,160,14,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
277392,[275676],2910,2924,0,151,1,160,302,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.424829 0.0798934 0.0452397 0.212129 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
7479,[6113],78,87,0,113,1,160,12,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.641282 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
23053,[22727],243,257,0,1115,1,160,19,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
134675,[133907],1415,1428,0,519,1,160,150,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
37255,[37130],393,407,0,745,1,160,36,[ 0.920963 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.0798025 0.190495 0.327029 0.213651 0.121075 0.295506 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
81962,[81382],861,873,0,48,1,160,98,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
71421,[68836],749,750,0,1,1,160,80,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
243115,[242561],2550,2565,0,691,1,160,260,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.576072 0.0739211 0.123924 ]
246119,[245606],2581,2602,0,2712,1,160,263,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.744291 0.121075 0.295506 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
80488,[78646],846,862,0,556,1,160,96,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.717128 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
88598,[87923],930,958,0,1447,1,160,106,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
4946,[3902],52,68,0,113,1,160,9,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.424829 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
12589,[10421],131,232,0,30332,1,160,16,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
133907,[133590],1406,1422,0,1174,1,160,149,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.145159 0.467189 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
165773,[165482],1738,1760,0,3779,1,160,190,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
5178,[4946],54,84,0,3159,1,160,10,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.424829 0.0798934 0.182193 0.269206 0.940648 0.233914 0.295506 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
188352,[186643],1976,1994,0,301,1,160,218,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.182193 0.269206 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
281897,[281428],2957,2975,0,424,1,4,312,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.264263 0.144926 0.942778 0.36852 ]
93058,[92613],976,1012,0,15738,1,160,113,[ 0.374623 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.145159 0.467189 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
76954,[76721],808,830,0,3242,1,160,91,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.145159 0.325585 0.190495 0.327029 0.941376 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
199351,[198961],2091,2126,0,5962,1,160,229,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.0890584 0.629737 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
42575,[41595],448,464,0,540,1,160,43,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.697365 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
171381,[171182],1797,1823,0,4729,1,160,198,[ 0.227434 0.107758 0.311373 0.442382 0.477147 0.848404 0.704538 0.325857 0.961823 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
62082,[60892],650,671,0,3484,1,160,66,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
264565,[264400],2775,2790,0,773,1,160,287,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
116858,[116558],1227,1233,0,42,1,160,133,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
84278,[83544],885,937,0,17414,1,160,102,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
26674,[26138],282,316,0,15303,1,160,26,[ 0.920963 0.107758 0.311373 0.442382 0.477147 0.848404 0.704538 0.145159 0.325585 0.190495 0.327029 0.213651 0.121075 0.295506 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
96318,[95428],1009,1012,0,3,1,160,115,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
242354,[240081],2542,2546,0,13,1,160,258,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
57555,[56841],605,632,0,813,1,160,62,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
3503,[2906],36,44,0,51,1,160,7,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
75456,[74917],792,795,0,4,1,160,87,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
120060,[119531],1261,1281,0,2222,1,160,137,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
104096,[98091],1092,1114,0,707,1,160,119,[ 0.374623 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.265378 0.193967 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
123105,[121105],1293,1310,0,2370,1,160,140,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
123602,[123105],1298,1318,0,3052,1,160,141,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
198961,[197935],2087,2102,0,86,1,160,228,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.0890584 0.629737 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
124666,[123602],1310,1319,0,52,1,160,142,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
129311,[125170],1358,1374,0,566,1,160,144,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
133590,[133204],1403,1413,0,76,1,160,148,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.145159 0.467189 0.192673 0.212129 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
133204,[131347],1398,1414,0,563,1,160,147,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.265378 0.193967 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
281823,[281758],2956,2960,0,9,1,99,312,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.264263 0.121833 0.203214 0.420954 ]
135009,[134675],1419,1465,0,14875,1,160,151,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
194750,[194658],2042,2081,0,6266,1,160,223,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
224794,[223515],2360,2368,0,42,1,160,249,[ 0.374623 0.40814 0.592203 0.0610829 0.336801 0.805204 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
138727,[135009],1457,1471,0,571,1,160,152,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
140302,[139612],1474,1489,0,398,1,160,155,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.33191 0.715529 0.719748 0.464015 0.796683 ]
90236,[88598],947,961,0,167,1,160,107,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.576072 0.0739211 0.503752 ]
141246,[140302],1483,1500,0,176,1,160,156,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
119531,[117796],1256,1269,0,413,1,160,136,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.659672 0.292154 0.827349 0.749237 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
142389,[141246],1496,1504,0,59,1,160,157,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.33191 0.715529 0.719748 0.464015 0.796683 ]
144717,[143097],1520,1524,0,8,1,160,159,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.744368 0.697365 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
143097,[142389],1503,1530,0,1990,1,160,158,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
281315,[280644],2951,2962,0,205,1,57,311,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.264263 0.121833 0.203214 0.433524 ]
146568,[145596],1538,1560,0,2404,1,160,163,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
6113,[5178],64,85,0,583,1,160,11,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.305763 0.424829 0.0798934 0.182193 0.641282 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
148509,[147963],1558,1564,0,20,1,160,167,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.0890584 0.809268 0.206902 0.630574 0.41305 0.399652 0.499309 0.331944 ]
56841,[55029],597,609,0,150,1,160,61,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
148923,[148509],1563,1578,0,128,1,160,168,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.936176 0.971422 0.0304804 0.524015 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
201501,[199351],2113,2120,0,41,1,160,230,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.0153166 0.763399 0.587459 0.113471 0.399652 0.499309 0.796683 ]
150061,[148923],1575,1590,0,1208,1,160,169,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.455281 0.00856907 0.39548 0.707299 0.971422 0.0304804 0.524015 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
23527,[23053],248,249,0,1,1,160,20,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
150791,[150061],1582,1603,0,3510,1,160,170,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.455281 0.00856907 0.39548 0.193967 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
153531,[153404],1611,1612,0,1,1,160,175,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
153625,[153531],1612,1632,0,1086,1,160,176,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
265916,[265542],2790,2819,0,2521,1,160,289,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
158542,[155660],1662,1667,0,10,1,160,181,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.659672 0.0106258 0.936185 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
167490,[166893],1756,1776,0,1377,1,160,193,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
25953,[25144],274,277,0,4,1,160,24,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.955973 0.507176 0.300469 0.327029 0.213651 0.121075 0.295506 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
155660,[155241],1632,1672,0,8861,1,160,180,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.325857 0.961823 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
161168,[159750],1690,1708,0,352,1,160,184,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.757819 0.961823 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.86332 0.895256 0.719748 0.464015 0.796683 ]
201813,[201501],2117,2140,0,340,1,160,231,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
161825,[161168],1697,1711,0,1012,1,160,185,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.325857 0.961823 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.86332 0.895256 0.719748 0.464015 0.796683 ]
164313,[162918],1723,1734,0,179,1,160,187,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.659672 0.0106258 0.936185 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
62800,[62082],658,676,0,546,1,160,67,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
151450,[150791],1589,1610,0,832,1,160,171,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
164733,[164313],1727,1749,0,612,1,160,188,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
65977,[65713],692,722,0,1165,1,160,74,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
165482,[164733],1735,1751,0,364,1,160,189,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
40143,[38759],423,424,0,1,1,160,39,[ 0.227434 0.107758 0.379804 0.0610829 0.316223 0.0151848 0.0106258 0.0819448 0.0798025 0.190495 0.327029 0.213651 0.121075 0.295506 0.975653 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
166893,[166738],1750,1762,0,310,1,160,192,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
168534,[167490],1767,1791,0,3473,1,160,194,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
171182,[170982],1795,1799,0,9,1,160,197,[ 0.227434 0.107758 0.311373 0.442382 0.477147 0.659672 0.0106258 0.936185 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
158623,[158542],1663,1691,0,4822,1,160,182,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
169837,[168534],1781,1801,0,2360,1,160,195,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
172399,[171381],1808,1817,0,58,1,160,199,[ 0.227434 0.107758 0.311373 0.442382 0.477147 0.848404 0.704538 0.145159 0.325585 0.190495 0.966465 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
173506,[172658],1820,1823,0,3,1,160,201,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.325585 0.190495 0.966465 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
173921,[173735],1825,1843,0,1354,1,160,203,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.641282 0.371476 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
175119,[174683],1837,1848,0,112,1,160,205,[ 0.212209 0.40814 0.0984858 0.528752 0.151974 0.157893 0.0406684 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.423132 0.206902 0.630574 0.41305 0.399652 0.499309 0.796683 ]
176313,[175674],1850,1859,0,151,1,160,207,[ 0.212209 0.669305 0.898177 0.859626 0.742649 0.157893 0.0406684 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.423132 0.206902 0.619776 0.895256 0.719748 0.464015 0.796683 ]
154699,[153625],1623,1628,0,11,1,160,177,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.757819 0.28986 0.921 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
250284,[250018],2625,2676,0,19499,1,160,269,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
74917,[74482],786,805,0,1838,1,160,86,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
175674,[175119],1843,1860,0,340,1,160,206,[ 0.212209 0.40814 0.0984858 0.528752 0.151974 0.157893 0.0406684 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.423132 0.206902 0.619776 0.895256 0.719748 0.464015 0.796683 ]
220232,[220140],2311,2320,0,123,1,160,246,[ 0.959351 0.565085 0.379804 0.0610829 0.336801 0.805204 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.83101 0.208752 ]
48566,[47946],512,520,0,53,1,160,51,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.965078 0.502272 0.808106 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
256280,[256006],2688,2691,0,3,1,160,273,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
176795,[176313],1854,1866,0,382,1,160,208,[ 0.966415 0.882698 0.919753 0.466784 0.742649 0.157893 0.0406684 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.423132 0.206902 0.619776 0.895256 0.719748 0.464015 0.796683 ]
177433,[176795],1861,1876,0,1487,1,160,209,[ 0.966415 0.882698 0.919753 0.466784 0.742649 0.157893 0.0406684 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.33191 0.715529 0.719748 0.464015 0.796683 ]
74482,[73301],781,796,0,242,1,160,85,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.86332 0.895256 0.719748 0.464015 0.796683 ]
179786,[179488],1887,1889,0,4,1,160,214,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.33191 0.715529 0.719748 0.464015 0.331944 ]
179046,[178470],1879,1889,0,199,1,160,212,[ 0.129614 0.117406 0.617188 0.79168 0.151974 0.157893 0.0406684 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
178470,[178063],1873,1899,0,884,1,160,211,[ 0.129614 0.625293 0.313639 0.466784 0.742649 0.157893 0.0406684 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
281758,[280644],2955,2960,0,23,1,99,311,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.264263 0.121833 0.203214 0.433524 ]
256545,[256280],2691,2706,0,134,1,160,274,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.717128 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
181246,[179898],1902,1971,0,16346,1,160,216,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
186643,[181246],1958,1984,0,4287,1,160,217,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.182193 0.269206 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
194658,[190796],2041,2043,0,2,1,160,222,[ 0.212209 0.40814 0.592203 0.0610829 0.336801 0.805204 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
190796,[189920],2002,2067,0,23658,1,160,221,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
197204,[194750],2068,2069,0,1,1,160,224,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.936176 0.971422 0.764361 0.941376 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
197935,[197523],2076,2098,0,2977,1,160,227,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.0890584 0.629737 0.188853 0.345937 0.264263 0.121833 0.203214 0.420954 ]
90858,[90418],953,973,0,490,1,160,109,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.576072 0.0739211 0.503752 ]
264400,[263803],2774,2775,0,1,1,160,286,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
202984,[202774],2129,2144,0,712,1,160,233,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
258629,[256987],2713,2722,0,13,1,160,276,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.717128 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
202774,[201813],2127,2158,0,10065,1,160,232,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
207036,[205045],2172,2187,0,388,1,160,236,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
205045,[203791],2152,2176,0,383,1,160,235,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
154989,[154699],1626,1633,0,88,1,160,178,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.757819 0.961823 0.429443 0.502272 0.947488 0.544384 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
208125,[207036],2184,2208,0,917,1,160,237,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
209529,[208125],2198,2256,0,14917,1,160,238,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
216546,[214761],2272,2306,0,4072,1,160,241,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
220140,[219275],2310,2311,0,1,1,160,245,[ 0.977711 0.565085 0.379804 0.0610829 0.336801 0.805204 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.230346 0.232522 ]
219275,[219030],2301,2316,0,556,1,160,244,[ 0.977711 0.3053 0.538128 0.180493 0.726948 0.805204 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.230346 0.232522 ]
220447,[220232],2313,2350,0,4806,1,160,247,[ 0.920963 0.107758 0.379804 0.0610829 0.336801 0.805204 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
227102,[225180],2384,2402,0,1050,1,160,251,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
279150,[278123],2928,2940,0,52,1,160,305,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.145159 0.467189 0.439379 0.269206 0.940648 0.338034 0.409571 0.919135 0.345937 0.113471 0.399652 0.499309 0.796683 ]
234873,[228249],2464,2480,0,148,1,160,253,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
237766,[235498],2495,2516,0,2100,1,160,255,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
242561,[242354],2544,2565,0,1183,1,160,259,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.576072 0.0739211 0.123924 ]
240081,[239306],2519,2547,0,7189,1,160,257,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
244088,[243115],2560,2580,0,146,1,160,261,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
281428,[280644],2952,2969,0,860,1,4,311,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.264263 0.144926 0.942778 0.334352 ]
245606,[244088],2576,2603,0,1240,1,160,262,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
250018,[249706],2623,2638,0,928,1,160,268,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
189083,[188352],1983,1998,0,353,1,160,219,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.717128 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
248426,[247456],2606,2651,0,3830,1,160,266,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
23690,[23673],250,273,0,292,1,160,22,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.0293499 0.744291 0.121075 0.295506 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
253844,[250284],2663,2685,0,1812,1,160,270,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
282992,[282400],2968,2988,0,360,1,57,314,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.965078 0.46792 0.503959 0.737262 0.949996 0.188853 0.345937 0.264263 0.121833 0.203214 0.433524 ]
125170,[124666],1315,1370,0,5015,1,160,143,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
255678,[253844],2681,2690,0,132,1,160,271,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
267654,[267357],2807,2814,0,73,1,160,291,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.717128 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
55029,[53288],579,607,0,1208,1,160,60,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
256006,[255678],2685,2693,0,99,1,160,272,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.371476 0.544384 0.132798 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
658,[291],6,21,0,338,1,160,3,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.420954 ]
259576,[259124],2723,2731,0,21,1,160,278,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
115823,[113902],1215,1225,0,145,1,160,130,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.717128 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
214761,[214665],2253,2286,0,5859,1,160,240,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
256987,[256545],2696,2738,0,7062,1,160,275,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
259959,[259576],2727,2739,0,205,1,160,279,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
281920,[281823],2957,2989,0,4735,1,99,313,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.191443 0.181613 0.919135 0.345937 0.264263 0.144926 0.942778 0.36852 ]
172658,[172399],1811,1823,0,188,1,160,200,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.145159 0.325585 0.190495 0.966465 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
260540,[259959],2733,2746,0,752,1,160,280,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
262335,[260841],2752,2757,0,10,1,160,282,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
259124,[258629],2718,2734,0,565,1,160,277,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.593183 0.749237 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
262557,[262335],2754,2761,0,32,1,160,283,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
268599,[268063],2817,2833,0,551,1,160,293,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
260841,[260540],2736,2762,0,2904,1,160,281,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
21135,[12589],222,254,0,4702,1,160,17,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
147963,[147722],1553,1579,0,5009,1,160,166,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.936176 0.971422 0.0304804 0.408818 0.0890584 0.629737 0.188853 0.345937 0.113471 0.399652 0.499309 0.331944 ]
263803,[262959],2767,2778,0,350,1,160,285,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.717128 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
25144,[23690],265,277,0,305,1,160,23,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.707299 0.971422 0.764361 0.213651 0.121075 0.295506 0.975653 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
262959,[262557],2758,2770,0,150,1,160,284,[ 0.920963 0.107758 0.311373 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.717128 0.132787 0.65396 0.926461 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.36852 ]
152336,[151450],1598,1615,0,1738,1,160,172,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.882332 0.321388 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
265542,[264565],2786,2794,0,17,1,160,288,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
113902,[112292],1195,1222,0,1493,1,160,129,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
268063,[267654],2811,2822,0,195,1,160,292,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
279326,[279150],2930,2939,0,58,1,160,306,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.145159 0.467189 0.439379 0.641282 0.338127 0.191443 0.181613 0.919135 0.345937 0.113471 0.399652 0.499309 0.796683 ]
112292,[111397],1178,1207,0,4218,1,160,128,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
269461,[268599],2826,2856,0,1694,1,160,294,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.65396 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
219030,[218636],2298,2314,0,1014,1,160,243,[ 0.977711 0.3053 0.731394 0.310202 0.310443 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.230346 0.232522 ]
271460,[271219],2847,2860,0,951,1,160,297,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.737262 0.949996 0.188853 0.33191 0.715529 0.719748 0.464015 0.796683 ]
228249,[227102],2395,2470,0,7410,1,160,252,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.144926 0.942778 0.334352 ]
145174,[144717],1524,1534,0,53,1,160,160,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.744368 0.697365 0.192673 0.212129 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
249706,[248426],2620,2626,0,16,1,160,267,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.146235 0.445303 0.100874 0.425415 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.0267293 0.121833 0.203214 0.433524 ]
162918,[161825],1708,1737,0,813,1,160,186,[ 0.212209 0.40814 0.0984858 0.442382 0.477147 0.848404 0.704538 0.325857 0.961823 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.41305 0.399652 0.499309 0.796683 ]
275082,[272001],2886,2889,0,4,1,160,299,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.0452397 0.212129 0.853584 0.254936 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
197319,[197204],2069,2074,0,20,1,160,225,[ 0.227434 0.107758 0.379804 0.0610829 0.336801 0.805204 0.445303 0.100874 0.936176 0.971422 0.764361 0.941376 0.254936 0.949996 0.188853 0.345937 0.264263 0.121833 0.203214 0.420954 ]
152908,[152336],1604,1615,0,82,1,160,173,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.39548 0.193967 0.915747 0.089723 0.338127 0.499493 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.796683 ]
139612,[139493],1467,1488,0,1373,1,160,154,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.583253 0.153559 0.467189 0.439379 0.269206 0.940648 0.338034 0.409571 0.919135 0.33191 0.715529 0.719748 0.464015 0.796683 ]
1184,[658],12,26,0,89,1,160,4,[ 0.129614 0.117406 0.617188 0.0417415 0.480717 0.336601 0.00856907 0.39548 0.193967 0.12958 0.0293499 0.853584 0.0340696 0.926461 0.0012973 0.439374 0.41305 0.399652 0.499309 0.331944 ]
166738,[165773],1748,1753,0,17,1,160,191,[ 0.227434 0.107758 0.311373 0.442382 0.480717 0.146235 0.445303 0.100874 0.936176 0.971422 0.0304804 0.524015 0.188286 0.408684 0.975653 0.439374 0.41305 0.399652 0.499309 0.331944 ]
272001,[271460],2853,2891,0,897,1,160,298,[ 0.212209 0.40814 0.0984858 0.442382 0.480717 0.336601 0.00856907 0.955973 0.0798934 0.182193 0.269206 0.132787 0.737262 0.949996 0.188853 0.345937 0.113471 0.399652 0.499309 0.796683 ]
203791,[202984],2138,2158,0,603,1,160,234,[ 0.374623 0.40814 0.0984858 0.442382 0.480717 0.146235 0.248441 0.543834 0.376032 0.448576 0.0304804 0.408818 0.15077 0.132798 0.0012973 0.439374 0.0267293 0.144926 0.942778 0.334352 ]


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/nk_lexicaseselection.csv <==
id,ancestor_list,origin_time,destruction_time,num_orgs,tot_orgs,num_offspring,total_offspring,depth,phenotype
4737,[4727],500,inf,1,1,0,0,37,[ 0.78551 0.507546 0.298434 0.703895 0.70148 0.897296 0.852754 0.533489 0.975623 0.814646 0.0274892 0.45607 0.221636 0.767401 0.74891 0.860365 0.319087 0.293359 0.997853 0.770533 ]
4735,[4682],500,inf,1,1,0,0,40,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.927945 0.842535 0.639207 0.668826 0.742642 0.581241 0.448677 0.905925 0.313045 0.997853 0.770533 ]
4734,[4568],500,inf,1,1,0,0,51,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.876586 0.423019 0.859268 0.842535 0.639207 0.324924 0.896412 0.104071 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4730,[4726],500,inf,1,1,0,0,58,[ 0.853625 0.905349 0.830128 0.72392 0.399304 0.973499 0.242718 0.962165 0.733312 0.00958576 0.0605428 0.357139 0.856259 0.767401 0.74891 0.860365 0.896396 0.495374 0.682412 0.0371882 ]
4729,[4719],500,inf,1,1,0,0,55,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.365416 0.533489 0.975623 0.00958576 0.0605428 0.363967 0.838768 0.896412 0.0801959 0.860365 0.896396 0.495374 0.40972 0.953309 ]
4728,[4703],499,inf,1,2,0,0,39,[ 0.297263 0.477589 0.946456 0.820802 0.70148 0.897296 0.852754 0.533489 0.920642 0.25833 0.0922876 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.293359 0.102403 0.173893 ]
4727,[4521],499,inf,3,4,1,1,36,[ 0.00782676 0.966937 0.946456 0.820802 0.70148 0.897296 0.852754 0.533489 0.975623 0.814646 0.0274892 0.45607 0.221636 0.767401 0.74891 0.860365 0.319087 0.293359 0.997853 0.770533 ]
4720,[4615],498,inf,2,6,0,0,35,[ 0.763682 0.477589 0.946456 0.245193 0.955627 0.548185 0.365416 0.533489 0.920642 0.25833 0.0922876 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.706301 0.743279 0.0810917 ]
4717,[4688],498,inf,4,9,1,1,56,[ 0.853625 0.905349 0.830128 0.72392 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.682412 0.0371882 ]
4731,[4568],500,inf,1,1,0,0,51,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.896322 0.775705 0.824472 0.415025 0.333746 ]
4721,[4645],498,inf,1,5,0,0,54,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.0949958 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.363537 0.374737 0.579269 0.629753 0.312038 0.661591 0.55268 0.953309 ]
4714,[4703],498,inf,2,5,0,0,39,[ 0.297263 0.477589 0.946456 0.820802 0.70148 0.897296 0.852754 0.540698 0.799621 0.587516 0.982733 0.648338 0.856259 0.102744 0.315735 0.742182 0.985764 0.293359 0.102403 0.173893 ]
4701,[4645],497,inf,1,4,0,0,54,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.0949958 0.242718 0.962165 0.733312 0.00958576 0.0662877 0.831627 0.295311 0.344145 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4694,[4555],496,inf,1,10,0,0,55,[ 0.78551 0.867437 0.205732 0.830449 0.269955 0.0949958 0.475437 0.411102 0.473947 0.889831 0.579728 0.931965 0.295311 0.344145 0.74891 0.0134918 0.564761 0.270898 0.691646 0.257073 ]
4690,[4676],496,inf,3,10,0,0,53,[ 0.995809 0.187121 0.978541 0.0546537 0.883412 0.0949958 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.74891 0.0134918 0.564761 0.17016 0.55268 0.953309 ]
4719,[4712],498,inf,2,4,1,1,54,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.365416 0.533489 0.975623 0.00958576 0.0605428 0.363967 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
4738,[4672],500,inf,1,1,0,0,45,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
4682,[4516],494,inf,4,21,1,1,39,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.927945 0.842535 0.639207 0.668826 0.742642 0.436846 0.281887 0.319087 0.293359 0.997853 0.770533 ]
4672,[4551],493,inf,3,15,1,1,44,[ 0.995809 0.562972 0.284687 0.0702805 0.575156 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
4739,[4612],500,inf,1,1,0,0,53,[ 0.938985 0.148624 0.978541 0.0546537 0.883412 0.0949958 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.896322 0.312038 0.661591 0.384184 0.0371882 ]
4645,[4612],491,inf,1,20,2,2,53,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.0949958 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4707,[4601],497,inf,5,15,0,0,44,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.533489 0.975623 0.00958576 0.0605428 0.357139 0.856259 0.767401 0.74891 0.860365 0.896396 0.495374 0.40972 0.953309 ]
4629,[4073],489,inf,4,30,0,0,33,[ 0.357903 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.102744 0.315735 0.742182 0.985764 0.706301 0.23036 0.130208 ]
4686,[4591],494,inf,3,18,0,0,38,[ 0.00782676 0.966937 0.946456 0.820802 0.70148 0.370888 0.15659 0.876586 0.423019 0.587516 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
4615,[4379],487,inf,7,51,1,1,34,[ 0.763682 0.477589 0.946456 0.245193 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.706301 0.743279 0.0810917 ]
4612,[4505],487,inf,3,34,2,4,52,[ 0.995809 0.187121 0.978541 0.0546537 0.883412 0.0949958 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4591,[4549],484,inf,5,84,2,3,37,[ 0.00782676 0.966937 0.946456 0.820802 0.70148 0.897296 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
4626,[4590],488,inf,4,44,0,0,40,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.858428 0.838768 0.896412 0.0801959 0.860365 0.319087 0.293359 0.997853 0.770533 ]
4568,[4330],482,inf,6,59,2,2,50,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4555,[4500],481,inf,7,85,1,1,54,[ 0.78551 0.867437 0.205732 0.830449 0.269955 0.0949958 0.475437 0.411102 0.473947 0.889831 0.579728 0.931965 0.295311 0.344145 0.440932 0.896322 0.312038 0.884998 0.691646 0.257073 ]
4732,[4546],500,inf,1,1,0,0,53,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.785694 0.649344 0.548345 0.889831 0.579728 0.168103 0.191729 0.351559 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
4595,[4551],485,inf,2,30,0,0,44,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.697277 0.905925 0.635672 0.23036 0.333746 ]
4546,[4115],479,inf,2,64,2,3,52,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.785694 0.649344 0.548345 0.889831 0.0922876 0.858428 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
4517,[4385],476,inf,4,79,0,0,38,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
4733,[4521],500,inf,1,1,0,0,36,[ 0.297263 0.477589 0.946456 0.820802 0.70148 0.897296 0.852754 0.533489 0.975623 0.814646 0.806981 0.0820834 0.798354 0.344145 0.74891 0.860365 0.319087 0.293359 0.102403 0.173893 ]
4539,[4481],478,inf,5,69,2,2,51,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4736,[4539],500,inf,1,1,0,0,52,[ 0.995809 0.562972 0.107549 0.547519 0.399304 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4447,[4023],469,inf,4,101,1,1,42,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.648338 0.856259 0.767401 0.74891 0.860365 0.896396 0.495374 0.40972 0.953309 ]
4521,[4263],476,500,0,84,2,3,35,[ 0.00782676 0.966937 0.946456 0.820802 0.70148 0.897296 0.852754 0.533489 0.975623 0.814646 0.806981 0.0820834 0.798354 0.344145 0.74891 0.860365 0.319087 0.293359 0.997853 0.770533 ]
4726,[4717],499,500,0,1,1,1,57,[ 0.853625 0.905349 0.830128 0.72392 0.399304 0.973499 0.242718 0.962165 0.733312 0.00958576 0.0605428 0.357139 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.682412 0.0371882 ]
4688,[4461],495,499,0,9,1,2,55,[ 0.763682 0.682845 0.170814 0.72392 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.682412 0.720599 ]
4703,[4591],497,499,0,3,2,2,38,[ 0.297263 0.477589 0.946456 0.820802 0.70148 0.897296 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.293359 0.102403 0.173893 ]
4601,[4447],485,499,0,26,1,1,43,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.533489 0.920642 0.25833 0.0922876 0.648338 0.856259 0.767401 0.74891 0.860365 0.896396 0.495374 0.40972 0.953309 ]
4461,[4420],470,498,0,78,1,2,54,[ 0.763682 0.682845 0.170814 0.72392 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.697277 0.888705 0.989524 0.682412 0.720599 ]
4712,[4546],497,498,0,1,1,2,53,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.785694 0.649344 0.792434 0.4109 0.0605428 0.363967 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
4551,[4439],480,497,0,74,2,3,43,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
4549,[4524],480,491,0,31,1,4,36,[ 0.357903 0.966937 0.946456 0.820802 0.70148 0.897296 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.706301 0.23036 0.130208 ]
4379,[4073],463,490,0,65,1,2,33,[ 0.763682 0.477589 0.946456 0.245193 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.706301 0.743279 0.0810917 ]
4590,[4536],484,489,0,11,1,1,39,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.876586 0.423019 0.859268 0.842535 0.639207 0.324924 0.896412 0.0801959 0.860365 0.319087 0.293359 0.997853 0.770533 ]
4500,[4480],474,488,0,39,1,2,53,[ 0.78551 0.867437 0.205732 0.830449 0.269955 0.0949958 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.896322 0.312038 0.884998 0.691646 0.257073 ]
4439,[4023],468,488,0,51,1,3,42,[ 0.995809 0.187121 0.941875 0.703895 0.70148 0.897296 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
4536,[4385],478,485,0,14,1,1,38,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.876586 0.423019 0.859268 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
4330,[4316],457,483,0,81,2,6,49,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4481,[4330],472,498,0,71,1,3,50,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
4480,[4469],472,480,0,14,1,2,52,[ 0.108041 0.562972 0.284687 0.830449 0.269955 0.0949958 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.896322 0.312038 0.884998 0.691646 0.732557 ]
4524,[4472],477,480,0,3,1,4,35,[ 0.357903 0.966937 0.946456 0.820802 0.70148 0.897296 0.515747 0.498945 0.147207 0.54765 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.706301 0.23036 0.130208 ]
4385,[4166],463,478,0,59,3,4,37,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
4335,[4332],458,476,0,58,2,7,50,[ 0.995809 0.187121 0.978541 0.0546537 0.883412 0.0949958 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4469,[4335],471,473,0,4,1,2,51,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.0949958 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4023,[3734],424,473,0,133,2,5,41,[ 0.995809 0.187121 0.941875 0.703895 0.70148 0.897296 0.852754 0.540698 0.799621 0.587516 0.982733 0.648338 0.856259 0.767401 0.74891 0.860365 0.896396 0.495374 0.40972 0.953309 ]
4420,[4306],467,471,0,8,1,2,53,[ 0.763682 0.682845 0.170814 0.72392 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.697277 0.905925 0.635672 0.743279 0.0810917 ]
4166,[4161],440,470,0,96,1,4,36,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.927945 0.842535 0.639207 0.324924 0.896412 0.0801959 0.860365 0.319087 0.293359 0.997853 0.770533 ]
4306,[4303],455,468,0,62,1,2,52,[ 0.763682 0.682845 0.170814 0.72392 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.697277 0.888705 0.989524 0.682412 0.720599 ]
4150,[3941],438,467,0,88,1,4,31,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
2848,[2826],297,462,0,637,1,3,23,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.962165 0.733312 0.814646 0.806981 0.0820834 0.685525 0.0880566 0.678145 0.815135 0.985764 0.293359 0.997853 0.770533 ]
4316,[4101],456,460,0,8,2,13,48,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4101,[4035],433,460,0,99,1,13,47,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
4141,[4089],437,454,0,76,1,3,33,[ 0.00782676 0.966937 0.946456 0.820802 0.70148 0.897296 0.852754 0.533489 0.975623 0.814646 0.806981 0.0820834 0.685525 0.0880566 0.678145 0.815135 0.985764 0.293359 0.997853 0.770533 ]
4035,[3720],425,447,0,63,1,13,46,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
3941,[3397],414,443,0,90,1,4,30,[ 0.357903 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.706301 0.23036 0.130208 ]
4089,[3886],432,442,0,26,1,3,32,[ 0.00782676 0.966937 0.946456 0.820802 0.70148 0.897296 0.852754 0.533489 0.975623 0.00958576 0.0662877 0.831627 0.363537 0.0880566 0.678145 0.815135 0.985764 0.293359 0.997853 0.770533 ]
4303,[4284],454,456,0,4,1,2,51,[ 0.357903 0.00398165 0.170814 0.72392 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.697277 0.888705 0.989524 0.40972 0.560169 ]
4117,[4106],435,440,0,9,1,4,34,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.54765 0.982733 0.858428 0.838768 0.896412 0.0801959 0.860365 0.319087 0.293359 0.997853 0.770533 ]
4106,[4093],434,435,0,1,1,4,33,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.649344 0.548345 0.889831 0.0922876 0.858428 0.838768 0.896412 0.0801959 0.860365 0.319087 0.293359 0.997853 0.770533 ]
3844,[3648],404,435,0,100,1,4,31,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.927945 0.842535 0.639207 0.324924 0.896412 0.0801959 0.860365 0.319087 0.293359 0.997853 0.770533 ]
4093,[3844],433,434,0,1,1,4,32,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.649344 0.548345 0.428048 0.11052 0.639207 0.324924 0.896412 0.0801959 0.860365 0.319087 0.293359 0.997853 0.770533 ]
4060,[3908],428,433,0,13,1,3,31,[ 0.357903 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.54765 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.706301 0.23036 0.130208 ]
3720,[3534],389,430,0,165,2,15,45,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
3397,[3325],353,419,0,251,3,11,29,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
3811,[3659],398,413,0,42,1,4,47,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.785694 0.649344 0.548345 0.889831 0.0922876 0.858428 0.838768 0.896412 0.104071 0.896322 0.312038 0.661591 0.55268 0.953309 ]
3916,[3904],411,412,0,1,1,4,49,[ 0.108041 0.562972 0.284687 0.830449 0.269955 0.403992 0.785694 0.649344 0.548345 0.889831 0.579728 0.168103 0.191729 0.351559 0.104071 0.896322 0.312038 0.884998 0.691646 0.732557 ]
3904,[3811],410,411,0,1,1,4,48,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.785694 0.649344 0.548345 0.889831 0.579728 0.168103 0.191729 0.351559 0.104071 0.896322 0.312038 0.661591 0.55268 0.953309 ]
3847,[3807],404,410,0,14,1,3,30,[ 0.00782676 0.966937 0.946456 0.820802 0.70148 0.897296 0.852754 0.540698 0.799621 0.587516 0.75557 0.931965 0.363537 0.0880566 0.678145 0.815135 0.985764 0.293359 0.997853 0.770533 ]
4115,[3920],435,500,0,235,1,4,51,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.785694 0.649344 0.548345 0.889831 0.0922876 0.858428 0.838768 0.896412 0.104071 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4676,[4539],494,496,0,4,1,1,52,[ 0.995809 0.187121 0.978541 0.0546537 0.883412 0.0949958 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
3648,[3397],380,409,0,108,1,4,30,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
4472,[4323],471,482,0,29,1,4,34,[ 0.00782676 0.966937 0.946456 0.820802 0.70148 0.897296 0.515747 0.498945 0.147207 0.54765 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
3886,[3847],408,452,0,163,1,3,31,[ 0.00782676 0.966937 0.946456 0.820802 0.70148 0.897296 0.852754 0.533489 0.920642 0.25833 0.579728 0.931965 0.363537 0.0880566 0.678145 0.815135 0.985764 0.293359 0.997853 0.770533 ]
3591,[3464],374,408,0,121,1,5,38,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
3874,[3860],407,417,0,24,1,2,47,[ 0.995809 0.562972 0.107549 0.547519 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
3807,[3763],398,406,0,23,1,3,29,[ 0.357903 0.966937 0.946456 0.820802 0.70148 0.897296 0.852754 0.540698 0.799621 0.587516 0.75557 0.931965 0.363537 0.0880566 0.678145 0.815135 0.985764 0.706301 0.23036 0.130208 ]
3464,[3371],361,406,0,153,1,5,37,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
3659,[3518],382,404,0,57,1,4,46,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.785694 0.649344 0.548345 0.889831 0.0922876 0.858428 0.838768 0.896412 0.104071 0.896322 0.775705 0.824472 0.415025 0.333746 ]
3689,[3591],385,396,0,25,1,5,39,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.0801959 0.860365 0.896396 0.495374 0.40972 0.953309 ]
3726,[3702],389,395,0,26,1,3,27,[ 0.357903 0.966937 0.946456 0.245193 0.955627 0.548185 0.365416 0.533489 0.920642 0.25833 0.579728 0.931965 0.363537 0.0880566 0.678145 0.815135 0.985764 0.706301 0.23036 0.130208 ]
3534,[3413],368,391,0,47,1,15,44,[ 0.995809 0.187121 0.978541 0.0546537 0.883412 0.0949958 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
3481,[3446],363,390,0,76,1,3,25,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.365416 0.533489 0.975623 0.00958576 0.0662877 0.831627 0.363537 0.0880566 0.678145 0.815135 0.985764 0.293359 0.997853 0.770533 ]
3413,[3362],355,378,0,60,1,15,43,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
3325,[3023],347,374,0,123,1,11,28,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.54765 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
3445,[3437],359,371,0,26,1,4,44,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.365416 0.533489 0.920642 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.775705 0.824472 0.415025 0.333746 ]
3446,[2848],359,364,0,13,1,3,24,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.365416 0.533489 0.975623 0.814646 0.806981 0.0820834 0.685525 0.0880566 0.678145 0.815135 0.985764 0.293359 0.997853 0.770533 ]
3371,[3338],351,363,0,39,1,5,36,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
3390,[3328],353,362,0,12,1,4,42,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.365416 0.540698 0.799621 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4516,[4385],476,494,0,45,1,2,38,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.927945 0.842535 0.639207 0.668826 0.244673 0.612517 0.815135 0.985764 0.293359 0.997853 0.770533 ]
3328,[3219],347,358,0,22,1,4,41,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.365416 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.896322 0.312038 0.661591 0.55268 0.953309 ]
3338,[2955],348,354,0,17,1,5,35,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.896322 0.312038 0.661591 0.55268 0.953309 ]
3219,[3174],335,353,0,65,1,4,40,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.365416 0.540698 0.799621 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
3035,[2841],315,341,0,73,1,19,37,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.0949958 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
3174,[3076],329,337,0,19,2,19,39,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.0949958 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
1859,[1779],194,327,0,512,1,3,21,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.363537 0.0880566 0.678145 0.815135 0.985764 0.293359 0.997853 0.770533 ]
2841,[2751],297,318,0,60,1,19,36,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.0949958 0.242718 0.962165 0.473005 0.25833 0.0922876 0.858428 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
2836,[2791],296,315,0,49,1,5,33,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
2955,[2836],307,365,0,253,1,5,34,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
3362,[3275],351,356,0,6,1,15,42,[ 0.108041 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.884998 0.691646 0.732557 ]
2709,[2563],283,310,0,84,1,11,25,[ 0.752796 0.100866 0.735495 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.490444 ]
2791,[2541],292,308,0,68,1,5,32,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
2751,[2514],287,300,0,27,1,19,35,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.0949958 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
2826,[1859],295,297,0,2,1,3,22,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.962165 0.473005 0.133057 0.276633 0.308157 0.685525 0.0880566 0.678145 0.815135 0.985764 0.293359 0.997853 0.770533 ]
3920,[3916],412,437,0,94,1,4,50,[ 0.108041 0.562972 0.284687 0.830449 0.269955 0.403992 0.785694 0.649344 0.548345 0.889831 0.0922876 0.858428 0.838768 0.896412 0.104071 0.896322 0.312038 0.884998 0.691646 0.732557 ]
2541,[2424],263,294,0,119,1,5,31,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.468659 0.741723 0.618092 0.590382 0.989524 0.40972 0.953309 ]
2514,[2456],260,288,0,86,1,19,34,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.0949958 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
2424,[2403],251,264,0,52,1,5,30,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.648338 0.856259 0.102744 0.46977 0.618092 0.590382 0.989524 0.40972 0.953309 ]
2382,[2358],247,255,0,18,1,19,31,[ 0.995809 0.562972 0.107549 0.547519 0.399304 0.973499 0.242718 0.876586 0.423019 0.587516 0.75557 0.931965 0.295311 0.344145 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
2268,[2150],234,254,0,45,1,5,28,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.234196 0.545666 0.488427 0.357139 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
2403,[2268],250,252,0,4,1,5,29,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.234196 0.545666 0.488427 0.357139 0.856259 0.102744 0.46977 0.618092 0.590382 0.989524 0.40972 0.953309 ]
2082,[2054],215,245,0,74,1,19,29,[ 0.995809 0.562972 0.107549 0.547519 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4073,[4060],430,495,0,198,2,3,32,[ 0.357903 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.706301 0.23036 0.130208 ]
3437,[3390],358,362,0,6,1,4,43,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.365416 0.533489 0.920642 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
3076,[3035],320,335,0,32,1,19,38,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.0949958 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
2358,[2082],245,248,0,8,1,19,30,[ 0.995809 0.562972 0.107549 0.547519 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
4505,[4335],475,500,0,59,1,5,51,[ 0.995809 0.187121 0.978541 0.0546537 0.883412 0.0949958 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.633164 0.46977 0.333701 0.102967 0.661591 0.55268 0.953309 ]
1905,[1360],198,226,0,106,1,5,26,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.533489 0.975623 0.00958576 0.0605428 0.363967 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
1603,[1129],169,225,0,215,1,3,17,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
2072,[1960],214,225,0,17,1,11,22,[ 0.357903 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.927945 0.842535 0.639207 0.668826 0.244673 0.612517 0.815135 0.985764 0.706301 0.23036 0.130208 ]
2028,[1991],210,214,0,10,1,19,27,[ 0.995809 0.562972 0.107549 0.547519 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
176,[142],18,51,0,133,1,5,7,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.533489 0.920642 0.25833 0.579728 0.931965 0.295311 0.633164 0.46977 0.618092 0.590382 0.989524 0.40972 0.953309 ]
4294,[4150],453,458,0,16,1,4,32,[ 0.00782676 0.966937 0.946456 0.820802 0.70148 0.370888 0.741965 0.135632 0.369805 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
208,[191],22,46,0,90,1,14,7,[ 0.752796 0.100866 0.735495 0.245193 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.102744 0.315735 0.742182 0.985764 0.293359 0.997853 0.490444 ]
642,[486],65,70,0,12,1,19,14,[ 0.0799833 0.100866 0.735495 0.245193 0.955627 0.973499 0.475437 0.411102 0.473947 0.889831 0.0922876 0.648338 0.414352 0.820117 0.579269 0.448677 0.888705 0.989524 0.40972 0.953309 ]
409,[357],42,45,0,8,1,5,11,[ 0.995809 0.562972 0.284687 0.0702805 0.575156 0.578599 0.852754 0.533489 0.920642 0.25833 0.0922876 0.858428 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
357,[336],37,45,0,24,1,5,10,[ 0.995809 0.562972 0.284687 0.0702805 0.575156 0.578599 0.852754 0.533489 0.920642 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
1360,[1151],140,200,0,254,1,5,25,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.533489 0.975623 0.00958576 0.0605428 0.363967 0.838768 0.896412 0.104071 0.896322 0.312038 0.661591 0.55268 0.953309 ]
3908,[3397],410,434,0,91,1,3,30,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.54765 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
3763,[3726],394,409,0,34,1,3,28,[ 0.357903 0.966937 0.946456 0.820802 0.70148 0.897296 0.852754 0.533489 0.920642 0.25833 0.579728 0.931965 0.363537 0.0880566 0.678145 0.815135 0.985764 0.706301 0.23036 0.130208 ]
2935,[2709],305,324,0,56,1,11,26,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
142,[132],15,37,0,48,1,5,6,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.175327 0.15659 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.633164 0.46977 0.618092 0.590382 0.989524 0.40972 0.953309 ]
2118,[2072],219,271,0,161,1,11,23,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.927945 0.842535 0.639207 0.668826 0.244673 0.612517 0.815135 0.985764 0.293359 0.997853 0.770533 ]
2456,[2404],254,261,0,16,1,19,33,[ 0.995809 0.562972 0.107549 0.547519 0.399304 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
1073,[1042],112,151,0,98,1,5,23,[ 0.108041 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.533489 0.975623 0.00958576 0.0605428 0.357139 0.856259 0.767401 0.440932 0.896322 0.312038 0.884998 0.691646 0.732557 ]
301,[176],33,35,0,2,1,5,8,[ 0.995809 0.562972 0.284687 0.0702805 0.575156 0.578599 0.852754 0.533489 0.920642 0.25833 0.579728 0.931965 0.295311 0.633164 0.46977 0.618092 0.590382 0.989524 0.40972 0.953309 ]
46,[18],5,11,0,18,1,14,3,[ 0.887422 0.926932 0.735495 0.820802 0.70148 0.370888 0.15659 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.633164 0.315735 0.742182 0.985764 0.293359 0.102403 0.296413 ]
232,[202],24,34,0,64,1,19,11,[ 0.763682 0.477589 0.946456 0.245193 0.955627 0.973499 0.475437 0.411102 0.473947 0.889831 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.384184 0.720599 ]
1179,[1135],123,161,0,148,1,11,18,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
143,[129],15,22,0,25,1,19,9,[ 0.258271 0.222559 0.298434 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.384184 0.720599 ]
111,[82],12,22,0,55,1,14,5,[ 0.752796 0.100866 0.735495 0.245193 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.633164 0.315735 0.742182 0.985764 0.293359 0.997853 0.490444 ]
4284,[4230],452,455,0,5,1,2,50,[ 0.733981 0.867437 0.0233672 0.547519 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.697277 0.888705 0.989524 0.40972 0.560169 ]
33,[5],3,7,0,15,1,24,2,[ 0.938985 0.148624 0.941875 0.703895 0.70148 0.370888 0.15659 0.962165 0.473005 0.25833 0.579728 0.168103 0.191729 0.422191 0.741723 0.618092 0.284055 0.635672 0.743279 0.789499 ]
2,[1],0,6,0,40,1,14,1,[ 0.887422 0.926932 0.735495 0.820802 0.70148 0.897296 0.852754 0.533489 0.920642 0.25833 0.579728 0.168103 0.191729 0.422191 0.793625 0.742182 0.985764 0.293359 0.102403 0.296413 ]
82,[46],10,17,0,22,1,14,4,[ 0.752796 0.100866 0.735495 0.820802 0.70148 0.370888 0.15659 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.633164 0.315735 0.742182 0.985764 0.293359 0.997853 0.490444 ]
64,[48],8,14,0,25,1,19,4,[ 0.938985 0.148624 0.941875 0.703895 0.70148 0.370888 0.15659 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.633164 0.46977 0.618092 0.590382 0.989524 0.682412 0.0371882 ]
646,[634],66,115,0,227,1,5,16,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
3275,[3190],341,351,0,27,1,15,41,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
5,[1],0,8,0,47,1,24,1,[ 0.938985 0.148624 0.941875 0.703895 0.70148 0.897296 0.852754 0.533489 0.920642 0.25833 0.579728 0.168103 0.191729 0.422191 0.741723 0.618092 0.284055 0.635672 0.743279 0.789499 ]
73,[64],9,12,0,8,1,19,5,[ 0.938985 0.148624 0.941875 0.703895 0.70148 0.370888 0.15659 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.102744 0.46977 0.618092 0.590382 0.989524 0.682412 0.0371882 ]
1900,[1685],197,205,0,15,1,19,25,[ 0.108041 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.884998 0.691646 0.732557 ]
1342,[1272],138,147,0,20,1,19,21,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.633164 0.46977 0.618092 0.590382 0.989524 0.40972 0.953309 ]
4323,[4294],457,473,0,47,1,4,33,[ 0.00782676 0.966937 0.946456 0.820802 0.70148 0.897296 0.515747 0.498945 0.147207 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
3860,[3720],406,408,0,5,1,2,46,[ 0.995809 0.562972 0.107549 0.547519 0.399304 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
18,[2],1,12,0,96,1,14,2,[ 0.887422 0.926932 0.735495 0.820802 0.70148 0.897296 0.852754 0.533489 0.920642 0.25833 0.579728 0.931965 0.295311 0.633164 0.315735 0.742182 0.985764 0.293359 0.102403 0.296413 ]
2054,[2028],213,219,0,12,1,19,28,[ 0.995809 0.562972 0.107549 0.547519 0.399304 0.973499 0.475437 0.411102 0.473947 0.889831 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
191,[111],20,23,0,5,1,14,6,[ 0.752796 0.100866 0.735495 0.245193 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.75557 0.931965 0.295311 0.633164 0.315735 0.742182 0.985764 0.293359 0.997853 0.490444 ]
48,[33],5,13,0,31,2,24,3,[ 0.938985 0.148624 0.941875 0.703895 0.70148 0.370888 0.15659 0.962165 0.473005 0.25833 0.579728 0.168103 0.191729 0.422191 0.741723 0.618092 0.590382 0.989524 0.682412 0.0371882 ]
4161,[4117],439,444,0,14,1,4,35,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.927945 0.842535 0.639207 0.324924 0.896412 0.0801959 0.860365 0.319087 0.293359 0.997853 0.770533 ]
2563,[2118],266,284,0,47,1,11,24,[ 0.752796 0.100866 0.735495 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.927945 0.842535 0.639207 0.668826 0.244673 0.612517 0.815135 0.985764 0.293359 0.997853 0.490444 ]
1,[NONE],0,1,0,90,2,38,0,[ 0.506007 0.148624 0.941875 0.703895 0.70148 0.897296 0.852754 0.533489 0.920642 0.25833 0.579728 0.168103 0.191729 0.422191 0.741723 0.618092 0.284055 0.313045 0.102403 0.296413 ]
202,[143],21,26,0,26,1,19,10,[ 0.763682 0.477589 0.946456 0.245193 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.384184 0.720599 ]
288,[232],31,55,0,80,1,19,12,[ 0.763682 0.477589 0.946456 0.245193 0.955627 0.973499 0.475437 0.411102 0.473947 0.889831 0.0922876 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.682412 0.720599 ]
4263,[4141],450,486,0,182,1,3,34,[ 0.00782676 0.966937 0.946456 0.820802 0.70148 0.897296 0.852754 0.533489 0.975623 0.814646 0.806981 0.0820834 0.798354 0.633164 0.315735 0.742182 0.985764 0.293359 0.997853 0.770533 ]
427,[208],44,55,0,25,1,14,8,[ 0.752796 0.100866 0.735495 0.245193 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.102744 0.315735 0.742182 0.985764 0.293359 0.997853 0.490444 ]
2404,[2382],250,256,0,14,1,19,32,[ 0.995809 0.562972 0.107549 0.547519 0.399304 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
132,[112],14,17,0,8,1,5,5,[ 0.995809 0.187121 0.941875 0.703895 0.70148 0.370888 0.15659 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.633164 0.46977 0.618092 0.590382 0.989524 0.40972 0.953309 ]
429,[409],45,60,0,31,1,5,12,[ 0.995809 0.562972 0.284687 0.0702805 0.575156 0.578599 0.852754 0.533489 0.920642 0.25833 0.0922876 0.858428 0.838768 0.896412 0.0801959 0.860365 0.896396 0.495374 0.40972 0.953309 ]
1129,[877],118,173,0,250,1,3,16,[ 0.357903 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.706301 0.23036 0.130208 ]
659,[627],67,73,0,13,1,14,11,[ 0.78551 0.507546 0.298434 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.74891 0.860365 0.319087 0.293359 0.997853 0.770533 ]
1685,[1567],177,198,0,54,1,19,24,[ 0.108041 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.896322 0.312038 0.884998 0.691646 0.732557 ]
1779,[1677],185,197,0,33,1,3,20,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.633164 0.315735 0.742182 0.985764 0.293359 0.997853 0.770533 ]
565,[429],57,65,0,25,1,5,13,[ 0.995809 0.562972 0.284687 0.0702805 0.575156 0.578599 0.852754 0.533489 0.920642 0.25833 0.0922876 0.648338 0.856259 0.767401 0.74891 0.860365 0.896396 0.495374 0.40972 0.953309 ]
3883,[3874],408,447,0,125,1,2,48,[ 0.995809 0.562972 0.107549 0.547519 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
514,[427],53,65,0,41,1,14,9,[ 0.752796 0.100866 0.735495 0.245193 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.74891 0.860365 0.319087 0.293359 0.997853 0.490444 ]
634,[618],64,67,0,12,1,5,15,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.0801959 0.860365 0.896396 0.495374 0.40972 0.953309 ]
627,[514],64,69,0,9,1,14,10,[ 0.108041 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.74891 0.860365 0.319087 0.293359 0.997853 0.490444 ]
4230,[3883],446,452,0,18,1,2,49,[ 0.995809 0.562972 0.107549 0.547519 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
1991,[1900],205,214,0,24,1,19,26,[ 0.108041 0.562972 0.107549 0.547519 0.399304 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.884998 0.691646 0.732557 ]
486,[288],50,73,0,86,1,19,13,[ 0.357903 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.411102 0.473947 0.889831 0.0922876 0.648338 0.414352 0.820117 0.579269 0.448677 0.888705 0.989524 0.40972 0.560169 ]
129,[113],14,26,0,50,1,19,8,[ 0.258271 0.222559 0.298434 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.682412 0.720599 ]
727,[677],74,80,0,17,1,14,13,[ 0.78551 0.507546 0.298434 0.229312 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.858428 0.838768 0.896412 0.0801959 0.860365 0.319087 0.293359 0.997853 0.770533 ]
336,[301],35,38,0,9,1,5,9,[ 0.995809 0.562972 0.284687 0.0702805 0.575156 0.578599 0.852754 0.533489 0.920642 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
677,[659],69,82,0,24,1,14,12,[ 0.78551 0.507546 0.298434 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.858428 0.838768 0.896412 0.0801959 0.860365 0.319087 0.293359 0.997853 0.770533 ]
772,[727],78,98,0,105,1,14,14,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.858428 0.838768 0.896412 0.0801959 0.860365 0.319087 0.293359 0.997853 0.770533 ]
99,[73],11,17,0,38,1,19,6,[ 0.938985 0.148624 0.941875 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.102744 0.46977 0.618092 0.590382 0.989524 0.682412 0.0371882 ]
720,[662],73,100,0,70,1,19,16,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.475437 0.411102 0.473947 0.889831 0.0922876 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
3023,[2935],314,350,0,141,1,11,27,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
618,[565],63,99,0,156,1,5,14,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.648338 0.856259 0.767401 0.74891 0.860365 0.896396 0.495374 0.40972 0.953309 ]
842,[646],86,99,0,60,1,5,17,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.858428 0.838768 0.896412 0.104071 0.896322 0.312038 0.661591 0.55268 0.953309 ]
1007,[987],104,107,0,3,1,5,20,[ 0.995809 0.562972 0.284687 0.0702805 0.575156 0.578599 0.852754 0.533489 0.920642 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
1064,[929],111,142,0,115,1,19,18,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.74891 0.860365 0.896396 0.495374 0.40972 0.953309 ]
987,[870],102,109,0,13,1,5,19,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.533489 0.920642 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
1237,[1064],129,134,0,11,1,19,19,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
1042,[1019],109,112,0,4,1,5,22,[ 0.108041 0.562972 0.284687 0.0702805 0.575156 0.578599 0.852754 0.533489 0.975623 0.00958576 0.0605428 0.357139 0.856259 0.767401 0.440932 0.896322 0.312038 0.884998 0.691646 0.732557 ]
1135,[1122],118,129,0,46,1,11,17,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
929,[720],95,116,0,80,1,19,17,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
877,[772],89,122,0,138,2,14,15,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.876586 0.423019 0.587516 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
4332,[4316],457,459,0,5,1,7,49,[ 0.995809 0.187121 0.978541 0.0546537 0.883412 0.0949958 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
1122,[877],117,120,0,4,1,11,16,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.475437 0.135632 0.369805 0.54765 0.982733 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
3734,[3689],391,424,0,169,1,5,40,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.648338 0.856259 0.767401 0.74891 0.860365 0.896396 0.495374 0.40972 0.953309 ]
2150,[1905],222,246,0,74,1,5,27,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.234196 0.545666 0.488427 0.363967 0.838768 0.896412 0.104071 0.697277 0.888705 0.989524 0.40972 0.953309 ]
1906,[1486],198,204,0,13,1,11,20,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
870,[842],88,127,0,172,1,5,18,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.540698 0.799621 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
1272,[1237],132,142,0,27,1,19,20,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
1151,[1073],121,144,0,73,1,5,24,[ 0.995809 0.187121 0.978541 0.174138 0.779632 0.578599 0.852754 0.533489 0.975623 0.00958576 0.0605428 0.357139 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
1381,[1342],143,172,0,76,1,19,22,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.633164 0.46977 0.333701 0.102967 0.661591 0.55268 0.953309 ]
1960,[1906],202,216,0,40,1,11,21,[ 0.357903 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.927945 0.842535 0.639207 0.324924 0.468659 0.793625 0.742182 0.985764 0.706301 0.23036 0.130208 ]
1567,[1381],166,182,0,37,1,19,23,[ 0.995809 0.187121 0.941875 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.579728 0.931965 0.295311 0.344145 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
662,[642],67,74,0,15,1,19,15,[ 0.0799833 0.100866 0.735495 0.245193 0.955627 0.973499 0.475437 0.411102 0.473947 0.889831 0.0922876 0.648338 0.856259 0.767401 0.440932 0.697277 0.888705 0.989524 0.40972 0.953309 ]
1677,[1624],176,197,0,54,1,3,19,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.102744 0.315735 0.742182 0.985764 0.293359 0.997853 0.770533 ]
3702,[3481],386,390,0,9,1,3,26,[ 0.357903 0.966937 0.946456 0.245193 0.955627 0.548185 0.365416 0.533489 0.975623 0.00958576 0.0662877 0.831627 0.363537 0.0880566 0.678145 0.815135 0.985764 0.706301 0.23036 0.130208 ]
3190,[3174],332,345,0,30,1,15,40,[ 0.995809 0.187121 0.978541 0.0546537 0.883412 0.0949958 0.242718 0.876586 0.423019 0.587516 0.982733 0.648338 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
1624,[1603],172,177,0,18,1,3,18,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.858428 0.838768 0.468659 0.793625 0.742182 0.985764 0.293359 0.997853 0.770533 ]
1019,[1007],105,116,0,27,1,5,21,[ 0.995809 0.562972 0.284687 0.0702805 0.575156 0.578599 0.852754 0.533489 0.975623 0.00958576 0.0605428 0.357139 0.856259 0.767401 0.440932 0.896322 0.312038 0.661591 0.55268 0.953309 ]
1486,[1179],156,200,0,119,1,11,19,[ 0.00782676 0.966937 0.946456 0.245193 0.955627 0.548185 0.785694 0.498945 0.147207 0.927945 0.842535 0.639207 0.324924 0.896412 0.0801959 0.860365 0.319087 0.293359 0.997853 0.770533 ]
3518,[3445],367,389,0,79,1,4,45,[ 0.995809 0.562972 0.284687 0.830449 0.269955 0.403992 0.785694 0.649344 0.548345 0.889831 0.0922876 0.648338 0.856259 0.767401 0.440932 0.896322 0.775705 0.824472 0.415025 0.333746 ]
112,[48],13,16,0,5,1,5,4,[ 0.995809 0.187121 0.941875 0.703895 0.70148 0.370888 0.15659 0.962165 0.473005 0.25833 0.579728 0.168103 0.191729 0.422191 0.741723 0.618092 0.590382 0.989524 0.40972 0.953309 ]
113,[99],13,15,0,3,1,19,7,[ 0.258271 0.222559 0.298434 0.229312 0.955627 0.973499 0.242718 0.962165 0.473005 0.25833 0.0922876 0.648338 0.856259 0.102744 0.46977 0.618092 0.590382 0.989524 0.682412 0.720599 ]


==> hstrat/tests/test_hstrat/test_auxiliary_lib/assets/nk_tournamentselection.csv <==
id,ancestor_list,origin_time,destruction_time,num_orgs,tot_orgs,num_offspring,total_offspring,depth,phenotype
47645,[250],5000,inf,1,1,0,0,8,[ 0.897281 0.627867 0.842173 0.953767 0.615421 0.849175 0.795495 0.655207 0.630174 0.939279 0.457317 0.102534 0.960229 0.780958 0.248017 0.843595 0.791117 0.595291 0.68697 0.513536 ]
47644,[250],5000,inf,1,1,0,0,8,[ 0.897281 0.627867 0.842173 0.953767 0.615421 0.849175 0.795495 0.655207 0.630174 0.939279 0.457317 0.593252 0.39306 0.326643 0.875924 0.843595 0.198093 0.382351 0.368093 0.459045 ]
47643,[250],5000,inf,1,1,0,0,8,[ 0.295119 0.978285 0.842173 0.953767 0.615421 0.849175 0.795495 0.655207 0.630174 0.939279 0.457317 0.593252 0.39306 0.326643 0.875924 0.843595 0.791117 0.595291 0.339053 0.453858 ]
47642,[250],5000,inf,1,1,0,0,8,[ 0.897281 0.627867 0.842173 0.953767 0.615421 0.849175 0.795495 0.655207 0.630174 0.939279 0.457317 0.102534 0.960229 0.780958 0.248017 0.843595 0.791117 0.595291 0.68697 0.513536 ]
47641,[250],5000,inf,1,1,0,0,8,[ 0.897281 0.142281 0.980493 0.0445365 0.454894 0.849175 0.795495 0.655207 0.630174 0.939279 0.457317 0.593252 0.39306 0.326643 0.875924 0.843595 0.791117 0.595291 0.68697 0.513536 ]
47640,[250],5000,inf,1,1,0,0,8,[ 0.617043 0.542619 0.601551 0.953767 0.615421 0.849175 0.795495 0.655207 0.630174 0.939279 0.457317 0.593252 0.39306 0.326643 0.875924 0.843595 0.791117 0.595291 0.68697 0.622672 ]
47639,[250],5000,inf,1,1,0,0,8,[ 0.897281 0.627867 0.842173 0.879828 0.737197 0.704924 0.503842 0.655207 0.630174 0.939279 0.457317 0.593252 0.39306 0.326643 0.875924 0.843595 0.791117 0.595291 0.68697 0.513536 ]
47626,[250],4999,inf,1,2,0,0,8,[ 0.897281 0.627867 0.842173 0.953767 0.615421 0.849175 0.795495 0.655207 0.630174 0.939279 0.311709 0.840836 0.133292 0.100105 0.875924 0.843595 0.791117 0.595291 0.68697 0.513536 ]
47633,[250],4999,inf,1,2,0,0,8,[ 0.897281 0.627867 0.842173 0.953767 0.615421 0.849175 0.795495 0.655207 0.630174 0.939279 0.457317 0.593252 0.857469 0.267302 0.212507 0.14281 0.791117 0.595291 0.68697 0.513536 ]
250,[201],25,inf,91,442290,9,9,7,[ 0.897281 0.627867 0.842173 0.953767 0.615421 0.849175 0.795495 0.655207 0.630174 0.939279 0.457317 0.593252 0.39306 0.326643 0.875924 0.843595 0.791117 0.595291 0.68697 0.513536 ]
201,[158],20,36,0,260,1,10,6,[ 0.617043 0.542619 0.601551 0.953767 0.615421 0.849175 0.795495 0.655207 0.630174 0.939279 0.457317 0.593252 0.39306 0.326643 0.875924 0.843595 0.791117 0.595291 0.68697 0.622672 ]
158,[80],16,33,0,405,1,10,5,[ 0.617043 0.542619 0.601551 0.953767 0.615421 0.849175 0.795495 0.655207 0.630174 0.939279 0.457317 0.102534 0.960229 0.780958 0.248017 0.843595 0.791117 0.595291 0.68697 0.622672 ]
80,[55],7,24,0,571,1,10,4,[ 0.617043 0.542619 0.601551 0.953767 0.615421 0.849175 0.795495 0.655207 0.630174 0.939279 0.311709 0.535458 0.137209 0.647296 0.248017 0.843595 0.791117 0.595291 0.68697 0.622672 ]
55,[54],5,15,0,166,1,10,3,[ 0.617043 0.542619 0.601551 0.953767 0.615421 0.849175 0.795495 0.655207 0.630174 0.939279 0.311709 0.535458 0.137209 0.647296 0.248017 0.843595 0.198093 0.382351 0.368093 0.943928 ]
9,[1],1,12,0,210,1,10,1,[ 0.617043 0.542619 0.464605 0.76383 0.238735 0.321614 0.795495 0.655207 0.630174 0.939279 0.311709 0.535458 0.137209 0.647296 0.248017 0.727699 0.762139 0.8074 0.0995118 0.943928 ]
54,[9],4,6,0,2,1,10,2,[ 0.617043 0.542619 0.601551 0.953767 0.615421 0.849175 0.795495 0.655207 0.630174 0.939279 0.311709 0.535458 0.137209 0.647296 0.248017 0.727699 0.762139 0.8074 0.0995118 0.943928 ]
1,[NONE],0,6,0,314,1,10,0,[ 0.617043 0.542619 0.464605 0.76383 0.238735 0.321614 0.15161 0.00333426 0.144995 0.913818 0.311709 0.535458 0.137209 0.647296 0.248017 0.727699 0.762139 0.8074 0.0995118 0.943928 ]


==> latexindent.yaml <==
defaultIndent: '  '
onlyOneBackUp: 1
modifyLineBreaks:
  preserveBlankLines: 1
  condenseMultipleBlankLinesInto: 1
  environments:
    BeginStartsOnOwnLine: 1
    BodyStartsOnOwnLine: 1
    EndStartsOnOwnLine: 1
    EndFinishesWithLineBreak: 1
  oneSentencePerLine:
    manipulateSentences: 1
    removeSentenceLineBreaks: 0
    sentencesFollow:
      par: 1
      blankLine: 1
      fullStop: 1
      exclamationMark: 1
      questionMark: 1
      rightBrace: 1
      commentOnPreviousLine: 1
      other: 0
    sentencesBeginWith:
      A-Z: 1
      a-z: 1
      other: 0
      0-9: 0
    sentencesEndWith:
      basicFullStop: 1
      betterFullStop: 1
      exclamationMark: 1
      questionMark: 1
      other: '(?:\.\)(?!\h*[a-z]))|(?:(?<!(?:(?:e\.g)|(?:i\.e)|(?:etc))))\.(?!(?:[a-z]|[A-Z]|\-|\,|\.|[0-9]))'

